Data-intrinsic approximation in metric spaces

Analysis and processing of data is a vital part of our modern society and requires vast amounts of computational resources. To reduce the computational burden, compressing and approximating data has become a central topic. We consider the approximation of labeled data samples, mathematically described as site-to-value maps between finite metric spaces. Within this setting, we identify the discrete modulus of continuity as an effective data-intrinsic quantity to measure regularity of site-to-value maps without imposing further structural assumptions. We investigate the consistency of the discrete modulus of continuity in the infinite data limit and propose an algorithm for its efficient computation. Building on these results, we present a sample based approximation theory for labeled data. For data subject to statistical uncertainty we consider multilevel approximation spaces and a variant of the multilevel Monte Carlo method to compute statistical quantities of interest. Our considerations connect approximation theory for labeled data in metric spaces to the covering problem for (random) balls on the one hand and the efficient evaluation of the discrete modulus of continuity to combinatorial optimization on the other hand. We provide extensive numerical studies to illustrate the feasibility of the approach and to validate our theoretical results.

==> Images/BM/combined_sss.txt <==
5.949743223e-06	-0.003127219669 	 -0.005947409738 	 0.002713179133 	 0.001229722269 	 -0.004852379179 	 -9.272335681e-05 	 -0.003959635184 	 0.0001332733484 	 0.002174253619 	 0.002931730498 	 
0.0008795747835	0.001565831241 	 -0.02168434101 	 0.0006224190535 	 0.06013878979 	 -0.02092452423 	 0.009812359764 	 -0.01945344726 	 -0.06749294973 	 -0.01045298981 	 0.06761072034 	 
0.001894571037	-0.0461590953 	 -0.0483891056 	 0.001266612481 	 0.03041236894 	 -0.0255424236 	 -0.02948450725 	 -0.007134575337 	 -0.0531313563 	 -0.03279368637 	 0.1349944699 	 
0.002788513167	-0.1183125367 	 -0.08253130811 	 -0.004569666002 	 0.06605496285 	 -0.04151452704 	 -0.02402660822 	 -0.04050204113 	 -0.09175045341 	 -0.03970143379 	 0.119363778 	 
0.003685431003	-0.139566582 	 -0.1752912778 	 0.05392882773 	 0.120114233 	 -0.04629628883 	 -0.03626221732 	 -0.05468022738 	 -0.09816784024 	 -0.03762822862 	 0.1412948772 	 
0.004702057318	-0.07589761771 	 -0.1525224738 	 0.06225876212 	 0.1150592925 	 -0.1230076869 	 0.003111050484 	 -0.02970808281 	 -0.07598480824 	 -0.06722196792 	 0.1361072746 	 
0.005682875715	-0.05747091478 	 -0.1343149077 	 0.06342353831 	 0.09495723969 	 -0.1071691961 	 0.006370207364 	 -0.009445164912 	 -0.1131422778 	 -0.07782437973 	 0.1973424508 	 
0.006624270318	-0.0614794789 	 -0.1987940648 	 0.072381832 	 0.1256725178 	 -0.1139035362 	 0.009403102169 	 0.009276369512 	 -0.0670630164 	 -0.0478942119 	 0.09547520351 	 
0.007728643603	-0.03605453977 	 -0.1400569305 	 -0.01490930102 	 0.1065923587 	 -0.08590163651 	 0.02413959822 	 0.03303700063 	 -0.03194508204 	 -0.06210569905 	 0.1031188441 	 
0.008692298557	-0.06747092734 	 -0.1651458505 	 -0.04370746321 	 0.08375833047 	 -0.07884706174 	 0.01813052797 	 0.0285249184 	 -0.006464995559 	 -0.04113736867 	 0.1315461285 	 
0.009667480286	-0.09433860686 	 -0.1774148714 	 -0.04283573761 	 0.1159307659 	 -0.05311699687 	 0.04042402204 	 0.02538768752 	 0.02439826568 	 -0.07452816205 	 0.08164411656 	 
0.01066707083	-0.09925602768 	 -0.1961958162 	 -0.06265834366 	 0.1067910951 	 0.007039790535 	 0.05643173899 	 0.01928126252 	 0.006262314622 	 0.01566730342 	 0.06319943052 	 
0.01158571202	-0.1372475152 	 -0.2257617818 	 -0.05355804314 	 0.09130824317 	 0.005560483124 	 0.04062547629 	 0.04933270481 	 0.01504686002 	 0.04213833782 	 0.06456978184 	 
0.01241348459	-0.1531000581 	 -0.2416374817 	 -0.04395002502 	 0.1111461848 	 0.03217646517 	 0.01138946752 	 0.01822569359 	 0.06793118667 	 0.01182908865 	 0.01296234951 	 
0.0134072755	-0.1053136411 	 -0.1922418836 	 -0.03156433802 	 0.1162742453 	 0.06004879028 	 0.008857206237 	 0.005766297428 	 0.1050658203 	 0.02743711696 	 0.03960780721 	 
0.01441451472	-0.05465736773 	 -0.206246467 	 -0.006954215507 	 0.09301553977 	 0.09547151111 	 0.01732566733 	 0.07076934102 	 0.1313139112 	 0.006790398054 	 0.08348880735 	 
0.01560902067	-0.08946584566 	 -0.2612623727 	 -0.001409710563 	 0.05828533227 	 0.07452050874 	 0.08663278953 	 0.06242927228 	 0.1591196748 	 0.03694456586 	 0.07844738384 	 
0.01657611964	-0.06831140845 	 -0.2439096619 	 0.0352305528 	 0.03493936871 	 0.07759888867 	 0.09676835283 	 0.02354349579 	 0.1937933058 	 0.04597709816 	 0.04720561252 	 
0.01754486719	-0.09661720239 	 -0.238025769 	 0.05186238193 	 0.002369685157 	 0.09177762389 	 0.06032419944 	 -0.006691945835 	 0.2147902452 	 -0.01589837244 	 0.02330340094 	 
0.01863470857	-0.1583795692 	 -0.2318842011 	 0.05886147315 	 0.002980332788 	 0.05017578588 	 0.04554648688 	 0.01809942519 	 0.2287691463 	 0.03644749246 	 0.06431614193 	 
0.01985441724	-0.1090001656 	 -0.267604641 	 0.03089837705 	 -0.03259596138 	 0.03593099106 	 0.02058388847 	 0.02389770377 	 0.2468094391 	 0.02281689457 	 0.03785477744 	 
0.02081304375	-0.07101731204 	 -0.2363028441 	 0.01780897531 	 -0.06898239565 	 0.003263286607 	 0.0828752828 	 0.05110690607 	 0.2863743617 	 -0.02015943383 	 0.002313620047 	 
0.02177405246	-0.1476915521 	 -0.2716755362 	 0.003474226623 	 -0.06195229503 	 0.01755634342 	 0.1027231274 	 0.005472702434 	 0.317271919 	 0.007410558251 	 0.02599444815 	 
0.02292740612	-0.1387564041 	 -0.3416788535 	 0.01780238378 	 -0.07344591088 	 0.004823398044 	 0.08512497743 	 -0.003840257867 	 0.2553284111 	 -0.01858503921 	 0.01033318247 	 
0.023959812	-0.1546754439 	 -0.3984224197 	 0.03633303015 	 -0.09330517369 	 0.04388156269 	 0.0506862917 	 0.07233624189 	 0.1968208637 	 -0.04961287904 	 0.007321485985 	 
0.02489338759	-0.1467918784 	 -0.3969692475 	 0.008039402277 	 -0.1248668185 	 0.08761629832 	 0.03419926311 	 0.03735461085 	 0.2031733721 	 -0.04847049671 	 -0.03377010736 	 
0.02571193283	-0.1439482132 	 -0.3835966728 	 -0.0184233132 	 -0.08837551733 	 0.0934200095 	 0.05052393602 	 0.0281196861 	 0.1892431958 	 -0.04928661059 	 -0.002613653775 	 
0.02663740744	-0.1565478059 	 -0.3745727591 	 0.004539288146 	 -0.07008445521 	 0.07620876877 	 0.04714766106 	 0.0305786364 	 0.2441585154 	 -0.02792434142 	 -0.0554751708 	 
0.02767381629	-0.1476969216 	 -0.3351649899 	 0.0515015691 	 -0.1061090857 	 0.09349676686 	 0.06215724082 	 0.05356414521 	 0.2641990648 	 -0.0374466051 	 -0.05456547796 	 
0.02863041407	-0.1913636018 	 -0.2910354012 	 0.1000338075 	 -0.08394619526 	 0.08957018964 	 0.03936058765 	 0.09027138435 	 0.3008964152 	 -0.04935219982 	 -0.04534372822 	 
0.02964144052	-0.1729070961 	 -0.3340746743 	 0.1588350349 	 -0.1003426767 	 0.1348909642 	 0.06982225285 	 0.08529391916 	 0.3203741854 	 -0.02915010437 	 -0.04855985989 	 
0.03068037998	-0.1978145229 	 -0.4073086513 	 0.1909010836 	 -0.1677294301 	 0.1194437139 	 0.07129277327 	 0.05191560904 	 0.2941558842 	 -0.02961048377 	 -0.03005362125 	 
0.03175147192	-0.1576593138 	 -0.3792839655 	 0.1672586932 	 -0.1557689952 	 0.1247763573 	 0.06159566341 	 0.08114959157 	 0.3104973513 	 0.01605181388 	 -0.01108386155 	 
0.03270441952	-0.1660217191 	 -0.4045412839 	 0.1243477972 	 -0.1031645008 	 0.09830484972 	 0.09254054828 	 0.08937698906 	 0.317069852 	 0.04021886875 	 -0.04807013355 	 
0.03378812045	-0.1370239744 	 -0.4131922697 	 0.1426378368 	 -0.09328086256 	 0.1276750169 	 0.1005088552 	 0.0892895628 	 0.3074280893 	 0.03312041898 	 -0.1040629459 	 
0.03484981187	-0.1726015568 	 -0.3810426621 	 0.1495728334 	 -0.06019199177 	 0.1983184642 	 0.1284041838 	 0.1063111828 	 0.3585578916 	 0.06718301753 	 -0.09299107525 	 
0.03584784249	-0.2357349072 	 -0.3589038981 	 0.1318144969 	 -0.05500629335 	 0.2277906026 	 0.08384430701 	 0.1360627997 	 0.3089325092 	 0.04966390343 	 -0.1598143025 	 
0.03687076816	-0.2480756476 	 -0.3946531802 	 0.1880308422 	 -0.05780654654 	 0.2399347403 	 0.07317604265 	 0.09696885547 	 0.290479833 	 0.04210934065 	 -0.1648414224 	 
0.03781592007	-0.2604900098 	 -0.4029925843 	 0.1620498098 	 -0.05565840379 	 0.2273571082 	 0.08190073777 	 0.1164000185 	 0.2963260508 	 0.04770606725 	 -0.1628062801 	 
0.03869309047	-0.2598792054 	 -0.4201711263 	 0.1309305403 	 -0.04490102586 	 0.2139211036 	 0.09979691206 	 0.06588699342 	 0.256474967 	 0.09780688113 	 -0.1252658508 	 
0.03973511402	-0.2037513085 	 -0.414852941 	 0.1134660142 	 -0.06743769502 	 0.2929926406 	 0.01329444852 	 0.08740243805 	 0.2259231264 	 0.04967946131 	 -0.1158613639 	 
0.04067571977	-0.1868945348 	 -0.4367223214 	 0.1595775418 	 -0.05509622802 	 0.2920708993 	 -0.02751598056 	 0.05386386263 	 0.2383697603 	 0.03795466289 	 -0.09516856248 	 
0.04173904042	-0.2005141109 	 -0.4349208248 	 0.1497264037 	 -0.04886755001 	 0.2992814907 	 -0.0448535794 	 0.02398156021 	 0.2218894421 	 0.03507794731 	 -0.09615984546 	 
0.04255951741	-0.181178895 	 -0.4725620256 	 0.1794001886 	 -0.01208888476 	 0.2780849826 	 -0.06529067593 	 -0.02532281811 	 0.195274771 	 0.02238368637 	 -0.1009651716 	 
0.04366951027	-0.1830872805 	 -0.428341318 	 0.1648191274 	 -0.001147508677 	 0.2635159629 	 -0.06239821433 	 0.02867192979 	 0.2125956451 	 0.04277990143 	 -0.09251669169 	 
0.04465108605	-0.1843020744 	 -0.3924036677 	 0.1711835431 	 0.02498633822 	 0.2992743522 	 -0.03361790564 	 0.07980169186 	 0.2125781678 	 0.0524426972 	 -0.06823244459 	 
0.04567851643	-0.1365945195 	 -0.3434554691 	 0.1610472439 	 0.02667050244 	 0.3113123539 	 -0.03195732768 	 0.04451543941 	 0.188249904 	 -0.01466487478 	 -0.05005715982 	 
0.04671652399	-0.1671429536 	 -0.3226496612 	 0.1529863206 	 0.03615428364 	 0.3139494924 	 -0.05715237743 	 0.02796101812 	 0.2383757493 	 0.004760835369 	 -0.04545940898 	 
0.04788959919	-0.1485979222 	 -0.3291934752 	 0.1863003846 	 0.01402735577 	 0.2868902777 	 -0.06201577841 	 0.007025862331 	 0.2225022899 	 -0.06094532506 	 -0.1135065092 	 
0.0487814401	-0.169750767 	 -0.3632057215 	 0.1788962671 	 -0.01180732457 	 0.2867926406 	 -0.08902969867 	 0.05715065364 	 0.2101556497 	 -0.07367736417 	 -0.1508476179 	 
0.04975993879	-0.1870384214 	 -0.3686732767 	 0.1802459226 	 0.01580278151 	 0.2923946282 	 -0.1012049113 	 0.050672072 	 0.2175874559 	 -0.01894694875 	 -0.2150451343 	 
0.050640755	-0.1970044364 	 -0.3755117531 	 0.1357915065 	 0.0295190726 	 0.2965264916 	 -0.05471542969 	 0.111485596 	 0.2343738488 	 -0.02432937106 	 -0.2610534184 	 
0.05168147174	-0.1572918934 	 -0.3591101555 	 0.148133468 	 0.03621853568 	 0.2581253387 	 -0.0801434427 	 0.06986371802 	 0.212345866 	 -0.05926689171 	 -0.2827314998 	 
0.05253449579	-0.1337302479 	 -0.3812309955 	 0.2316583421 	 0.02574860487 	 0.2769895823 	 -0.06008289583 	 0.08426876185 	 0.1957663106 	 -0.05087994047 	 -0.2532323431 	 
0.05372100878	-0.1599622221 	 -0.3763455798 	 0.1580069043 	 0.02096814883 	 0.2301156894 	 -0.08401563945 	 0.09194595037 	 0.1939020372 	 -0.06136540007 	 -0.2488441463 	 
0.05456885814	-0.1642590953 	 -0.354176563 	 0.1677488763 	 0.03387819552 	 0.2013042406 	 -0.06456119178 	 0.1040067039 	 0.1748483517 	 -0.09246643814 	 -0.2268145803 	 
0.05553716712	-0.2197440122 	 -0.3642001725 	 0.1155618854 	 0.02855166316 	 0.1693068221 	 -0.002691781334 	 0.1194363535 	 0.1870514403 	 -0.1445917266 	 -0.2273069552 	 
0.05636526444	-0.1968597494 	 -0.3772950144 	 0.1010494461 	 -0.001764263598 	 0.1685569006 	 -0.02327881243 	 0.1112693764 	 0.1773054466 	 -0.1514253968 	 -0.2310136968 	 
0.05720138518	-0.1631648285 	 -0.3891092491 	 0.1079726518 	 0.0121426808 	 0.1198904638 	 -0.008248893387 	 0.08677116027 	 0.1880156783 	 -0.1814046636 	 -0.1911814885 	 
0.05821265348	-0.1374121054 	 -0.4259887779 	 0.02102887753 	 -0.03019658576 	 0.1050581164 	 -0.04586864329 	 0.08947709627 	 0.1768694071 	 -0.2029528226 	 -0.1246141588 	 
0.05923276743	-0.1178036578 	 -0.3709378303 	 0.01454747093 	 -0.03867184244 	 0.1080074218 	 0.03790926157 	 0.1251546326 	 0.1804873957 	 -0.2343167878 	 -0.1424409924 	 
0.06014237483	-0.1673561312 	 -0.3147485781 	 0.005162808282 	 -0.06116684395 	 0.09388674395 	 0.01654176234 	 0.08650484986 	 0.1333138695 	 -0.2495034474 	 -0.1255819309 	 
0.06115160183	-0.1898286649 	 -0.3449665493 	 0.02212013666 	 -0.117950693 	 0.1193094653 	 0.02606814147 	 0.06171096453 	 0.1158828955 	 -0.3235338124 	 -0.1624684368 	 
0.0621642487	-0.2037021252 	 -0.3623556605 	 0.04512691482 	 -0.1211436914 	 0.07102467895 	 0.005333917515 	 0.04764344361 	 0.1160241932 	 -0.2912669149 	 -0.145949753 	 
0.06335322132	-0.2071838861 	 -0.325262429 	 0.04530776318 	 -0.1474984404 	 0.1062346901 	 -0.01262248366 	 0.08592694816 	 0.1197492457 	 -0.2431420651 	 -0.2122840313 	 
0.06445405159	-0.2506188935 	 -0.364435027 	 0.03389583699 	 -0.1148648963 	 0.08618890591 	 -0.0117643618 	 0.1179008982 	 0.04978755575 	 -0.2312389041 	 -0.2041567422 	 
0.06546607482	-0.2174002996 	 -0.2964115828 	 -0.009475790998 	 -0.1063453144 	 0.1079462805 	 0.00467834609 	 0.1578168743 	 -0.01361757288 	 -0.2753901925 	 -0.2243545648 	 
0.06642407388	-0.2228766649 	 -0.347267204 	 -0.01440625635 	 -0.1201948374 	 0.108095696 	 0.004149477145 	 0.1780756086 	 -0.07268589763 	 -0.2997839479 	 -0.2439479214 	 
0.06753135426	-0.2155565108 	 -0.2820545739 	 0.01297739043 	 -0.07045780973 	 0.1136680718 	 0.035012102 	 0.1814432262 	 -0.06685634616 	 -0.2543241441 	 -0.2360531454 	 
0.0685112059	-0.2140050219 	 -0.3087079233 	 0.02895854427 	 -0.05771023469 	 0.1268021653 	 0.05554143015 	 0.1925010279 	 -0.06538163412 	 -0.242796169 	 -0.2629005416 	 
0.06955677927	-0.1970238872 	 -0.316875138 	 0.05244100736 	 -0.08151981641 	 0.1358331927 	 0.05838547547 	 0.1403498068 	 -0.06178480874 	 -0.2530459808 	 -0.2645240998 	 
0.07045935015	-0.2375886067 	 -0.3256408503 	 0.01743457286 	 -0.0259741629 	 0.15100551 	 0.08199636735 	 0.132998536 	 -0.06090613413 	 -0.2716310789 	 -0.2095848986 	 
0.07139940733	-0.2560629829 	 -0.3401455518 	 0.02505456312 	 -0.01610379751 	 0.1342392039 	 0.09776847093 	 0.1231612445 	 -0.02936464596 	 -0.327456061 	 -0.2093007199 	 
0.07252493727	-0.2776200863 	 -0.2647267159 	 0.05927021217 	 -0.01975593917 	 0.1616030846 	 0.1077299865 	 0.1619559829 	 -0.01709298165 	 -0.3012805053 	 -0.1930144952 	 
0.0735190343	-0.3140605638 	 -0.2611637251 	 0.05725376192 	 -0.06137537325 	 0.1094989896 	 0.125357506 	 0.1816212811 	 0.03995501955 	 -0.3091786523 	 -0.2257970345 	 
0.07442617307	-0.2875875118 	 -0.303205267 	 0.05909870093 	 -0.06252141121 	 0.08996078058 	 0.1040699243 	 0.1491572301 	 0.0163137269 	 -0.3249197174 	 -0.2253504137 	 
0.07538877116	-0.2893440545 	 -0.3490378769 	 0.1070082041 	 -0.03733766133 	 0.1261520959 	 0.09688160951 	 0.1954594754 	 -0.0485176015 	 -0.2509838286 	 -0.2342662049 	 
0.07651877507	-0.3122688277 	 -0.4406672424 	 0.1204905821 	 -0.01231516797 	 0.09591796159 	 0.128379672 	 0.1847171578 	 -0.03433460305 	 -0.2684074457 	 -0.2470647012 	 
0.07745393432	-0.3199652804 	 -0.5236038501 	 0.1367224754 	 -0.03556580883 	 0.08524997519 	 0.1248600885 	 0.1684554754 	 -0.05172926089 	 -0.2367144683 	 -0.2605898765 	 
0.07826536053	-0.3335543994 	 -0.5181515645 	 0.1176032665 	 -0.02595590903 	 0.06946260213 	 0.1353265511 	 0.1520886843 	 -0.05036174609 	 -0.2761106415 	 -0.2402654754 	 
0.07952061496	-0.3211876691 	 -0.4623459113 	 0.1536771699 	 -0.01885842417 	 0.03212176161 	 0.1933830959 	 0.1177831855 	 -0.07436521076 	 -0.2971123263 	 -0.2696416076 	 
0.08053572774	-0.3086114019 	 -0.4890740481 	 0.1196955259 	 -0.01584930042 	 -0.01422094999 	 0.2159297301 	 0.1086219531 	 -0.07558453662 	 -0.2853789407 	 -0.3159795611 	 
0.08154872485	-0.3039143698 	 -0.5357559261 	 0.1373327424 	 -0.0002683188438 	 0.01226158552 	 0.2167400086 	 0.1162783353 	 -0.03336531729 	 -0.2816724426 	 -0.3729709702 	 
0.08242214314	-0.3068737539 	 -0.4925925508 	 0.1396102356 	 -0.0001584038682 	 -0.01396404725 	 0.2067507024 	 0.06533100802 	 -0.08915097341 	 -0.2692789823 	 -0.3737379406 	 
0.08331360572	-0.3151940302 	 -0.4829940595 	 0.09015422542 	 -0.01222665742 	 -0.05579074415 	 0.2154635631 	 0.0754975523 	 -0.1025957439 	 -0.2453344692 	 -0.3890147133 	 
0.08440371353	-0.3348228775 	 -0.4865955332 	 0.08519813378 	 -0.03202184625 	 -0.05881595713 	 0.2160850076 	 0.1359324612 	 -0.0430835371 	 -0.2280741137 	 -0.319987252 	 
0.08534510069	-0.3075388356 	 -0.5256957648 	 0.07302141221 	 -0.04410009849 	 -0.1189889967 	 0.1840404341 	 0.1193930302 	 -0.01394344197 	 -0.2726746288 	 -0.3235706765 	 
0.08656387366	-0.271231089 	 -0.5248332688 	 0.03398676952 	 -0.04553556855 	 -0.06430705919 	 0.1808900721 	 0.1642482546 	 -0.007400763035 	 -0.2170759035 	 -0.3171520696 	 
0.0875578451	-0.3070803502 	 -0.4736373461 	 0.05617499615 	 -0.03048654346 	 -0.07189738636 	 0.1641676819 	 0.1140069332 	 -0.005495379856 	 -0.2286384741 	 -0.3515382078 	 
0.08850624986	-0.3284211174 	 -0.44385006 	 -0.007724779345 	 -0.01396435653 	 -0.0538797853 	 0.1852389757 	 0.1000250234 	 0.006082689844 	 -0.20709423 	 -0.3554889106 	 
0.0895685787	-0.3108092606 	 -0.4480887171 	 -0.04801140493 	 -0.00126847861 	 -0.04695486429 	 0.179056222 	 0.1356972302 	 0.03745802088 	 -0.1951985099 	 -0.3600808708 	 
0.09056122025	-0.3468223618 	 -0.4523984434 	 -0.0729405579 	 -0.03914967945 	 -0.07817999063 	 0.1484284824 	 0.1149001657 	 0.1049090123 	 -0.2158056902 	 -0.40814752 	 
0.09153267309	-0.3525080832 	 -0.422047455 	 -0.1247601651 	 -0.03161412196 	 -0.05499709547 	 0.1596464316 	 0.1354511986 	 0.1224841458 	 -0.1958220265 	 -0.3899946892 	 
0.09257875012	-0.328501842 	 -0.4305196326 	 -0.1670843296 	 -0.05982828518 	 -0.05116152102 	 0.159606193 	 0.1610083433 	 0.1067520447 	 -0.2511701171 	 -0.3393706594 	 
0.09357480698	-0.361743795 	 -0.4399831688 	 -0.1713386247 	 -0.07207189805 	 -0.05969744516 	 0.1542672418 	 0.2011251079 	 0.07445939269 	 -0.1855377828 	 -0.3505371219 	 
0.09463110613	-0.3677365588 	 -0.4539215026 	 -0.2029309692 	 -0.07980321479 	 -0.0387070951 	 0.1980520373 	 0.193332018 	 0.09592583627 	 -0.1835449545 	 -0.3647866275 	 
0.09578756656	-0.3723927591 	 -0.4287222916 	 -0.2066494742 	 -0.0901895718 	 -0.07356443974 	 0.2292760348 	 0.1554110751 	 0.1342386077 	 -0.168745508 	 -0.3414470335 	 
0.0968062323	-0.3536440683 	 -0.467284082 	 -0.1802850979 	 -0.1591161952 	 -0.08363118136 	 0.2582258339 	 0.2032858062 	 0.1379823442 	 -0.158520613 	 -0.3873002185 	 
0.09791236868	-0.3672930103 	 -0.4998931413 	 -0.1485436981 	 -0.1551600794 	 -0.116853453 	 0.2634007096 	 0.2333946766 	 0.1050532756 	 -0.1560313484 	 -0.3545431692 	 
0.09892177946	-0.3488989185 	 -0.4530033379 	 -0.1319941655 	 -0.1119610325 	 -0.1235124869 	 0.2294797486 	 0.2340582634 	 0.08928776313 	 -0.09923612229 	 -0.3735171152 	 
0.09986597808	-0.3241202375 	 -0.4956639774 	 -0.1600196537 	 -0.08865816213 	 -0.07617002387 	 0.2414823987 	 0.2185010201 	 0.08937504946 	 -0.04921009196 	 -0.3636910077 	 
0.1009101793	-0.3540302815 	 -0.5133184243 	 -0.1905181999 	 -0.05234002864 	 -0.08738008722 	 0.2396083539 	 0.2460341486 	 0.06823165737 	 -0.06556222071 	 -0.3670945815 	 
0.1018729308	-0.3413498531 	 -0.4788255072 	 -0.2039522661 	 -0.07418038424 	 -0.09895229739 	 0.2142735645 	 0.2768175089 	 0.08016366579 	 -0.05753558149 	 -0.3754670973 	 
0.1028005554	-0.3450148396 	 -0.403020925 	 -0.2094171844 	 -0.06915426177 	 -0.07728147491 	 0.208632686 	 0.2977693506 	 0.0922073088 	 -0.07197073785 	 -0.3905213422 	 
0.1037563642	-0.3617719325 	 -0.4099812589 	 -0.2142640232 	 -0.04975609013 	 -0.09424087013 	 0.2216689527 	 0.2812445431 	 0.1002411001 	 -0.07683974651 	 -0.421573825 	 
0.1047748067	-0.3534674516 	 -0.4342997704 	 -0.2279676076 	 -0.01617254576 	 -0.03701955846 	 0.1546266092 	 0.2636469257 	 0.08623080597 	 -0.1269656198 	 -0.4292673891 	 
0.1058279931	-0.370449549 	 -0.423206707 	 -0.2284007664 	 -0.05041362475 	 -0.01559704279 	 0.142614265 	 0.2561453425 	 0.1515771246 	 -0.1057577188 	 -0.4051297096 	 
0.1068679861	-0.3612795477 	 -0.4045487496 	 -0.1960090434 	 -0.02149760833 	 0.03645354211 	 0.1091258117 	 0.2698000479 	 0.09111029234 	 -0.1281384047 	 -0.3717919231 	 
0.1078546854	-0.3769364856 	 -0.4202116231 	 -0.205641394 	 -0.07724481164 	 -0.01207146355 	 0.09800039881 	 0.2343269383 	 0.1120389729 	 -0.1551746474 	 -0.3518388257 	 
0.1088740001	-0.3321063292 	 -0.4396837775 	 -0.2020093382 	 -0.1186356572 	 -0.03736174829 	 0.06098685547 	 0.2554754746 	 0.1444520874 	 -0.1786122616 	 -0.3516249183 	 
0.1098515047	-0.3584254444 	 -0.4259209406 	 -0.2611005549 	 -0.07167868986 	 -0.021223026 	 0.1022683515 	 0.2457935097 	 0.0975568811 	 -0.1543371437 	 -0.386145928 	 
0.1109435137	-0.3348181929 	 -0.3419702086 	 -0.30195149 	 -0.03877089299 	 -0.04625577237 	 0.01013066773 	 0.2158007168 	 0.06731271224 	 -0.1228710784 	 -0.41106069 	 
0.1119189714	-0.328029023 	 -0.3457985049 	 -0.3125145745 	 -0.01289546082 	 -0.06099972089 	 0.01511671081 	 0.175987896 	 0.07254189536 	 -0.1411202186 	 -0.3722198819 	 
0.1127816797	-0.3006324512 	 -0.3606609815 	 -0.2978651146 	 -0.02222836785 	 -0.03309536619 	 0.01171107523 	 0.1488030341 	 0.1028998717 	 -0.1610295935 	 -0.3719510526 	 
0.1137981436	-0.309047814 	 -0.3408848766 	 -0.2811758147 	 -0.1047802986 	 -0.02882841087 	 0.01085981838 	 0.1857603621 	 0.08355013904 	 -0.1798586432 	 -0.3269490791 	 
0.1148400772	-0.3209023283 	 -0.3511515418 	 -0.243362022 	 -0.06400132 	 -0.01896756679 	 -0.001337257872 	 0.1289784297 	 0.057910349 	 -0.1418490357 	 -0.3405631747 	 
0.1158106287	-0.3587141312 	 -0.434463517 	 -0.2326879533 	 -0.0790908325 	 -0.04255058001 	 0.03695786994 	 0.09283811421 	 0.02482843989 	 -0.2025351024 	 -0.4210858779 	 
0.1168140898	-0.3313762348 	 -0.4487165861 	 -0.1655416091 	 -0.1006052474 	 -0.09963505069 	 0.03934833817 	 0.1249046721 	 0.03096497206 	 -0.2570121092 	 -0.3790396723 	 
0.117704572	-0.2932673785 	 -0.3801720663 	 -0.1467706149 	 -0.1000997066 	 -0.09111739354 	 0.06234626121 	 0.1288325492 	 0.03342683339 	 -0.224155734 	 -0.3790062846 	 
0.1184921737	-0.2617464414 	 -0.35352375 	 -0.1429462307 	 -0.07757535489 	 -0.1101479993 	 0.06211307132 	 0.1177088863 	 -0.01370283872 	 -0.1447189025 	 -0.4268494504 	 
0.1193465115	-0.2791921681 	 -0.350544733 	 -0.09400963003 	 -0.05428394237 	 -0.1013090768 	 0.06277629273 	 0.1406908686 	 -0.01193336038 	 -0.1392693789 	 -0.4337272856 	 
0.1203057829	-0.2869387002 	 -0.353639766 	 -0.07175719343 	 -0.1055914098 	 -0.1084973551 	 0.1149954065 	 0.1121576077 	 0.02528482635 	 -0.1918495452 	 -0.4469758286 	 
0.1213708199	-0.285496721 	 -0.3759672673 	 -0.08975104996 	 -0.1520581412 	 -0.1010238881 	 0.1325983435 	 0.09228797866 	 0.03491848356 	 -0.2405443529 	 -0.4097060379 	 
0.1223463822	-0.2858312994 	 -0.4094311216 	 -0.07523023662 	 -0.1665592368 	 -0.09104500652 	 0.1862656135 	 0.121620371 	 0.01958200948 	 -0.237128714 	 -0.4282284396 	 
0.1233884895	-0.2584234015 	 -0.4482921053 	 -0.1167059474 	 -0.1180556374 	 -0.08053142791 	 0.1729444814 	 0.1114324058 	 0.04446702613 	 -0.2453180987 	 -0.4721590259 	 
0.1243884118	-0.2321999119 	 -0.4172015136 	 -0.09794994418 	 -0.1230860363 	 -0.1186839567 	 0.1571473729 	 0.1315895394 	 -0.004205344946 	 -0.3067967297 	 -0.4458915044 	 
0.1254404702	-0.2442848656 	 -0.4132622734 	 -0.08718726713 	 -0.1581463463 	 -0.1407165294 	 0.09950063969 	 0.1128818172 	 0.002622736371 	 -0.3132902987 	 -0.4536381676 	 
0.1265696746	-0.1647342008 	 -0.402528051 	 -0.1205444578 	 -0.1641764654 	 -0.1396621683 	 0.05962344028 	 0.1396881174 	 -0.06101329648 	 -0.319929182 	 -0.440639261 	 
0.1275828904	-0.1520863984 	 -0.400137141 	 -0.1291284114 	 -0.1801342728 	 -0.1719916682 	 0.02912521049 	 0.1609176717 	 -0.07117865245 	 -0.3426074428 	 -0.4187470091 	 
0.1283950217	-0.1664166344 	 -0.4091850848 	 -0.09379955 	 -0.1477417482 	 -0.171892245 	 0.04882116729 	 0.1683518742 	 -0.08619285526 	 -0.37275624 	 -0.3966744884 	 
0.1293910206	-0.2028157566 	 -0.4572851708 	 -0.1112976406 	 -0.1347822484 	 -0.1534869351 	 0.02279150825 	 0.1708747571 	 -0.07674477864 	 -0.3952272009 	 -0.3939245973 	 
0.1304695919	-0.1874924924 	 -0.4932940014 	 -0.1427069174 	 -0.07206493581 	 -0.1996203961 	 0.01738876785 	 0.1214666811 	 -0.128774618 	 -0.3471864161 	 -0.363953359 	 
0.1314372035	-0.1638712332 	 -0.4896667017 	 -0.2173098906 	 -0.07668184365 	 -0.2280848508 	 0.07224981793 	 0.1441476829 	 -0.1308183059 	 -0.3392034268 	 -0.3934256229 	 
0.1326003795	-0.2112383335 	 -0.5023395651 	 -0.2727886552 	 -0.04348938201 	 -0.1961062783 	 0.07378339423 	 0.1872900649 	 -0.1548339397 	 -0.3915521001 	 -0.3773001141 	 
0.1334891671	-0.2055933022 	 -0.4930144662 	 -0.3021920391 	 -0.04467623059 	 -0.2541836314 	 0.1200624469 	 0.200875237 	 -0.2086595109 	 -0.4210372611 	 -0.404096866 	 
0.1343345056	-0.2300160008 	 -0.5112846844 	 -0.3307983152 	 -0.03500715919 	 -0.2643655581 	 0.1105316954 	 0.2339721001 	 -0.1921037961 	 -0.47418896 	 -0.4404971516 	 
0.1354332173	-0.2407523543 	 -0.5368040938 	 -0.3467706729 	 -0.05529527225 	 -0.308254746 	 0.03309713273 	 0.2551178759 	 -0.2383712184 	 -0.4619773733 	 -0.4087431514 	 
0.1363307241	-0.2054403251 	 -0.5322497835 	 -0.3642627357 	 -0.09425186058 	 -0.350813772 	 0.04654488232 	 0.2798003776 	 -0.2296261442 	 -0.4229252468 	 -0.4008016539 	 
0.137316294	-0.2045041439 	 -0.5223349169 	 -0.3143193456 	 -0.06215226181 	 -0.3674872102 	 0.002162540247 	 0.2993985448 	 -0.2268762168 	 -0.4353229712 	 -0.3815974374 	 
0.1382363985	-0.1383718011 	 -0.4743122403 	 -0.2958341243 	 -0.004786050484 	 -0.3543043437 	 0.004800154338 	 0.3185850023 	 -0.235511888 	 -0.4242211958 	 -0.3914344843 	 
0.1391737985	-0.1083324423 	 -0.5029961268 	 -0.2782189692 	 -0.01958791171 	 -0.2609807781 	 -0.03903749438 	 0.3342522719 	 -0.2058996489 	 -0.443543664 	 -0.3962589641 	 
0.1401546394	-0.1472754848 	 -0.4685621463 	 -0.2718923362 	 -0.08101956545 	 -0.2794958621 	 -0.08012409068 	 0.3183477839 	 -0.2084153029 	 -0.4114534743 	 -0.4045700185 	 
0.1409743576	-0.1032775827 	 -0.5001595011 	 -0.2481438233 	 -0.06002479314 	 -0.2494582387 	 -0.08758461444 	 0.3243658341 	 -0.1622488999 	 -0.4116264573 	 -0.4504600041 	 
0.1420805439	-0.05179322422 	 -0.4787655904 	 -0.2244121298 	 -0.07451746541 	 -0.2808912663 	 -0.03407364239 	 0.2764132111 	 -0.1677145063 	 -0.4130077523 	 -0.4316800899 	 
0.1430415778	-0.003254141324 	 -0.4955835336 	 -0.2154984026 	 -0.0805072845 	 -0.2651066417 	 -0.04514335113 	 0.2595978757 	 -0.1746358655 	 -0.4469312197 	 -0.4165872806 	 
0.1439991411	-0.02061466031 	 -0.4211445028 	 -0.2130419729 	 -0.06388884286 	 -0.2798641248 	 -0.04012812331 	 0.2700649872 	 -0.1475374679 	 -0.4490844907 	 -0.4451823454 	 
0.1450045259	-0.05596984903 	 -0.4597658099 	 -0.1589471361 	 -0.1057046349 	 -0.2355301563 	 -0.05225032868 	 0.278675899 	 -0.1848484432 	 -0.4532651091 	 -0.4574054334 	 
0.1459081135	-0.06944921942 	 -0.526891494 	 -0.1498447559 	 -0.0948350818 	 -0.1768907096 	 -0.02406658723 	 0.2737109961 	 -0.1859164582 	 -0.473097916 	 -0.4181950827 	 
0.1469818031	0.01384591196 	 -0.5383873225 	 -0.135213359 	 -0.09212856068 	 -0.1899550149 	 -0.01206537173 	 0.269673962 	 -0.1686079954 	 -0.4072705176 	 -0.4588496368 	 
0.1481258649	-0.03677882588 	 -0.5399296756 	 -0.1235175176 	 -0.07615767233 	 -0.1719495374 	 -0.009936387058 	 0.3203018987 	 -0.1660430043 	 -0.4578044666 	 -0.3964597531 	 
0.1492557602	-0.1136528309 	 -0.5060546149 	 -0.1085646633 	 -0.04762782537 	 -0.1669980475 	 -0.0115282453 	 0.280280264 	 -0.1921441007 	 -0.4686881932 	 -0.4357031626 	 
0.1502723528	-0.1389111925 	 -0.5367907565 	 -0.09173391464 	 -0.06427204278 	 -0.1749825138 	 0.03629750728 	 0.2355853939 	 -0.1429467083 	 -0.4344561579 	 -0.4671247226 	 
0.1514601357	-0.1154924804 	 -0.5982032539 	 -0.122783622 	 -0.04715457579 	 -0.2077247158 	 0.07747761956 	 0.2357128027 	 -0.1452203873 	 -0.442342516 	 -0.4603738014 	 
0.152396125	-0.1161347411 	 -0.5423927342 	 -0.1071835251 	 -0.07700654902 	 -0.2197437993 	 0.03537504723 	 0.2589352618 	 -0.1838149459 	 -0.457906968 	 -0.453313349 	 
0.1534426339	-0.1265683844 	 -0.5514906578 	 -0.1310937879 	 -0.1157855901 	 -0.2300097082 	 0.01343247168 	 0.2973992092 	 -0.2090332411 	 -0.4607279741 	 -0.4436554085 	 
0.1545408036	-0.1359466198 	 -0.5334618905 	 -0.107157163 	 -0.02375629555 	 -0.227769124 	 -0.03029870238 	 0.3166851582 	 -0.1793629364 	 -0.4505614725 	 -0.4624793111 	 
0.1555892537	-0.09560703551 	 -0.5767103261 	 -0.1121705607 	 -0.111389148 	 -0.1967652609 	 -0.0539202648 	 0.3056185429 	 -0.2548602852 	 -0.5036737464 	 -0.4018909026 	 
0.1565619631	-0.11570301 	 -0.5547230296 	 -0.106017585 	 -0.1538827583 	 -0.2196355369 	 -0.03811058038 	 0.2914945297 	 -0.2684754089 	 -0.5292190423 	 -0.3954961594 	 
0.1575242274	-0.1262614003 	 -0.5713949034 	 -0.1243618766 	 -0.1728712351 	 -0.2662075782 	 -0.05185990788 	 0.3181317529 	 -0.2841741913 	 -0.5375240602 	 -0.4098571687 	 
0.1585244465	-0.142384957 	 -0.6231541525 	 -0.09287910841 	 -0.1432864304 	 -0.2730607377 	 -0.01030172231 	 0.324360572 	 -0.3180497472 	 -0.496674515 	 -0.3086439491 	 
0.1594221257	-0.1450538261 	 -0.6566939906 	 -0.08549852812 	 -0.1714288033 	 -0.2927191187 	 0.002386021204 	 0.3661652009 	 -0.3160845215 	 -0.4804781562 	 -0.2798309247 	 
0.1603506721	-0.1699823023 	 -0.6531410749 	 -0.0528085144 	 -0.2206244079 	 -0.3353671436 	 -0.02905900823 	 0.3659579668 	 -0.3664850271 	 -0.4818272728 	 -0.3008964441 	 
0.1612525897	-0.1609763341 	 -0.6551582044 	 -0.07561744787 	 -0.1932543775 	 -0.3012718206 	 -0.03299100438 	 0.3361733609 	 -0.4069589569 	 -0.520141505 	 -0.3110966355 	 
0.1621114624	-0.1084189159 	 -0.6109288375 	 -0.04736059408 	 -0.2489484948 	 -0.3138016928 	 -0.009316440173 	 0.3713006618 	 -0.4250946674 	 -0.440177381 	 -0.3770196839 	 
0.16310036	-0.1065532611 	 -0.6215183133 	 -0.0288545828 	 -0.2089576439 	 -0.3574458265 	 0.01114703423 	 0.3885569845 	 -0.404999432 	 -0.4490004649 	 -0.3411345912 	 
0.1641473779	-0.09403112619 	 -0.5601346661 	 -0.04518698485 	 -0.2289349035 	 -0.3984795301 	 0.0301699708 	 0.389097557 	 -0.4647633588 	 -0.4557579248 	 -0.3597362474 	 
0.1651184133	-0.1006261814 	 -0.5734486011 	 -0.05206229816 	 -0.2445979844 	 -0.4226139189 	 0.03478655971 	 0.4057883738 	 -0.4219575587 	 -0.4717297615 	 -0.3608035614 	 
0.1660746063	-0.1393041064 	 -0.5740104652 	 -0.07620326271 	 -0.2278164489 	 -0.4388203285 	 0.045979175 	 0.3782341729 	 -0.441140542 	 -0.4671532371 	 -0.3358103072 	 
0.166997421	-0.09806204349 	 -0.5801177574 	 -0.03053464481 	 -0.2752138446 	 -0.4378268047 	 0.03471287836 	 0.3347791122 	 -0.4829375963 	 -0.4780246058 	 -0.2885196534 	 
0.1680671501	-0.05779715239 	 -0.5665801915 	 -0.06721162587 	 -0.2897656006 	 -0.4915350034 	 -0.004523810086 	 0.3650721714 	 -0.5158070244 	 -0.4746798076 	 -0.302487244 	 
0.1690374975	-0.09992017715 	 -0.6136400278 	 -0.05217269988 	 -0.2455119241 	 -0.4787624033 	 -0.002513209658 	 0.4006929739 	 -0.5134196978 	 -0.4795164935 	 -0.2793284441 	 
0.1700697541	-0.1089725465 	 -0.6120802726 	 -0.08614866144 	 -0.2675198215 	 -0.513466475 	 -0.008886734347 	 0.4138657596 	 -0.5535272683 	 -0.483488947 	 -0.3061836736 	 
0.1711852376	-0.08400546654 	 -0.6095657396 	 -0.0913355977 	 -0.3062435136 	 -0.5647152572 	 -0.05886366404 	 0.4241926323 	 -0.5300685686 	 -0.493992935 	 -0.2579649735 	 
0.1721266938	-0.06465925511 	 -0.6029905049 	 -0.1036235617 	 -0.3394514204 	 -0.5651167647 	 -0.05378921039 	 0.3861583663 	 -0.5210083229 	 -0.4918454566 	 -0.2886703509 	 
0.1731186328	-0.08515671966 	 -0.5981940951 	 -0.09951818493 	 -0.361434839 	 -0.5529385762 	 -0.01680197792 	 0.4127054992 	 -0.5490358091 	 -0.483563099 	 -0.2466414259 	 
0.1742931418	-0.183207426 	 -0.5640538232 	 -0.1626598366 	 -0.396896564 	 -0.5016752027 	 -0.04419449952 	 0.4250326724 	 -0.5713431212 	 -0.5089791342 	 -0.2406050824 	 
0.1752620014	-0.2683079646 	 -0.5618444169 	 -0.1973825844 	 -0.4218522009 	 -0.4579292765 	 -0.0330443778 	 0.4094682898 	 -0.5682766224 	 -0.453134526 	 -0.1988111458 	 
0.1763625479	-0.3043068129 	 -0.5965154729 	 -0.1668420751 	 -0.3999375213 	 -0.5186767202 	 -0.05832918328 	 0.4336667516 	 -0.5986577642 	 -0.4400743989 	 -0.1757501924 	 
0.1773518234	-0.3074796307 	 -0.5769080724 	 -0.1882535963 	 -0.3800537265 	 -0.5666870175 	 -0.05516377128 	 0.4587381441 	 -0.5754643487 	 -0.3771805989 	 -0.1906225476 	 
0.1786046937	-0.2891558525 	 -0.5799873649 	 -0.1515006818 	 -0.4265146367 	 -0.5404754444 	 -0.05439610764 	 0.5305446174 	 -0.6098889222 	 -0.3935696511 	 -0.1827009251 	 
0.1795204737	-0.3331106764 	 -0.5940972051 	 -0.1334195152 	 -0.4188227067 	 -0.5240396824 	 -0.01696019535 	 0.550732928 	 -0.5955517364 	 -0.3897586778 	 -0.21606416 	 
0.1805666931	-0.3817143293 	 -0.6493086976 	 -0.1771721189 	 -0.4098955067 	 -0.4833304336 	 -0.07453671234 	 0.59042757 	 -0.5949489613 	 -0.3902549007 	 -0.2020245563 	 
0.1814085496	-0.4362524061 	 -0.639601947 	 -0.1660929983 	 -0.37208881 	 -0.5110923474 	 -0.0551567198 	 0.5661216513 	 -0.591567709 	 -0.3719709194 	 -0.20526924 	 
0.1824454556	-0.4546965079 	 -0.6893854745 	 -0.160812938 	 -0.3436372296 	 -0.4904434468 	 -0.0006172128555 	 0.5371108423 	 -0.6112963885 	 -0.3581621064 	 -0.1430287287 	 
0.1834029153	-0.4686470965 	 -0.675692453 	 -0.1859017026 	 -0.3080464241 	 -0.516675935 	 -0.02527086808 	 0.5511465562 	 -0.6074519542 	 -0.3829486256 	 -0.1906629757 	 
0.1843428478	-0.4155935896 	 -0.7046025646 	 -0.1587222063 	 -0.3447931472 	 -0.4777352127 	 -0.01590458892 	 0.5736440814 	 -0.6468405562 	 -0.4221963723 	 -0.1853266046 	 
0.1852331477	-0.4274600582 	 -0.6759104213 	 -0.1525357026 	 -0.3706719181 	 -0.4859172047 	 -0.0166387787 	 0.594175553 	 -0.6529249641 	 -0.424817963 	 -0.1938869283 	 
0.1863316383	-0.4228080394 	 -0.667274597 	 -0.1599225267 	 -0.3389302451 	 -0.5658356996 	 -0.02111501017 	 0.5892541975 	 -0.6575544156 	 -0.4227180949 	 -0.1598266323 	 
0.1874505818	-0.3766409078 	 -0.6511831342 	 -0.1569941827 	 -0.302174899 	 -0.5331726507 	 -0.01669793888 	 0.630307138 	 -0.6398020983 	 -0.4365122552 	 -0.2016532039 	 
0.1885527885	-0.4174358768 	 -0.6332509158 	 -0.2011810497 	 -0.2724606771 	 -0.5488093558 	 0.03039130111 	 0.6589637785 	 -0.6059851531 	 -0.5022289887 	 -0.2313989712 	 
0.1896796885	-0.4781316248 	 -0.5875662831 	 -0.2383643937 	 -0.2910383947 	 -0.5816839304 	 0.05287686015 	 0.6884210851 	 -0.6534375602 	 -0.5296724542 	 -0.2220903956 	 
0.1905683823	-0.4413417829 	 -0.5755829904 	 -0.2997209838 	 -0.2839291293 	 -0.6251102457 	 0.06361585186 	 0.6960963475 	 -0.6390424159 	 -0.5635530791 	 -0.1867856042 	 
0.1915586916	-0.4616562224 	 -0.5738161653 	 -0.2319137471 	 -0.2777845058 	 -0.6563266447 	 0.1183418788 	 0.7100321113 	 -0.6620380173 	 -0.5675642536 	 -0.1521071437 	 
0.1924387959	-0.4679214972 	 -0.5905716397 	 -0.1775300153 	 -0.3046302507 	 -0.6485039087 	 0.1145795397 	 0.6772872751 	 -0.7094684633 	 -0.5213298239 	 -0.1699926015 	 
0.1934199964	-0.4266360964 	 -0.5733192457 	 -0.07970380088 	 -0.3102575021 	 -0.6833045447 	 0.07720800901 	 0.6232197564 	 -0.7125015962 	 -0.5558302454 	 -0.1884669002 	 
0.1946316322	-0.4137754627 	 -0.5801179169 	 -0.160371987 	 -0.2991537864 	 -0.6898884834 	 0.05269263438 	 0.6575080842 	 -0.7199435719 	 -0.5569681989 	 -0.1804913887 	 
0.1955124918	-0.4106527081 	 -0.580523429 	 -0.1860725274 	 -0.2793321946 	 -0.7022491088 	 0.03958581894 	 0.6653718508 	 -0.7030699747 	 -0.5672755853 	 -0.1495109332 	 
0.1965000877	-0.3366655269 	 -0.4659362157 	 -0.1942955963 	 -0.2791961014 	 -0.6974406291 	 0.04778294401 	 0.6647922424 	 -0.6883074094 	 -0.5136945626 	 -0.108224113 	 
0.197423335	-0.2734212799 	 -0.4460657749 	 -0.175512636 	 -0.2549268261 	 -0.6423458419 	 0.05702553969 	 0.6402781659 	 -0.68840933 	 -0.5270922092 	 -0.05279142487 	 
0.198469565	-0.2999673245 	 -0.4514644238 	 -0.1860252751 	 -0.2453620678 	 -0.6494902936 	 -0.02193184532 	 0.6389848345 	 -0.6834253862 	 -0.540097458 	 -0.07252168718 	 
0.1994684524	-0.2734952456 	 -0.4478967094 	 -0.2184343989 	 -0.2553949539 	 -0.6661805836 	 -0.008286719724 	 0.6526466056 	 -0.7164992629 	 -0.5712655149 	 -0.06425035118 	 
0.2003706811	-0.2315619654 	 -0.4832531335 	 -0.2131903777 	 -0.2920115128 	 -0.5929867137 	 -0.003445991838 	 0.6458135258 	 -0.743258084 	 -0.5775784604 	 -0.03769201363 	 
0.2013478766	-0.2072816332 	 -0.4477572274 	 -0.2325406372 	 -0.2848319822 	 -0.5721244307 	 -0.02398609002 	 0.6259320481 	 -0.7765305815 	 -0.5421545666 	 -0.01851318419 	 
0.2022262178	-0.2436200575 	 -0.4661915341 	 -0.229898437 	 -0.338098761 	 -0.5521734017 	 -0.04223159296 	 0.653891561 	 -0.7565052891 	 -0.5871299874 	 -0.007139806332 	 
0.2034089788	-0.2664563697 	 -0.4862812703 	 -0.224354972 	 -0.3339525508 	 -0.5409738068 	 0.009235412891 	 0.6820080499 	 -0.7910174273 	 -0.5944811276 	 0.001369661294 	 
0.2043112133	-0.3117478929 	 -0.4354714619 	 -0.2335085474 	 -0.3524974975 	 -0.5283200805 	 0.009490015098 	 0.6992759799 	 -0.7846843638 	 -0.5949267786 	 0.05058540444 	 
0.2051611066	-0.3331094872 	 -0.4507251254 	 -0.2235476267 	 -0.331791445 	 -0.5367206245 	 -0.0514214768 	 0.6814467654 	 -0.7778561113 	 -0.578578788 	 0.09245985835 	 
0.2061040741	-0.3165131588 	 -0.4513835197 	 -0.1878802043 	 -0.3269702804 	 -0.5437137159 	 -0.02754689131 	 0.6724980937 	 -0.7619294347 	 -0.572694058 	 0.09084487411 	 
0.2068857062	-0.3116432706 	 -0.4689271294 	 -0.1803492191 	 -0.3703191664 	 -0.5253444847 	 -0.002338605806 	 0.6802703984 	 -0.7951289865 	 -0.5692923807 	 0.08761693719 	 
0.2078473524	-0.2971262227 	 -0.4881071827 	 -0.140866626 	 -0.3879958945 	 -0.5506448725 	 0.02446668331 	 0.7242775217 	 -0.8400581048 	 -0.5892144392 	 0.1054505932 	 
0.2087487387	-0.3175107072 	 -0.5133996825 	 -0.1406752895 	 -0.3433934029 	 -0.5271159459 	 0.03724953097 	 0.7613678666 	 -0.8080013243 	 -0.5442007318 	 0.08321595731 	 
0.2096157432	-0.2971270606 	 -0.5073349455 	 -0.161917211 	 -0.3532328981 	 -0.5377553433 	 0.09028806765 	 0.7398288878 	 -0.7546299989 	 -0.5721727827 	 0.07981397055 	 
0.2107372516	-0.284790804 	 -0.5255183809 	 -0.1569681737 	 -0.3553193826 	 -0.5137010809 	 0.1152076636 	 0.7585368581 	 -0.7957740092 	 -0.6050205175 	 0.06567793636 	 
0.211862565	-0.3131022693 	 -0.487630852 	 -0.1063306262 	 -0.3253242716 	 -0.5133035952 	 0.1041545227 	 0.7277184195 	 -0.6892435163 	 -0.6414341256 	 0.08251790636 	 
0.2129098876	-0.2968555815 	 -0.4712263524 	 -0.1541111778 	 -0.3311375946 	 -0.4884895855 	 0.05818878255 	 0.7195617991 	 -0.7135370237 	 -0.6270678036 	 0.06564767768 	 
0.2139642164	-0.2684311837 	 -0.4986359972 	 -0.1470156857 	 -0.3030352618 	 -0.5153020516 	 0.07160646297 	 0.7266839674 	 -0.6708797604 	 -0.666463724 	 0.02687195483 	 
0.2149367088	-0.2759992049 	 -0.451323657 	 -0.1164357407 	 -0.2957577172 	 -0.5517094848 	 0.07620653325 	 0.7551465245 	 -0.736978409 	 -0.693056896 	 0.01662525023 	 
0.2159409739	-0.2448213075 	 -0.3700151097 	 -0.1683053167 	 -0.2357025078 	 -0.5222381453 	 0.03272080159 	 0.7459277429 	 -0.7384744776 	 -0.7019896408 	 0.05557950182 	 
0.2169504289	-0.2364244102 	 -0.3288697468 	 -0.2194648631 	 -0.2323128638 	 -0.530878933 	 0.07684797583 	 0.783922859 	 -0.7096082833 	 -0.6947854967 	 0.0844463039 	 
0.2179210451	-0.245131122 	 -0.3217775914 	 -0.2445492015 	 -0.2202646467 	 -0.5983979578 	 0.01300957237 	 0.8001495567 	 -0.7011294271 	 -0.7118284506 	 0.08154617893 	 
0.2189156618	-0.2556723018 	 -0.3060910036 	 -0.3024202729 	 -0.2055026442 	 -0.5983074566 	 -0.02083783817 	 0.8194028149 	 -0.6840200002 	 -0.6747464485 	 0.09651482389 	 
0.2199608141	-0.2609467992 	 -0.3518707533 	 -0.2970286184 	 -0.1540344552 	 -0.6083089886 	 -0.00588248686 	 0.8855026238 	 -0.7105937112 	 -0.7149206555 	 0.05366456984 	 
0.2211021475	-0.298070856 	 -0.3444027648 	 -0.3141190391 	 -0.1455390589 	 -0.5958489838 	 0.02108811363 	 0.8886056064 	 -0.6834267874 	 -0.6682365729 	 0.03038360655 	 
0.2220351743	-0.3233074727 	 -0.366928454 	 -0.2805955949 	 -0.1475079492 	 -0.6076177508 	 0.0619051449 	 0.908665504 	 -0.6876075104 	 -0.6348719286 	 0.03545358401 	 
0.2231346703	-0.3010067943 	 -0.3750591978 	 -0.303402753 	 -0.1498019609 	 -0.5827265966 	 0.01028315525 	 0.9019572267 	 -0.6379751975 	 -0.6114073246 	 0.001260640246 	 
0.2240551754	-0.3055993574 	 -0.3568863182 	 -0.3278058009 	 -0.1350708889 	 -0.5831176673 	 -0.02947494432 	 0.8577437015 	 -0.7326039519 	 -0.6640146929 	 -0.01619026294 	 
0.2248657291	-0.3000414055 	 -0.3504555442 	 -0.3220071404 	 -0.1722659501 	 -0.5533998308 	 -0.01634430034 	 0.8416420034 	 -0.6843227631 	 -0.6741069429 	 0.0480779514 	 
0.2258279707	-0.333406422 	 -0.3675558755 	 -0.3279817236 	 -0.1013403106 	 -0.5828749753 	 0.0280798245 	 0.8387676277 	 -0.6943132913 	 -0.7068529275 	 0.01514298269 	 
0.2267924888	-0.3094819682 	 -0.3040633139 	 -0.3381391555 	 -0.1117547347 	 -0.6022666576 	 0.0554202752 	 0.8332337731 	 -0.6770528837 	 -0.704947856 	 0.04152052805 	 
0.2278162644	-0.3179506396 	 -0.2586559338 	 -0.3240316367 	 -0.120537843 	 -0.6531674944 	 0.06049087559 	 0.7831277525 	 -0.6581384549 	 -0.724213044 	 0.01285247006 	 
0.2287122254	-0.294093252 	 -0.2891335802 	 -0.2943865102 	 -0.1512769865 	 -0.6443683016 	 0.05874943106 	 0.761322744 	 -0.6681541621 	 -0.7013008423 	 -0.008545742871 	 
0.2295869239	-0.3252211313 	 -0.2600094939 	 -0.3139463251 	 -0.1375681465 	 -0.6914619775 	 0.06748916774 	 0.7437329742 	 -0.6481644444 	 -0.7065016295 	 -0.04031944868 	 
0.2306470472	-0.3158864101 	 -0.2782490442 	 -0.3442396919 	 -0.1421230521 	 -0.6366919304 	 0.0204245628 	 0.7683031518 	 -0.6702840808 	 -0.7196723617 	 -0.05645770017 	 
0.2315749483	-0.3121100873 	 -0.3070058538 	 -0.3818287936 	 -0.17875218 	 -0.6581038482 	 0.005149130095 	 0.755328036 	 -0.616518407 	 -0.7773933964 	 -0.04541068441 	 
0.2325451813	-0.2956455893 	 -0.2935125638 	 -0.371747884 	 -0.1752256465 	 -0.66609648 	 0.04119650884 	 0.7636703369 	 -0.6122740663 	 -0.8015615584 	 -0.02195003568 	 
0.2335822357	-0.2667894766 	 -0.3276204262 	 -0.381652121 	 -0.1709751084 	 -0.6968777322 	 0.05767010324 	 0.791902467 	 -0.6449375158 	 -0.8009993525 	 0.007733105222 	 
0.2346170298	-0.2907159017 	 -0.3166627252 	 -0.3445637434 	 -0.2263411631 	 -0.6027612271 	 0.0778250412 	 0.7673939218 	 -0.6568648056 	 -0.8402243145 	 0.02420220706 	 
0.2359486705	-0.266774548 	 -0.2748522258 	 -0.3744071361 	 -0.2303021168 	 -0.5899934652 	 0.09508205495 	 0.7623838885 	 -0.6506832508 	 -0.8618562897 	 0.02692200816 	 
0.2371018824	-0.2932349085 	 -0.3127564755 	 -0.3657236384 	 -0.3047120285 	 -0.6339535782 	 0.1244548316 	 0.7654143106 	 -0.6706883469 	 -0.8894781772 	 0.06097384625 	 
0.2381514583	-0.3493432857 	 -0.3270518772 	 -0.3954479097 	 -0.3170802716 	 -0.6646743939 	 0.1363794614 	 0.7528268977 	 -0.6929442536 	 -0.940513684 	 0.05568613916 	 
0.2390738879	-0.3798264983 	 -0.4222100427 	 -0.342985685 	 -0.3480012069 	 -0.7087514438 	 0.1021472855 	 0.7371982412 	 -0.6868759653 	 -0.9273852597 	 0.03535347521 	 
0.2401351851	-0.3583375134 	 -0.3869362566 	 -0.3182797152 	 -0.3749686927 	 -0.6505396259 	 0.06289637389 	 0.7830347622 	 -0.6722010309 	 -0.9492221751 	 -0.005483847956 	 
0.2411743467	-0.3445249956 	 -0.3486155537 	 -0.2977204684 	 -0.3100928502 	 -0.6087676549 	 0.05439260515 	 0.7861830512 	 -0.6274959451 	 -0.9500369858 	 -0.04061311607 	 
0.2422301284	-0.3045222546 	 -0.3640910367 	 -0.3272959175 	 -0.2925156174 	 -0.6245210632 	 0.05794220652 	 0.765271217 	 -0.6291781118 	 -0.9443256292 	 -0.06200645346 	 
0.2432256661	-0.3211732107 	 -0.3610459512 	 -0.3462959973 	 -0.3237376283 	 -0.6041146231 	 0.02384540427 	 0.7983428559 	 -0.5890550968 	 -0.9318282787 	 -0.1180283356 	 
0.2441579623	-0.2720451966 	 -0.4110007975 	 -0.3415479617 	 -0.3654202003 	 -0.6268235762 	 0.011241759 	 0.8018830184 	 -0.5860660271 	 -0.9492624593 	 -0.1102352145 	 
0.2454776574	-0.3089017987 	 -0.4080065323 	 -0.3329503657 	 -0.391733763 	 -0.6908113124 	 0.00554952395 	 0.8002152592 	 -0.5596330656 	 -0.96716334 	 -0.1492975281 	 
0.246283039	-0.3094167709 	 -0.4229499899 	 -0.2971589418 	 -0.3683461831 	 -0.6397008241 	 -0.004301738996 	 0.8238818762 	 -0.54080136 	 -0.9562936034 	 -0.131709823 	 
0.247277487	-0.2322950917 	 -0.3913871524 	 -0.3253839502 	 -0.3891173927 	 -0.6669998246 	 -0.00780635552 	 0.8285503821 	 -0.5459636524 	 -0.9898382539 	 -0.1250556046 	 
0.2483610369	-0.2226056638 	 -0.3539535886 	 -0.351900998 	 -0.4029796329 	 -0.6501322864 	 0.007751632807 	 0.8577767881 	 -0.6066287994 	 -1.0270432 	 -0.1559615991 	 
0.2493774295	-0.1847553794 	 -0.3606571914 	 -0.3911779187 	 -0.4145166963 	 -0.647676762 	 -0.01176289909 	 0.8613597088 	 -0.6332764335 	 -1.024193652 	 -0.1458402746 	 
0.2504171426	-0.1979646767 	 -0.3384276137 	 -0.3977154903 	 -0.4150289491 	 -0.6073370681 	 0.005725852645 	 0.8745043892 	 -0.5896691933 	 -1.017338119 	 -0.1526799938 	 
0.2513746161	-0.2140606131 	 -0.3236204071 	 -0.4169229151 	 -0.3696189052 	 -0.6461692749 	 0.02202722012 	 0.8442176697 	 -0.5630440762 	 -1.005008219 	 -0.1254021328 	 
0.2523371798	-0.2148730072 	 -0.331947457 	 -0.4008981535 	 -0.3938234601 	 -0.6418127189 	 0.03617604243 	 0.8570719887 	 -0.5890515526 	 -1.00365333 	 -0.1583204939 	 
0.2533825933	-0.1192907403 	 -0.3196649985 	 -0.3851696041 	 -0.38984305 	 -0.573565587 	 0.0321414051 	 0.851144187 	 -0.5911256872 	 -1.002424298 	 -0.1434207812 	 
0.2543099259	-0.1606608916 	 -0.3421098278 	 -0.3497920061 	 -0.3960249662 	 -0.577951541 	 0.005436536145 	 0.8802426728 	 -0.5651951408 	 -0.9856030128 	 -0.1723537026 	 
0.2551732605	-0.1910942253 	 -0.3297167597 	 -0.3746132141 	 -0.4603241165 	 -0.5382843894 	 -0.08144097893 	 0.8974230687 	 -0.5334786435 	 -1.002791425 	 -0.191089759 	 
0.2563157198	-0.2282182385 	 -0.3033535275 	 -0.3695187092 	 -0.4059687485 	 -0.4969769006 	 -0.0972840128 	 0.9366528671 	 -0.5682331294 	 -0.9809675765 	 -0.2156423508 	 
0.2573257334	-0.2359456539 	 -0.3066516686 	 -0.4311422141 	 -0.3937195454 	 -0.5505994557 	 -0.07097079661 	 0.9277052193 	 -0.5122428552 	 -1.00667786 	 -0.1634466153 	 
0.2583932332	-0.1922961971 	 -0.2709860664 	 -0.4384695907 	 -0.3689150143 	 -0.6167567704 	 -0.06794396964 	 0.8701912652 	 -0.5671531963 	 -0.9273127543 	 -0.1805668662 	 
0.2592805311	-0.2076512426 	 -0.2554411655 	 -0.3959687286 	 -0.377815185 	 -0.6017487514 	 -0.08199152937 	 0.8328857615 	 -0.5510686082 	 -0.9456425837 	 -0.1877903824 	 
0.2601976664	-0.2530043794 	 -0.2948071062 	 -0.2938708766 	 -0.3166661966 	 -0.6090462674 	 -0.1425113559 	 0.7891220981 	 -0.5482104746 	 -0.9126714574 	 -0.1845834533 	 
0.261095905	-0.2388555428 	 -0.3282307155 	 -0.3183829912 	 -0.3556820404 	 -0.613787114 	 -0.1496905242 	 0.825864523 	 -0.5912262679 	 -0.8957652048 	 -0.2012983627 	 
0.2620102139	-0.2576070529 	 -0.3170513419 	 -0.372838474 	 -0.2842191223 	 -0.6173499865 	 -0.1548315721 	 0.819321562 	 -0.5783042505 	 -0.919245066 	 -0.2017625312 	 
0.26282852	-0.2643290332 	 -0.3916763783 	 -0.3729498793 	 -0.301883147 	 -0.5853538367 	 -0.1462200163 	 0.8124107227 	 -0.6059783232 	 -0.9164248555 	 -0.1943235121 	 
0.2639133938	-0.1896590589 	 -0.4074538209 	 -0.4241060823 	 -0.2188322465 	 -0.5504348482 	 -0.09180863362 	 0.7993190951 	 -0.5842402128 	 -0.946121835 	 -0.1414526345 	 
0.2648166665	-0.1684937852 	 -0.4160787489 	 -0.4064838491 	 -0.2010966529 	 -0.5914204432 	 -0.07048588803 	 0.8544206373 	 -0.5366108284 	 -0.9545968261 	 -0.1899770538 	 
0.2656964851	-0.1110840011 	 -0.4226383749 	 -0.4089141014 	 -0.2357432749 	 -0.5676795884 	 -0.04834746596 	 0.8524808703 	 -0.5474875584 	 -1.016539268 	 -0.2126957082 	 
0.266685373	-0.09199381532 	 -0.4320280791 	 -0.4354337726 	 -0.2085822877 	 -0.5775957442 	 -0.04968002891 	 0.8676867879 	 -0.5490899506 	 -1.04637815 	 -0.2465388053 	 
0.2676755313	-0.1187364016 	 -0.4640751341 	 -0.4276070758 	 -0.2205142393 	 -0.5592650515 	 -0.03389946643 	 0.8690369978 	 -0.4711850013 	 -1.064938749 	 -0.253101264 	 
0.2686638215	-0.1263286584 	 -0.4652488395 	 -0.4497780606 	 -0.2380536758 	 -0.5979110244 	 -0.003255604039 	 0.8466166218 	 -0.4925819707 	 -1.088153886 	 -0.2522310244 	 
0.2697338523	-0.1368336684 	 -0.4652855088 	 -0.3987884736 	 -0.2395134389 	 -0.6582379698 	 -0.007790595833 	 0.8213075457 	 -0.554920406 	 -1.080764635 	 -0.2313316793 	 
0.2706382819	-0.1269789185 	 -0.4539700528 	 -0.3885285317 	 -0.2132478396 	 -0.7258408874 	 -0.03466563066 	 0.8496345082 	 -0.5688097435 	 -1.03841887 	 -0.1856595908 	 
0.2716369499	-0.147593092 	 -0.4323909166 	 -0.3458003164 	 -0.1877282476 	 -0.7438488254 	 0.02746664465 	 0.8636078907 	 -0.5434135942 	 -1.048136839 	 -0.2043443145 	 
0.272675906	-0.1362678411 	 -0.5000218579 	 -0.3024581234 	 -0.184226117 	 -0.7466323791 	 0.03451633038 	 0.8997645792 	 -0.5537595694 	 -1.028819224 	 -0.2087450387 	 
0.2735980571	-0.09491397293 	 -0.4745551324 	 -0.2840674219 	 -0.1545930511 	 -0.7572630314 	 0.0357996184 	 0.8659619857 	 -0.5192427545 	 -1.005347702 	 -0.2082239015 	 
0.2746637709	-0.08825433774 	 -0.4244588985 	 -0.329781716 	 -0.2112538268 	 -0.713567312 	 -0.02886188533 	 0.8962421403 	 -0.4896529581 	 -0.9694056679 	 -0.1741296788 	 
0.275656337	-0.05829935764 	 -0.4257108556 	 -0.331710536 	 -0.2353924908 	 -0.7575586424 	 -0.05727392452 	 0.9100362395 	 -0.466206165 	 -1.020736622 	 -0.1864055309 	 
0.2768316114	-0.05395693602 	 -0.4260531677 	 -0.2541325932 	 -0.1929678037 	 -0.7697768511 	 -0.06040498414 	 0.9263040336 	 -0.4835561202 	 -1.027278086 	 -0.1621086899 	 
0.2778640142	-0.02742404502 	 -0.3928925173 	 -0.1997748367 	 -0.1820302881 	 -0.7894827233 	 -0.1219589803 	 0.877184301 	 -0.3994489255 	 -1.09313608 	 -0.1341471852 	 
0.2788857414	-0.03258872684 	 -0.3810644234 	 -0.1774093407 	 -0.2053540327 	 -0.7752470498 	 -0.1246894849 	 0.8464752666 	 -0.4330627084 	 -1.100195455 	 -0.1071560166 	 
0.2798479349	-0.0001128671818 	 -0.3622572928 	 -0.140625532 	 -0.2423245474 	 -0.8147493525 	 -0.1587636656 	 0.8583986733 	 -0.4481495459 	 -1.082906898 	 -0.151183531 	 
0.2809329479	0.03115785296 	 -0.3778353981 	 -0.0670409439 	 -0.2809070201 	 -0.8284173147 	 -0.1225906874 	 0.9082352315 	 -0.4392146926 	 -1.155056935 	 -0.1211034883 	 
0.2818074512	0.07344890691 	 -0.3822660074 	 -0.06901319285 	 -0.2960981309 	 -0.8529531744 	 -0.1713379131 	 0.8945213842 	 -0.4540632316 	 -1.163084717 	 -0.1426423142 	 
0.2827218871	0.08015593936 	 -0.3696854087 	 -0.05405296244 	 -0.3552321171 	 -0.8534682191 	 -0.1815245848 	 0.917292322 	 -0.4587623424 	 -1.188252074 	 -0.1539768348 	 
0.2837611167	0.03582541142 	 -0.3643549673 	 -0.05560887548 	 -0.3686470124 	 -0.8411376829 	 -0.225397435 	 0.9285335773 	 -0.4325500663 	 -1.145908128 	 -0.151383835 	 
0.2847202939	0.04290819819 	 -0.3207165105 	 -0.06767917707 	 -0.3497673562 	 -0.804261912 	 -0.1879460584 	 0.9454122255 	 -0.3897167992 	 -1.151956996 	 -0.1366427001 	 
0.2856503443	0.04367259783 	 -0.3233962473 	 -0.0613796455 	 -0.3292182118 	 -0.78441542 	 -0.1975244398 	 0.904946224 	 -0.3909748625 	 -1.15032599 	 -0.1296935332 	 
0.2866526984	0.05046678165 	 -0.2711974739 	 -0.02329559104 	 -0.3030181986 	 -0.8143578152 	 -0.1755137746 	 0.8840268945 	 -0.4255278712 	 -1.167630501 	 -0.1280976303 	 
0.2875665901	0.09255219426 	 -0.2690863195 	 -0.06556905807 	 -0.2738732634 	 -0.8116619852 	 -0.09228012605 	 0.8689150656 	 -0.4750791422 	 -1.195840787 	 -0.1161052828 	 
0.2886422494	0.1150149789 	 -0.3039224194 	 -0.03284988787 	 -0.2550670213 	 -0.8322044845 	 -0.1845794554 	 0.8319488931 	 -0.5164978935 	 -1.1826685 	 -0.1489465688 	 
0.2896932418	0.1585959393 	 -0.2969056021 	 -0.03942160517 	 -0.2450558127 	 -0.8350741818 	 -0.2246277429 	 0.8422939887 	 -0.4392291875 	 -1.13479496 	 -0.1164410582 	 
0.2908711412	0.1113334404 	 -0.2437568289 	 -0.07797490787 	 -0.2987347186 	 -0.844333406 	 -0.1615294147 	 0.8152564885 	 -0.4094417459 	 -1.151657697 	 -0.07925868189 	 
0.291885667	0.09900701183 	 -0.2687890048 	 -0.05067199258 	 -0.336018186 	 -0.8446259807 	 -0.1566176625 	 0.817437479 	 -0.4176555932 	 -1.161377542 	 -0.04927625184 	 
0.2928338964	0.07582650553 	 -0.2586291545 	 -0.06986082562 	 -0.3017810396 	 -0.7912681464 	 -0.1204079523 	 0.839972172 	 -0.4196736821 	 -1.18855616 	 -0.06221091243 	 
0.2938744165	0.0824969219 	 -0.3201058596 	 -0.04876279829 	 -0.3100145727 	 -0.8662422029 	 -0.09014400032 	 0.8723675378 	 -0.4443947359 	 -1.20865867 	 -0.07641094003 	 
0.2949216287	0.1660440743 	 -0.3008218909 	 -0.03550297413 	 -0.3385790775 	 -0.8564916624 	 -0.06433795207 	 0.9084997408 	 -0.442991003 	 -1.257270512 	 -0.06905375894 	 
0.2960292294	0.1417995019 	 -0.3026850682 	 -0.06488398289 	 -0.3262182474 	 -0.7930277861 	 -0.06204103078 	 0.8993892646 	 -0.5048688354 	 -1.278572182 	 -0.09419459969 	 
0.2970103645	0.1809011035 	 -0.3019103589 	 -0.08321358585 	 -0.3298318809 	 -0.8088224409 	 -0.05075206839 	 0.8732016301 	 -0.5480208996 	 -1.257102474 	 -0.1012748098 	 
0.2980248121	0.2206045611 	 -0.2962254524 	 -0.01383338783 	 -0.3337713723 	 -0.8268198913 	 -0.0449772768 	 0.8471813343 	 -0.5402932765 	 -1.249966251 	 -0.1442604481 	 
0.2990706957	0.2149968177 	 -0.2665861528 	 0.02091794583 	 -0.2843516718 	 -0.7414160449 	 -0.01107575099 	 0.8768364254 	 -0.5146714377 	 -1.301138714 	 -0.1410920804 	 
0.3000217051	0.2421420325 	 -0.2634597611 	 0.03716818748 	 -0.2912518214 	 -0.7715686536 	 -0.02465245915 	 0.8743523866 	 -0.4877316979 	 -1.277798318 	 -0.1733744035 	 
0.3010216311	0.220715635 	 -0.2750492688 	 0.08987895699 	 -0.3209126919 	 -0.7747491864 	 0.009102020065 	 0.8487369456 	 -0.4963173127 	 -1.318003846 	 -0.2062274773 	 
0.3019989704	0.2347794322 	 -0.2424408275 	 0.1152947855 	 -0.2912920041 	 -0.7723007027 	 0.01872781599 	 0.9163476558 	 -0.5131506735 	 -1.311451776 	 -0.2430731106 	 
0.3028967726	0.2208308168 	 -0.2345267667 	 0.1079679638 	 -0.2839873893 	 -0.7973183673 	 0.004443871658 	 0.9062185333 	 -0.5485467473 	 -1.32131759 	 -0.2485801297 	 
0.3037167314	0.2193896479 	 -0.2478796965 	 0.1126726372 	 -0.2638370043 	 -0.8406391197 	 0.03284945057 	 0.8677968844 	 -0.5792399783 	 -1.249558813 	 -0.2431994425 	 
0.3046096942	0.2175022766 	 -0.2221215717 	 0.1286053827 	 -0.3288153674 	 -0.8574460269 	 -0.004277029109 	 0.8664762462 	 -0.5670183408 	 -1.257789905 	 -0.2364104117 	 
0.305617931	0.1989340997 	 -0.2415624816 	 0.1222498437 	 -0.2849946478 	 -0.8567340298 	 0.07909236355 	 0.915040003 	 -0.5540334291 	 -1.256259542 	 -0.2027915578 	 
0.3066015566	0.2077649294 	 -0.2443648637 	 0.1216467602 	 -0.207624004 	 -0.8440090004 	 0.05944703513 	 0.8966561699 	 -0.5518640916 	 -1.209311468 	 -0.2032439347 	 
0.3075104059	0.1752190165 	 -0.2671915905 	 0.1226639914 	 -0.2212266703 	 -0.8085064149 	 0.0583663944 	 0.9041922323 	 -0.5891517091 	 -1.151312374 	 -0.2427409951 	 
0.3087868592	0.1735470134 	 -0.2515213686 	 0.1040373185 	 -0.2391591342 	 -0.8653815465 	 0.08023559793 	 0.8563092951 	 -0.5277964691 	 -1.176456281 	 -0.2896352524 	 
0.309750415	0.168721831 	 -0.2790728369 	 0.08541732632 	 -0.2079448219 	 -0.8171577235 	 0.09917951006 	 0.8321807618 	 -0.5750367328 	 -1.211254648 	 -0.2430048472 	 
0.3108368434	0.1907338455 	 -0.2561629184 	 0.04007417242 	 -0.1291757254 	 -0.774072223 	 0.1063344679 	 0.8065268881 	 -0.5672891204 	 -1.231752154 	 -0.2243476682 	 
0.3117837957	0.1556476372 	 -0.2564074312 	 0.05571265761 	 -0.1389648106 	 -0.7558783863 	 0.1075812647 	 0.8676810219 	 -0.6196846498 	 -1.182624769 	 -0.2463107223 	 
0.3128989279	0.1267718598 	 -0.2425190314 	 0.06968936706 	 -0.174785541 	 -0.6709340714 	 0.105943177 	 0.8386744633 	 -0.644642542 	 -1.180637293 	 -0.2061027356 	 
0.3140307248	0.09484002284 	 -0.198945903 	 0.02201738463 	 -0.1443494629 	 -0.6727026827 	 0.08210881218 	 0.8820064879 	 -0.6418025025 	 -1.19400878 	 -0.1875873478 	 
0.3149232735	0.09019936009 	 -0.2220515171 	 0.02145395208 	 -0.1346444086 	 -0.6288776337 	 0.1252447868 	 0.9062545013 	 -0.6616104723 	 -1.220522139 	 -0.1611664675 	 
0.3157051175	0.08823442021 	 -0.1641387451 	 0.005012695673 	 -0.1299662587 	 -0.6367673686 	 0.1088232048 	 0.8956524975 	 -0.6426498741 	 -1.235910755 	 -0.1348459273 	 
0.316679115	0.06698435491 	 -0.1529195846 	 -0.04667212953 	 -0.1550916303 	 -0.6671524208 	 0.06889608967 	 0.9148438284 	 -0.6261882542 	 -1.240265255 	 -0.1401688349 	 
0.3177972107	0.08971805885 	 -0.1745187488 	 -0.1016194485 	 -0.08976311132 	 -0.6310969488 	 0.1089167225 	 0.903445488 	 -0.6429446109 	 -1.262053425 	 -0.1678846422 	 
0.318800925	0.06949795482 	 -0.1966812578 	 -0.05882775204 	 -0.1076251346 	 -0.6372583485 	 0.1426286174 	 0.9068143592 	 -0.6759003804 	 -1.279807246 	 -0.2068380051 	 
0.319715327	0.07927327581 	 -0.2565071349 	 -0.01706684763 	 -0.1371300586 	 -0.6240215988 	 0.1458432635 	 0.8720170076 	 -0.6996007727 	 -1.278479294 	 -0.1775169346 	 
0.3206851389	0.1153754346 	 -0.2454060786 	 0.002306978303 	 -0.1248319731 	 -0.6582147697 	 0.1182184678 	 0.8369228377 	 -0.7046255304 	 -1.292197148 	 -0.1835471205 	 
0.3216211462	0.08264665434 	 -0.3152620939 	 0.01141571223 	 -0.1592319263 	 -0.6685744503 	 0.1778859454 	 0.8181852378 	 -0.7460764977 	 -1.283752714 	 -0.2197840267 	 
0.3225911929	-0.047918679 	 -0.2923303272 	 0.01541617198 	 -0.178253432 	 -0.6124161693 	 0.1673996877 	 0.80197694 	 -0.6966057027 	 -1.27054939 	 -0.1683786212 	 
0.3236744281	-0.01609170746 	 -0.2855361548 	 0.08372457595 	 -0.1419887714 	 -0.581050146 	 0.1729055413 	 0.8173702091 	 -0.6207451782 	 -1.310583435 	 -0.1394540378 	 
0.3247587252	-0.007769130838 	 -0.2697162324 	 0.09862947688 	 -0.05008371124 	 -0.5261857824 	 0.1411675416 	 0.7916196091 	 -0.6153741458 	 -1.345277504 	 -0.1662826901 	 
0.3256127267	-0.02324216902 	 -0.2904409845 	 0.09276905241 	 -0.1177741028 	 -0.5173606309 	 0.1555221583 	 0.8157926582 	 -0.591723816 	 -1.368025929 	 -0.1555188705 	 
0.3266347417	-0.04305724483 	 -0.2800914476 	 0.0975324643 	 -0.07616520167 	 -0.4767607376 	 0.1939150191 	 0.8354423747 	 -0.6153587629 	 -1.357985724 	 -0.09793151737 	 
0.3274985552	-0.0344862921 	 -0.2594711258 	 0.1222080052 	 -0.07591971689 	 -0.4732840827 	 0.1543887409 	 0.8276055734 	 -0.6085125563 	 -1.309223611 	 0.009696867324 	 
0.3286970234	-0.02588556048 	 -0.23792198 	 0.09871248408 	 -0.127135891 	 -0.4558665542 	 0.2257404783 	 0.7942532502 	 -0.6013002672 	 -1.278377266 	 -0.04607978229 	 
0.3296476095	-0.008153434483 	 -0.2462627681 	 0.07538882144 	 -0.1158521623 	 -0.4987683859 	 0.2389060725 	 0.7856042171 	 -0.6116141194 	 -1.283276325 	 -0.05336211966 	 
0.3308559781	-0.001132329043 	 -0.231489888 	 0.07080147997 	 -0.07288992511 	 -0.5645703358 	 0.2246531816 	 0.8103774242 	 -0.5861017081 	 -1.261073739 	 -0.1173942387 	 
0.3318328916	0.0892527033 	 -0.238599007 	 0.1229286156 	 -0.08327958191 	 -0.5377852482 	 0.1554073916 	 0.7797182606 	 -0.6180932415 	 -1.258692138 	 -0.1312389765 	 
0.3328838775	0.05132075991 	 -0.2898701022 	 0.1048380384 	 -0.09467626488 	 -0.5544043866 	 0.08773879329 	 0.7793094202 	 -0.5581726055 	 -1.214690733 	 -0.1538051396 	 
0.3338812407	0.04828298256 	 -0.3121011188 	 0.08277106036 	 -0.09223119773 	 -0.5967722198 	 0.02821574569 	 0.7819650334 	 -0.5720475957 	 -1.219469503 	 -0.156003687 	 
0.3348437752	0.07242919664 	 -0.3122890579 	 0.08532479788 	 -0.05978874543 	 -0.5867246036 	 0.07209717025 	 0.7522079154 	 -0.60368484 	 -1.206264488 	 -0.1698770295 	 
0.3357259356	0.02873429417 	 -0.3019437382 	 0.09614371214 	 -0.04387044282 	 -0.578226244 	 0.09033151649 	 0.7358692819 	 -0.5642505392 	 -1.212791831 	 -0.1522498896 	 
0.3366244399	0.01362406036 	 -0.3015466015 	 0.1128182237 	 -0.09444947776 	 -0.6032810022 	 0.04704317984 	 0.7278300625 	 -0.551061792 	 -1.213653395 	 -0.2100981364 	 
0.3376418904	-0.08567056558 	 -0.3559948415 	 0.1580764223 	 -0.1051918655 	 -0.5456586423 	 0.03419658838 	 0.7740836256 	 -0.5580986416 	 -1.204896547 	 -0.1992517576 	 
0.3384346722	-0.1166478353 	 -0.3509265704 	 0.1591843676 	 -0.1146348513 	 -0.5759839401 	 -0.001833157049 	 0.7382506151 	 -0.5664839453 	 -1.18750766 	 -0.1893686515 	 
0.3394961173	-0.05169190674 	 -0.3436411875 	 0.1235490783 	 -0.1166952829 	 -0.5313923081 	 -0.06945741965 	 0.7853238595 	 -0.5447122191 	 -1.223095423 	 -0.1477567021 	 
0.3404601992	-0.04324076456 	 -0.3804664641 	 0.156301942 	 -0.1051477071 	 -0.5142833696 	 -0.1156208226 	 0.7696913325 	 -0.4972256082 	 -1.257085629 	 -0.09109056537 	 
0.3415843462	-0.04015930429 	 -0.3873784056 	 0.1740404281 	 -0.01741952667 	 -0.4807665094 	 -0.127402641 	 0.7627701882 	 -0.5621001095 	 -1.232194635 	 -0.05103223094 	 
0.3423885705	-0.06473813682 	 -0.380121087 	 0.1315356889 	 -0.005839692789 	 -0.4709406012 	 -0.08211216798 	 0.724041249 	 -0.5643089652 	 -1.233022031 	 -0.02892062068 	 
0.3432535946	-0.05174344659 	 -0.3945826584 	 0.1499355742 	 -0.005451406105 	 -0.4710633303 	 -0.09868904949 	 0.7633729568 	 -0.5535335489 	 -1.198773363 	 -0.0660899753 	 
0.3441732097	-0.0306444067 	 -0.3712918449 	 0.1068499661 	 0.02409401495 	 -0.5023794228 	 -0.1800489273 	 0.7173632684 	 -0.6056239397 	 -1.197256422 	 -0.06852999459 	 
0.3451359292	-0.03217814697 	 -0.380926215 	 0.0634874122 	 -0.005248792375 	 -0.3900058791 	 -0.2089767878 	 0.6994214242 	 -0.5868222166 	 -1.227622341 	 -0.02986460992 	 
0.346061046	-0.07399443979 	 -0.3785114119 	 0.03347818716 	 0.01173504729 	 -0.391961531 	 -0.2084517111 	 0.6666089193 	 -0.5745543471 	 -1.242652353 	 0.03241197931 	 
0.3471814972	-0.03937931031 	 -0.3488480003 	 0.04771570113 	 0.02531004734 	 -0.3666913251 	 -0.1849467956 	 0.6661630051 	 -0.6182300819 	 -1.230626832 	 0.02379812864 	 
0.3479043448	-0.06174000569 	 -0.3475858348 	 0.01634132265 	 0.03141189728 	 -0.3383550083 	 -0.203584191 	 0.6640291176 	 -0.61895575 	 -1.195869849 	 -0.01565902229 	 
0.3487757052	-0.05901728877 	 -0.374402599 	 0.01876572432 	 0.02481066481 	 -0.383228974 	 -0.2025681828 	 0.623483445 	 -0.6462418642 	 -1.235021553 	 0.03191460945 	 
0.3497022404	-0.03029733584 	 -0.3327953606 	 0.0674253131 	 0.04279207695 	 -0.3741938116 	 -0.1827972642 	 0.561649288 	 -0.6376373393 	 -1.267297414 	 0.02875856408 	 
0.3508444266	-0.04417646098 	 -0.283321506 	 0.02863231706 	 0.06794054006 	 -0.3560066347 	 -0.1681096799 	 0.5844291595 	 -0.6210484354 	 -1.283430178 	 0.003896735866 	 
0.3518609333	-0.04485111053 	 -0.2732395458 	 0.02728970048 	 0.1252118002 	 -0.4161575441 	 -0.1054270218 	 0.5461993385 	 -0.5865797898 	 -1.310935602 	 -0.01951451246 	 
0.352873158	-0.06160796428 	 -0.3179981714 	 0.02022076637 	 0.1550810409 	 -0.3875711358 	 -0.07319714441 	 0.5255957174 	 -0.5878691725 	 -1.251121574 	 -0.06990226197 	 
0.3538503671	-0.005653788978 	 -0.3732644422 	 0.01217400289 	 0.1076395323 	 -0.3953334687 	 -0.07620473087 	 0.5771685798 	 -0.6446352453 	 -1.195603582 	 -0.07312125599 	 
0.3548574122	-0.005673171144 	 -0.3363344788 	 -0.003655122802 	 0.067235268 	 -0.4375933993 	 -0.1011877086 	 0.5018752776 	 -0.5934001403 	 -1.212646055 	 -0.09612092492 	 
0.3558499525	-0.04216613698 	 -0.3000036704 	 0.005800882068 	 0.02771436734 	 -0.4406190899 	 -0.1196630875 	 0.4845668987 	 -0.6355721757 	 -1.191327766 	 -0.03958495369 	 
0.3568175114	-0.02699236701 	 -0.3156596747 	 -0.009514177762 	 -0.008085746482 	 -0.4140590913 	 -0.1639661125 	 0.4484137956 	 -0.6083604278 	 -1.135417345 	 -0.05809881185 	 
0.3578974461	-0.008447182215 	 -0.3110300235 	 -0.02306096934 	 -0.0337670139 	 -0.4325758287 	 -0.1728262065 	 0.4093330111 	 -0.6129096204 	 -1.182861221 	 -0.06728056234 	 
0.3589441353	-0.01270657019 	 -0.4052932754 	 -0.06664823188 	 -0.01927648577 	 -0.4392790854 	 -0.09927236416 	 0.410164008 	 -0.6023908675 	 -1.209533426 	 -0.1008491065 	 
0.3599684525	0.07702231124 	 -0.3985951168 	 -0.04207488708 	 0.01139521283 	 -0.4336703343 	 -0.1453776042 	 0.4030687626 	 -0.6552264578 	 -1.219320789 	 -0.065033555 	 
0.3609915433	0.08608086626 	 -0.364251671 	 -0.03919358852 	 0.02814571588 	 -0.4412919953 	 -0.170383639 	 0.4309544689 	 -0.6481817891 	 -1.200904157 	 -0.02169712319 	 
0.3620268415	0.1202434186 	 -0.3439645879 	 -0.08071205798 	 0.01988494696 	 -0.4791934155 	 -0.1981096436 	 0.479970926 	 -0.644623063 	 -1.115079188 	 -0.06273997379 	 
0.3630449681	0.0385051066 	 -0.3602046404 	 -0.1138084653 	 -0.009798349595 	 -0.4726759366 	 -0.1857173441 	 0.4602915251 	 -0.6651776986 	 -1.145240207 	 -0.09473815813 	 
0.3641641086	0.04738596016 	 -0.3685443214 	 -0.1223214728 	 -0.004445987392 	 -0.5219253891 	 -0.1848159329 	 0.455268969 	 -0.6031896987 	 -1.11066681 	 -0.08146312417 	 
0.3651564279	0.01497932507 	 -0.3877282231 	 -0.126943279 	 0.005585937685 	 -0.4559279306 	 -0.1845617921 	 0.4897162687 	 -0.6028950274 	 -1.106069002 	 -0.1480909442 	 
0.3661529032	0.04612604952 	 -0.4434807728 	 -0.1532217656 	 0.02284900003 	 -0.4701267393 	 -0.1741072215 	 0.5357490253 	 -0.6500602947 	 -1.088652262 	 -0.09119398967 	 
0.3671544664	-0.009355344938 	 -0.4731584612 	 -0.120930795 	 0.05219175835 	 -0.4576386431 	 -0.1145411116 	 0.5510409677 	 -0.6144782283 	 -1.10006289 	 -0.08304465469 	 
0.3681901438	0.0165097556 	 -0.5010121353 	 -0.1385508782 	 0.00459000309 	 -0.409653865 	 -0.1265594041 	 0.5602267714 	 -0.5734599208 	 -1.098673153 	 -0.02966923422 	 
0.369269088	0.01746507157 	 -0.5467673256 	 -0.1119528421 	 0.00475111525 	 -0.4450894057 	 -0.1091235041 	 0.572876013 	 -0.6084269736 	 -1.08375581 	 -0.04893755605 	 
0.3703388519	-0.03182061966 	 -0.5347891826 	 -0.03150925945 	 0.03695667523 	 -0.4545928125 	 -0.1600550845 	 0.5657184229 	 -0.6525573791 	 -1.067815667 	 -0.02429432882 	 
0.3713231232	-0.04983683457 	 -0.5158362203 	 -0.06221543131 	 0.04426232067 	 -0.443912072 	 -0.20195614 	 0.5676732026 	 -0.6394831453 	 -0.9969393975 	 -0.0156729235 	 
0.3723707819	-0.04644260889 	 -0.5142162582 	 -0.04956456605 	 0.05216361132 	 -0.4316798994 	 -0.1962476383 	 0.565518121 	 -0.6454340903 	 -0.9789548122 	 0.06557461065 	 
0.3733869262	-0.08849889848 	 -0.4685090219 	 -0.06438555567 	 0.01689777311 	 -0.3947547385 	 -0.2075599273 	 0.5631552002 	 -0.6325206053 	 -0.9602228255 	 0.06914038647 	 
0.3745396425	-0.1321015434 	 -0.4640041975 	 -0.08611382529 	 0.004670740777 	 -0.4299053279 	 -0.2297967939 	 0.5573728791 	 -0.6054876244 	 -0.9463472184 	 -0.002000265267 	 
0.3755723957	-0.134957978 	 -0.4167719989 	 -0.07763428344 	 -0.02091891071 	 -0.377259159 	 -0.2300553182 	 0.5609945973 	 -0.6400263366 	 -0.9096712127 	 0.04178023347 	 
0.3767032617	-0.1652491926 	 -0.4620472416 	 -0.05227938712 	 0.04038106705 	 -0.4412646456 	 -0.2447459663 	 0.5296007221 	 -0.61440758 	 -0.9241029262 	 0.04343530988 	 
0.3777083431	-0.1793531572 	 -0.5279906896 	 -0.09582798404 	 0.04811195218 	 -0.4119791437 	 -0.2209697139 	 0.5325309138 	 -0.6173204992 	 -0.9249047342 	 -0.0389359795 	 
0.3787299311	-0.1695559298 	 -0.505671597 	 -0.12886264 	 0.06610051776 	 -0.3905446302 	 -0.2449980011 	 0.4650748624 	 -0.6335577252 	 -0.9169568776 	 -0.08446113201 	 
0.379701448	-0.2535106254 	 -0.5618325549 	 -0.1284694894 	 0.02502711983 	 -0.3368442808 	 -0.2703067461 	 0.4530213515 	 -0.6077860168 	 -0.9105959318 	 -0.05566204976 	 
0.3808435004	-0.2386182545 	 -0.5351644086 	 -0.1439963754 	 0.04385313296 	 -0.3011062016 	 -0.250718831 	 0.4338179614 	 -0.5947967427 	 -0.8737635544 	 -0.04604673069 	 
0.382045043	-0.2769783493 	 -0.5834226787 	 -0.1101254296 	 0.01150735289 	 -0.2468881354 	 -0.2396004125 	 0.4025763989 	 -0.6552800803 	 -0.8601815948 	 -0.07524680864 	 
0.3831003026	-0.2604988954 	 -0.5755816199 	 -0.1411813448 	 -0.004255042769 	 -0.2856973711 	 -0.2311947405 	 0.3813878209 	 -0.6125628834 	 -0.8307024698 	 -0.07449089987 	 
0.38397295	-0.2561947622 	 -0.5455742775 	 -0.1460078498 	 0.05227048462 	 -0.317767715 	 -0.2593931702 	 0.4107089014 	 -0.6675975374 	 -0.8402076625 	 -0.06511331426 	 
0.3851448505	-0.3112308576 	 -0.5746743646 	 -0.1496865796 	 0.1427311768 	 -0.2939479829 	 -0.2553792862 	 0.4854053111 	 -0.6253154639 	 -0.8132299896 	 -0.01109152578 	 
0.385968644	-0.2816112899 	 -0.6087533967 	 -0.2082782683 	 0.1707449004 	 -0.3029494645 	 -0.2473061656 	 0.4971309537 	 -0.5725568471 	 -0.7579817686 	 -0.02309080651 	 
0.3869143962	-0.2755404133 	 -0.6092611154 	 -0.1997545045 	 0.1906070582 	 -0.3073898257 	 -0.242372646 	 0.5255221138 	 -0.5676739863 	 -0.7601716987 	 0.01400449762 	 
0.3880676596	-0.2585935444 	 -0.6476915709 	 -0.1589975218 	 0.2036850653 	 -0.3089175249 	 -0.2280142378 	 0.5757343506 	 -0.5617102881 	 -0.7527866884 	 0.01484644616 	 
0.3892255802	-0.1825552562 	 -0.6524218309 	 -0.1572577296 	 0.1487429124 	 -0.3307103746 	 -0.2852349163 	 0.5698154042 	 -0.6156066935 	 -0.776830553 	 0.09407753408 	 
0.3900446042	-0.1684378974 	 -0.6473534175 	 -0.1526164389 	 0.1839583467 	 -0.3541729433 	 -0.3533620991 	 0.5514419608 	 -0.5827597703 	 -0.7508130791 	 0.05985032841 	 
0.3910049045	-0.1246299278 	 -0.6747525003 	 -0.1360553302 	 0.1793061792 	 -0.3624031065 	 -0.3858876878 	 0.6399396993 	 -0.5677130017 	 -0.7603592185 	 0.09062855592 	 
0.3920827508	-0.08111775536 	 -0.6786589386 	 -0.09843339964 	 0.1722492124 	 -0.3438430977 	 -0.3876872772 	 0.6490926705 	 -0.6088813246 	 -0.6862945748 	 0.07787492005 	 
0.3929339861	-0.06604179008 	 -0.6996713412 	 -0.1131536199 	 0.2169963715 	 -0.3027246438 	 -0.3666722483 	 0.639635156 	 -0.6075096854 	 -0.6426066267 	 0.1076203835 	 
0.3939867399	-0.07181695021 	 -0.6991734838 	 -0.133207782 	 0.1411747741 	 -0.2956295075 	 -0.3715493648 	 0.6952095674 	 -0.5629905124 	 -0.6642091839 	 0.1438747933 	 
0.3950949021	-0.0115624564 	 -0.660196098 	 -0.1693941958 	 0.1140886163 	 -0.2497023571 	 -0.3718059423 	 0.7380547027 	 -0.6132005453 	 -0.6598803457 	 0.14613847 	 
0.3961978656	-0.03741151727 	 -0.6622920305 	 -0.2146781665 	 0.1008637814 	 -0.2368884184 	 -0.3241928645 	 0.7491639501 	 -0.6060148994 	 -0.7140710016 	 0.2258855874 	 
0.3971725464	-0.06864508589 	 -0.7377371641 	 -0.2141906637 	 0.1277408179 	 -0.2028367508 	 -0.2962014792 	 0.7133426677 	 -0.5795030313 	 -0.7175379291 	 0.2004756178 	 
0.3979822518	-0.05024746705 	 -0.7318764228 	 -0.2088053992 	 0.1335493202 	 -0.1968749378 	 -0.3022722231 	 0.6813879707 	 -0.5619924085 	 -0.7358444133 	 0.2299212281 	 
0.3988952681	-0.0296629239 	 -0.7459653584 	 -0.1621556859 	 0.142644677 	 -0.2437419937 	 -0.2968672455 	 0.6608109041 	 -0.5684896396 	 -0.7383000826 	 0.2477495002 	 
0.3999635153	-0.03431862505 	 -0.741072745 	 -0.1871740738 	 0.1271653523 	 -0.2458232804 	 -0.25866102 	 0.6783510112 	 -0.6168283933 	 -0.7924788821 	 0.2941979471 	 
0.400863097	-0.01287859471 	 -0.7067001549 	 -0.2054418322 	 0.1245036058 	 -0.2645886739 	 -0.2621016559 	 0.6987760815 	 -0.6025288062 	 -0.8388541435 	 0.2655308465 	 
0.4019025489	0.03072627054 	 -0.7098905753 	 -0.1926001499 	 0.04669301529 	 -0.2339511545 	 -0.2589498115 	 0.7302509511 	 -0.5938965983 	 -0.8639238028 	 0.334262751 	 
0.4028047059	0.04554976977 	 -0.7420097211 	 -0.142696171 	 0.05456992261 	 -0.2002254204 	 -0.2652811285 	 0.7325732206 	 -0.6388844119 	 -0.8421141542 	 0.3352412846 	 
0.4038135298	0.07960558285 	 -0.7678141174 	 -0.122408532 	 0.05510274692 	 -0.2651185211 	 -0.2524564031 	 0.7493466877 	 -0.6157390965 	 -0.8221609675 	 0.3370288029 	 
0.4047145859	0.06718055034 	 -0.7619172395 	 -0.1064160801 	 0.01774326615 	 -0.2321229945 	 -0.2753007519 	 0.7562786735 	 -0.6479582334 	 -0.7910174779 	 0.2548629586 	 
0.4057315037	0.07755058827 	 -0.7656622449 	 -0.06314837951 	 0.003425589904 	 -0.2137829007 	 -0.2495783759 	 0.7075424588 	 -0.6548537111 	 -0.7581399231 	 0.2078673204 	 
0.4067586171	0.0773884867 	 -0.7645451419 	 -0.06552862336 	 0.02925993485 	 -0.189228717 	 -0.2382582827 	 0.7023153524 	 -0.6919519159 	 -0.742513593 	 0.2069041746 	 
0.4077800741	0.0876221219 	 -0.7500453053 	 -0.03329452834 	 0.008154243992 	 -0.1564413829 	 -0.2122736318 	 0.7168793099 	 -0.7131656396 	 -0.7918178251 	 0.1943287492 	 
0.4087278845	0.0571937952 	 -0.7504037783 	 -0.05559997322 	 0.0350777489 	 -0.1269175059 	 -0.1701217363 	 0.737397699 	 -0.7222043226 	 -0.8162500757 	 0.2124423955 	 
0.4096536328	0.07427487359 	 -0.7629110666 	 0.01432939405 	 -0.001814931629 	 -0.09773702115 	 -0.1444974039 	 0.736642354 	 -0.6688244217 	 -0.8067745744 	 0.1785403915 	 
0.4107899467	0.1455056929 	 -0.754766779 	 0.02154260017 	 -0.09095626638 	 -0.1436923703 	 -0.149518828 	 0.7516778254 	 -0.6654020328 	 -0.7690548717 	 0.1559163749 	 
0.4116447231	0.1202564459 	 -0.7345660349 	 0.0192876889 	 -0.1440157395 	 -0.1232317766 	 -0.1803771781 	 0.7294392851 	 -0.6604718508 	 -0.7287617208 	 0.1378556514 	 
0.4126215168	0.06757316599 	 -0.7842929634 	 0.05970145305 	 -0.1569459298 	 -0.1252756306 	 -0.160164977 	 0.7272145656 	 -0.7003850487 	 -0.7111864089 	 0.1379722921 	 
0.4135254383	0.1441323217 	 -0.7771232624 	 0.05666040883 	 -0.1010262338 	 -0.1551886166 	 -0.1639307766 	 0.6754421812 	 -0.6807423833 	 -0.7206407107 	 0.2406396833 	 
0.4146768848	0.1494006078 	 -0.8102630702 	 0.08669998064 	 -0.07128547428 	 -0.09406255095 	 -0.1402431477 	 0.6894737321 	 -0.6985125078 	 -0.7244774302 	 0.2486345864 	 
0.4156474327	0.1432971089 	 -0.7715470672 	 0.07480769585 	 -0.07150172319 	 -0.03666875908 	 -0.1813578824 	 0.6481388592 	 -0.6747755128 	 -0.7202587335 	 0.2628185911 	 
0.4167578654	0.1632852198 	 -0.7575866144 	 0.06545003047 	 -0.07207039216 	 -0.001390022755 	 -0.2022477025 	 0.6377861173 	 -0.6946695832 	 -0.7785909556 	 0.1783458887 	 
0.4176731375	0.1642921351 	 -0.7772251142 	 0.03971567574 	 -0.04362152674 	 0.03056140914 	 -0.1887000257 	 0.6466400186 	 -0.6696881986 	 -0.8046148276 	 0.1584476417 	 
0.4185809687	0.1618722641 	 -0.7631723585 	 0.05478991956 	 -0.04165563315 	 0.04950387523 	 -0.1582202496 	 0.6358256699 	 -0.7249596146 	 -0.8003540497 	 0.1608725372 	 
0.4194659657	0.1547337497 	 -0.7957373459 	 -0.007933160066 	 -0.05940886474 	 0.05669419841 	 -0.1674048717 	 0.6263623322 	 -0.7051285403 	 -0.7750686121 	 0.1580176273 	 
0.4204349137	0.08943533509 	 -0.787531318 	 -0.02921856662 	 -0.02842685046 	 0.07914318429 	 -0.1163751496 	 0.6512329986 	 -0.7488052954 	 -0.7104751791 	 0.1194128537 	 
0.4214023377	0.0292733517 	 -0.8305140264 	 -0.06878401307 	 -0.06700819768 	 0.09831521575 	 -0.1117713207 	 0.64483418 	 -0.7233842063 	 -0.6826949362 	 0.1191425035 	 
0.4223026016	0.009059553547 	 -0.8505422036 	 -0.08550356753 	 -0.1146308585 	 0.1585992795 	 -0.08362600773 	 0.6691973699 	 -0.777776178 	 -0.6828229774 	 0.06589605751 	 
0.423208701	0.01981047787 	 -0.8643706111 	 -0.07114461722 	 -0.08442619494 	 0.1863978907 	 -0.0739530459 	 0.6667498886 	 -0.7805309983 	 -0.6957404112 	 0.05948614503 	 
0.424273259	0.0189460321 	 -0.8587982573 	 -0.1106954869 	 -0.07051837177 	 0.1563861012 	 -0.06646592741 	 0.7120437333 	 -0.8081290088 	 -0.7129784575 	 0.01592221976 	 
0.4253269068	-0.01034058065 	 -0.8973279913 	 -0.108449595 	 -0.09636114049 	 0.1074474124 	 -0.01137866836 	 0.7548320213 	 -0.8362201925 	 -0.7782737761 	 0.06799693219 	 
0.4263367083	-0.00939497134 	 -0.8882917951 	 -0.113016585 	 -0.03722044163 	 0.08069851206 	 -0.008180127995 	 0.8143319911 	 -0.8284836567 	 -0.7791640839 	 0.09224632698 	 
0.4274126858	-0.0364263237 	 -0.9385353392 	 -0.1314762851 	 -0.07773578883 	 0.1187258055 	 0.0135937674 	 0.7803362639 	 -0.8534106823 	 -0.7796142076 	 0.1103095191 	 
0.4283629072	-0.03791224736 	 -0.9629914766 	 -0.03099299792 	 0.001118266084 	 0.09553155547 	 0.01386547384 	 0.7470526489 	 -0.8454956041 	 -0.7886581174 	 0.1314541866 	 
0.429393804	-0.0715951106 	 -0.9552855225 	 -0.05073213519 	 0.03022529325 	 0.1349086298 	 0.05494533735 	 0.7280381012 	 -0.8415809292 	 -0.7944932134 	 0.1080741911 	 
0.4305028752	-0.01566129302 	 -0.9568154889 	 -0.05519726799 	 0.01719050036 	 0.1092433991 	 0.01234302544 	 0.7036522984 	 -0.8619278927 	 -0.8176869863 	 0.08703132054 	 
0.4313305226	-0.01623331875 	 -0.9604048686 	 -0.0748264902 	 0.06534476324 	 0.1018778367 	 0.02705485814 	 0.7277625399 	 -0.8592675846 	 -0.7884849745 	 0.07225194058 	 
0.4325694072	-0.03015907934 	 -0.8979642665 	 0.01283884906 	 0.05989183347 	 0.1296691337 	 0.06752742327 	 0.7497555868 	 -0.8643991435 	 -0.7946407036 	 0.05019264435 	 
0.4335247296	-0.03738164352 	 -0.8836089217 	 -0.01143471888 	 0.0406783672 	 0.1355793038 	 0.1135391 	 0.7420542767 	 -0.8584964942 	 -0.7875685505 	 0.04584712279 	 
0.43437831	-0.05303158774 	 -0.9278918787 	 -0.04724710247 	 0.07669301012 	 0.1205437928 	 0.1288900098 	 0.7536283076 	 -0.8927013475 	 -0.7748458238 	 -0.000701426759 	 
0.4352236862	-0.09270539034 	 -0.9262161162 	 -0.06977428062 	 0.0796612333 	 0.1098791388 	 0.1527516342 	 0.7709626343 	 -0.9301667669 	 -0.8482960197 	 -0.02145533702 	 
0.436301757	-0.08429361866 	 -0.8794662787 	 -0.05535518716 	 0.02995620172 	 0.1092147804 	 0.1597486249 	 0.7613335471 	 -0.9051856032 	 -0.8625929853 	 0.01200092776 	 
0.4373176744	-0.06403865341 	 -0.895497637 	 0.01550148122 	 0.07291108172 	 0.09542982844 	 0.1464720667 	 0.7742727753 	 -0.8545159966 	 -0.889301556 	 0.008378092564 	 
0.4383880268	-0.05737275851 	 -0.8994759702 	 0.01691008548 	 0.05916009795 	 0.119778883 	 0.1544437503 	 0.7816554235 	 -0.8959379129 	 -0.8892834617 	 -0.03860370782 	 
0.4393483892	-0.05556081843 	 -0.8362545389 	 0.05391425728 	 0.08292672524 	 0.08036124465 	 0.1935502549 	 0.7738844215 	 -0.8752200607 	 -0.9055734422 	 -0.09240867661 	 
0.4402975931	0.002244458799 	 -0.8357796306 	 0.03917944864 	 0.1207313224 	 0.06496705565 	 0.1843868237 	 0.7802412398 	 -0.8854793024 	 -0.9325109219 	 -0.05552862961 	 
0.4413206356	0.06569913468 	 -0.8363177512 	 0.02155790824 	 0.1981440383 	 0.04577625969 	 0.184999332 	 0.8030253111 	 -0.88187445 	 -0.8928856412 	 -0.06338013413 	 
0.4423795418	0.06187047444 	 -0.833980536 	 0.0241388996 	 0.1883557186 	 0.05227313082 	 0.1878664207 	 0.7634661299 	 -0.8443911733 	 -0.8869073705 	 -0.04095060563 	 
0.4434272934	0.04907723332 	 -0.8567915745 	 -0.01499412491 	 0.2464274432 	 0.03433952358 	 0.1590164874 	 0.7049939427 	 -0.8603752559 	 -0.8863818249 	 -0.08137648314 	 
0.4443575096	0.03740958518 	 -0.8804103398 	 0.001577110655 	 0.2282927813 	 0.07094349676 	 0.1617489399 	 0.6937335948 	 -0.8701304853 	 -0.8957963727 	 -0.06296674811 	 
0.445390981	-0.02387387455 	 -0.8724287912 	 -0.08325761504 	 0.1726576941 	 0.07400000601 	 0.1385685453 	 0.6564166736 	 -0.8226443459 	 -0.9568034551 	 -0.01705338505 	 
0.4463475874	-0.03927503788 	 -0.816658551 	 -0.07829226488 	 0.2179323064 	 0.003226803105 	 0.1443086755 	 0.6617301415 	 -0.7703900977 	 -0.9375313513 	 -0.0115990233 	 
0.4473581226	-0.001279611001 	 -0.854242102 	 -0.0435085756 	 0.1768555513 	 0.01608758284 	 0.1558853645 	 0.6794802997 	 -0.76243736 	 -0.9208802584 	 -0.08707312689 	 
0.4483324391	-0.01498745895 	 -0.8606033341 	 -0.004617409097 	 0.2081531112 	 0.02473123253 	 0.1512657 	 0.7153618599 	 -0.7620722172 	 -0.9220989903 	 -0.0488999112 	 
0.4492881745	-0.03168647295 	 -0.8010721263 	 -0.02103905025 	 0.2012193042 	 0.004327914442 	 0.1226350123 	 0.722500502 	 -0.7338940037 	 -0.9262647502 	 -0.07723692994 	 
0.4502431932	0.03848568469 	 -0.7844646572 	 -0.07356802612 	 0.1696618053 	 0.01346788796 	 0.08410434109 	 0.6959258518 	 -0.7686493614 	 -0.9566417728 	 -0.05359083274 	 
0.4512294183	-0.0148396151 	 -0.7448776251 	 -0.08301110525 	 0.1737970798 	 0.0009443856473 	 0.1377777423 	 0.7004581304 	 -0.7337053636 	 -0.9383766767 	 -0.1009553605 	 
0.4522344787	-0.03746294149 	 -0.7101134255 	 -0.1056272987 	 0.1427201867 	 0.05060741282 	 0.1180755291 	 0.6718576188 	 -0.7249596242 	 -0.9235751625 	 -0.1383628402 	 
0.453405921	-0.04378500329 	 -0.6799178757 	 -0.09300557054 	 0.1930308195 	 0.04910366932 	 0.1170065868 	 0.6628181454 	 -0.7049405018 	 -0.8792776334 	 -0.1484278082 	 
0.4545859168	-0.06058457345 	 -0.6091184307 	 -0.108358351 	 0.2472645354 	 0.05827594681 	 0.0885644767 	 0.6759479174 	 -0.711364253 	 -0.8835852626 	 -0.1117129884 	 
0.4557545677	-0.003589899351 	 -0.6287620181 	 -0.1432064681 	 0.2896961682 	 0.07342597416 	 0.07244181145 	 0.701057685 	 -0.7264312395 	 -0.9340101674 	 -0.07502035604 	 
0.4567333947	0.03085040888 	 -0.6112034648 	 -0.1847718701 	 0.3027611762 	 0.06320152686 	 0.1299345791 	 0.7107394244 	 -0.7266176979 	 -0.9004233351 	 -0.1196117976 	 
0.4576695749	0.08014943681 	 -0.6605845056 	 -0.1899420695 	 0.3555882258 	 0.05019437958 	 0.1246516106 	 0.7490398439 	 -0.7264875515 	 -0.9161169469 	 -0.1238769212 	 
0.4584581554	0.1021103385 	 -0.6977603346 	 -0.2187593431 	 0.3625116611 	 0.02447051543 	 0.1687574797 	 0.749113319 	 -0.7219031757 	 -0.9290260587 	 -0.1907826155 	 
0.4596373449	0.05930693804 	 -0.7234455616 	 -0.1924686336 	 0.3680490931 	 0.04556396121 	 0.1996955144 	 0.7756830847 	 -0.7247219109 	 -0.9224634861 	 -0.138472019 	 
0.4605996909	0.03850040777 	 -0.7270985709 	 -0.1572340667 	 0.357067665 	 -0.01811258471 	 0.2184070054 	 0.7445673773 	 -0.7430807135 	 -0.9321565259 	 -0.1400722992 	 
0.461669943	0.07006989099 	 -0.7178094535 	 -0.1888134613 	 0.36775723 	 0.04512940949 	 0.2007602793 	 0.7256074761 	 -0.6931400863 	 -0.8894868215 	 -0.1457138564 	 
0.4626348447	0.08478517755 	 -0.7256502598 	 -0.2433821189 	 0.3779606211 	 0.07010220671 	 0.1903693565 	 0.6726889437 	 -0.6775696433 	 -0.8383538726 	 -0.1381950679 	 
0.463624321	0.05889010301 	 -0.6945348933 	 -0.282293284 	 0.3313298779 	 0.08521255314 	 0.2507841049 	 0.6502951865 	 -0.6410918753 	 -0.8619588995 	 -0.12437981 	 
0.46450887	0.04017491939 	 -0.653443624 	 -0.2828208764 	 0.318689957 	 0.0658869399 	 0.2918963174 	 0.6439999453 	 -0.6426476063 	 -0.9033502553 	 -0.1129003061 	 
0.4655281675	0.06264889059 	 -0.7053985788 	 -0.2235604375 	 0.3061650759 	 0.03355526783 	 0.3003788941 	 0.6111110673 	 -0.6630469159 	 -0.874256008 	 -0.0705412965 	 
0.4664793433	0.0408388711 	 -0.6971568735 	 -0.2475458337 	 0.2868527373 	 0.006253511753 	 0.3640444881 	 0.6252275232 	 -0.6390913633 	 -0.8724728531 	 -0.1084926579 	 
0.4675601813	0.07630529585 	 -0.6892221126 	 -0.2162475726 	 0.2865275715 	 -0.01944020948 	 0.3910738117 	 0.5966751045 	 -0.6590019239 	 -0.8503608796 	 -0.07983628062 	 
0.4685430221	0.07704356406 	 -0.668284922 	 -0.1595256546 	 0.3148005567 	 -0.05909381083 	 0.4311930619 	 0.583608008 	 -0.6464845513 	 -0.8855375978 	 -0.05029392335 	 
0.4695026154	0.08395229843 	 -0.6423865085 	 -0.1688380195 	 0.2933306391 	 -0.04476391334 	 0.4514576511 	 0.595594183 	 -0.6290412506 	 -0.902634399 	 -0.08405266214 	 
0.4704348829	0.09486210038 	 -0.6772582661 	 -0.1197564947 	 0.3172061943 	 -0.04064355616 	 0.4448049668 	 0.5673255148 	 -0.6254266894 	 -0.8524386554 	 -0.07749693604 	 
0.4712378478	0.1447497886 	 -0.6905031335 	 -0.06112814001 	 0.252209847 	 -0.04979566746 	 0.4713210055 	 0.5652848993 	 -0.6461678756 	 -0.8793142803 	 -0.06195988362 	 
0.4721793749	0.1636896365 	 -0.7022508737 	 -0.09441722301 	 0.2409762434 	 -0.08257215492 	 0.4710557636 	 0.5231114494 	 -0.6261767636 	 -0.8567760537 	 -0.00572601464 	 
0.4733870439	0.1925945623 	 -0.7372823301 	 -0.05364665128 	 0.2499424327 	 -0.05365527575 	 0.4877000415 	 0.5412098919 	 -0.5779266906 	 -0.8246094833 	 -0.001579356987 	 
0.474546557	0.2251189123 	 -0.7744582332 	 -0.0415224141 	 0.2865676967 	 -0.04859741203 	 0.4674233677 	 0.5135835365 	 -0.6106936173 	 -0.8340481304 	 -0.07715800118 	 
0.4754696794	0.1922989952 	 -0.7558968685 	 -0.1055036481 	 0.299833994 	 -0.03904908552 	 0.4421980826 	 0.4926826199 	 -0.5659579725 	 -0.8304401597 	 -0.1003466411 	 
0.4763778223	0.1934756768 	 -0.7599821513 	 -0.1434320194 	 0.330090179 	 -0.06350780387 	 0.4583794626 	 0.5023516823 	 -0.6123757053 	 -0.8100939147 	 -0.1182129363 	 
0.4774281839	0.2129443355 	 -0.7622997405 	 -0.1590249423 	 0.3019484583 	 -0.05885758956 	 0.4735447591 	 0.4852505807 	 -0.6001695317 	 -0.9210455672 	 -0.0660417915 	 
0.4782314813	0.1681266239 	 -0.6724915742 	 -0.2045237112 	 0.3214624716 	 -0.07528324522 	 0.4679259792 	 0.4679521666 	 -0.6176873188 	 -0.9115147147 	 -0.04340092336 	 
0.4792107906	0.1553301296 	 -0.6486581664 	 -0.1615422778 	 0.3890951971 	 -0.06994971219 	 0.4488352955 	 0.4799037137 	 -0.6386005727 	 -0.8651419508 	 -0.05086942781 	 
0.4801064383	0.1592905996 	 -0.6389362096 	 -0.1968688445 	 0.3633687698 	 -0.02828573008 	 0.5203411193 	 0.5305472827 	 -0.6199546448 	 -0.8175070823 	 -0.04247666395 	 
0.4812315993	0.1949919905 	 -0.6766797717 	 -0.2253092026 	 0.3693251308 	 -0.07513786821 	 0.5099583289 	 0.5697644408 	 -0.6580825715 	 -0.812526397 	 -0.01432052753 	 
0.4823472106	0.2729382658 	 -0.7248914271 	 -0.2368925159 	 0.3601199407 	 -0.09987392574 	 0.4862929551 	 0.5939506636 	 -0.6413789798 	 -0.8600838609 	 -0.08717518537 	 
0.4834038566	0.2605284519 	 -0.7317615295 	 -0.1500882559 	 0.3888527669 	 -0.05498835807 	 0.4993173448 	 0.638951243 	 -0.5917817212 	 -0.8925642757 	 -0.09171978016 	 
0.4844343253	0.2025945882 	 -0.7642195177 	 -0.1567437439 	 0.405970698 	 -0.06966059552 	 0.534336745 	 0.6048328006 	 -0.5975288665 	 -0.9083851399 	 -0.04639783074 	 
0.4855214967	0.2029794213 	 -0.8189831601 	 -0.1691042495 	 0.3945327931 	 -0.06641097379 	 0.5366156515 	 0.6013233477 	 -0.6571519183 	 -0.8826107294 	 -0.02858165075 	 
0.4865227724	0.2262165539 	 -0.8625879608 	 -0.1515339709 	 0.4074300101 	 -0.0395639259 	 0.5294873999 	 0.6180888551 	 -0.6097134721 	 -0.953979232 	 -0.04508546937 	 
0.4874866406	0.1938391321 	 -0.86801235 	 -0.1287366388 	 0.3824351065 	 0.03285918121 	 0.5074577375 	 0.6272147858 	 -0.6235106595 	 -1.024431287 	 -0.03488392437 	 
0.4885484637	0.2275630297 	 -0.9223958171 	 -0.1144493792 	 0.3799480739 	 0.03407189325 	 0.4919981028 	 0.612954469 	 -0.5661879666 	 -1.020443976 	 -0.03556908254 	 
0.4895096624	0.2260882152 	 -0.9005383596 	 -0.1077887016 	 0.3788514765 	 0.01805660441 	 0.4515086048 	 0.6021746571 	 -0.5773108206 	 -0.9349312312 	 -0.003099320204 	 
0.4904635674	0.2166120695 	 -0.9167907939 	 -0.06844126784 	 0.4354802955 	 0.03898089013 	 0.4620825498 	 0.6158588336 	 -0.6143803406 	 -0.8664377733 	 0.04719733248 	 
0.4914277662	0.2140059841 	 -0.8666540587 	 -0.1075889362 	 0.5007892035 	 0.04478780213 	 0.4344781356 	 0.6239556185 	 -0.5892753848 	 -0.8250870635 	 0.0417997563 	 
0.4923776913	0.201674139 	 -0.8399117913 	 -0.119772236 	 0.4915707972 	 0.04989627779 	 0.4528184259 	 0.6469856914 	 -0.592342642 	 -0.8467448949 	 -0.01998091604 	 
0.4931726338	0.201200448 	 -0.8460491303 	 -0.1693047948 	 0.5068155218 	 0.01049171228 	 0.408029461 	 0.6550510143 	 -0.561708881 	 -0.8021905705 	 0.01982795545 	 
0.4942002927	0.1822242685 	 -0.7887417731 	 -0.2013082663 	 0.5356853352 	 0.02127639116 	 0.3955679742 	 0.6694812928 	 -0.5273493443 	 -0.7820425796 	 0.02413195107 	 
0.4951486136	0.1782617954 	 -0.7866766516 	 -0.1491566541 	 0.5369697765 	 -0.01553505112 	 0.4265532639 	 0.6726079111 	 -0.5416934678 	 -0.7696146112 	 0.03319735269 	 
0.4961875378	0.1362658016 	 -0.7504490028 	 -0.1422683759 	 0.5842366508 	 -0.02513204532 	 0.3635397491 	 0.7371522203 	 -0.5228031535 	 -0.8233409591 	 0.05733579232 	 
0.4971361082	0.1700240175 	 -0.7457532803 	 -0.1704937374 	 0.5291560783 	 -0.03088420316 	 0.322003805 	 0.7469920926 	 -0.4919631431 	 -0.8292549319 	 0.06764831694 	 
0.4982701852	0.2388683261 	 -0.7532197711 	 -0.1741367942 	 0.5183970324 	 0.0006760192692 	 0.3474573575 	 0.7674583106 	 -0.4593509587 	 -0.8356062319 	 0.03910876512 	 
0.4993606613	0.2128012957 	 -0.7180717041 	 -0.2132874638 	 0.5532486699 	 -0.08431036942 	 0.3339931737 	 0.7724301731 	 -0.4207777544 	 -0.7986075787 	 0.07953133352 	 
0.5005912291	0.1927796252 	 -0.6922501126 	 -0.2674742885 	 0.5331455865 	 -0.0557561315 	 0.3701549485 	 0.7241136359 	 -0.4405772091 	 -0.837382779 	 0.06252204445 	 
0.5015872097	0.2001322073 	 -0.7001992829 	 -0.244583824 	 0.559558249 	 -0.06834809527 	 0.3612614131 	 0.7613577566 	 -0.4461665822 	 -0.8080791829 	 0.08302783347 	 
0.5024691366	0.1859093655 	 -0.6995529791 	 -0.2775448092 	 0.5150824799 	 -0.1456580843 	 0.3368988674 	 0.7492527455 	 -0.4443869418 	 -0.8168062468 	 0.06789628981 	 
0.5036493456	0.1675478911 	 -0.6630034491 	 -0.2706068114 	 0.5433210916 	 -0.1992941047 	 0.3474665207 	 0.7510618388 	 -0.4571961473 	 -0.8158914942 	 0.05921839712 	 
0.5047701177	0.1694285711 	 -0.6085823576 	 -0.2321773854 	 0.5505555579 	 -0.1791992866 	 0.3913664006 	 0.6840973104 	 -0.416503043 	 -0.7820903142 	 0.06290569547 	 
0.5057887527	0.2093239143 	 -0.6102900737 	 -0.2091696541 	 0.5398558786 	 -0.1591737342 	 0.3779033761 	 0.683624501 	 -0.4594661863 	 -0.823009778 	 0.06232192105 	 
0.5067898564	0.2038774567 	 -0.634516909 	 -0.2211503177 	 0.5608134324 	 -0.1592742598 	 0.361080268 	 0.6512935747 	 -0.4327436759 	 -0.822629313 	 0.02720087745 	 
0.5078360987	0.1741404193 	 -0.6150079167 	 -0.2454994246 	 0.5747631503 	 -0.1522730443 	 0.3415541449 	 0.6179313672 	 -0.4446060674 	 -0.8098313804 	 0.05640067835 	 
0.5089163038	0.2021745481 	 -0.6195586675 	 -0.2359962821 	 0.531594506 	 -0.2006987917 	 0.3516662099 	 0.6653462117 	 -0.44178183 	 -0.8290443127 	 0.08497708022 	 
0.509877869	0.1842111393 	 -0.6217526081 	 -0.2123292255 	 0.5569740073 	 -0.2362516174 	 0.2535102553 	 0.689080381 	 -0.43772867 	 -0.7459421101 	 0.04165686745 	 
0.5108401311	0.1644130852 	 -0.6549041979 	 -0.2155433522 	 0.566579007 	 -0.277782089 	 0.1968417947 	 0.7140573855 	 -0.4302417131 	 -0.7846994284 	 0.08639302395 	 
0.5118381942	0.1312766146 	 -0.6496833515 	 -0.2014460858 	 0.5231637384 	 -0.284236526 	 0.2263248053 	 0.743449172 	 -0.4870175272 	 -0.7643593122 	 0.08504535049 	 
0.5128404273	0.0656611637 	 -0.6448720134 	 -0.2282465999 	 0.4904559273 	 -0.260960086 	 0.1747481516 	 0.7119194766 	 -0.5272646888 	 -0.7506613027 	 0.07164508042 	 
0.51383021	0.0167884623 	 -0.6553181005 	 -0.2001595159 	 0.4719012797 	 -0.2780412913 	 0.1964685737 	 0.7256274508 	 -0.5148678996 	 -0.7194640506 	 0.06499555386 	 
0.5150759129	0.02058343718 	 -0.6961313312 	 -0.2186180685 	 0.4146281228 	 -0.2494675314 	 0.2007430483 	 0.7589706772 	 -0.39642104 	 -0.7218925453 	 0.02119816007 	 
0.5161689673	0.01686871489 	 -0.7173099049 	 -0.2323722462 	 0.4559774868 	 -0.1726774135 	 0.1988638357 	 0.7553971579 	 -0.3672584374 	 -0.6999248332 	 -0.01646720973 	 
0.517141857	-0.01651083696 	 -0.7574072623 	 -0.2163272125 	 0.5040657963 	 -0.1966755343 	 0.1632927553 	 0.7133641775 	 -0.3933953299 	 -0.6631163612 	 -0.0257915852 	 
0.5182632106	-0.05184737511 	 -0.7977318537 	 -0.2292074486 	 0.5140507866 	 -0.1299802642 	 0.130504798 	 0.6839015011 	 -0.4308134968 	 -0.6576388567 	 0.02424889064 	 
0.5191916187	-0.1178471287 	 -0.8038309234 	 -0.2592126854 	 0.5337427376 	 -0.1191933249 	 0.1493167383 	 0.6661340524 	 -0.4410806958 	 -0.6909340647 	 0.0107101488 	 
0.5201413104	-0.058987907 	 -0.7851183367 	 -0.2731647424 	 0.5870641486 	 -0.07605223713 	 0.1861661104 	 0.6755755542 	 -0.4633206371 	 -0.6915366034 	 0.06209755656 	 
0.5211066911	-0.03561336126 	 -0.8123143742 	 -0.2431371863 	 0.6091644379 	 -0.04156886014 	 0.1801200273 	 0.694982201 	 -0.4261973784 	 -0.7407998507 	 -0.01360708114 	 
0.5220628289	-0.03463415465 	 -0.7490457724 	 -0.1952384117 	 0.596471456 	 -0.07259888004 	 0.1816593647 	 0.7085332187 	 -0.4071856692 	 -0.742248482 	 -0.03461517329 	 
0.5231959218	-0.07121909588 	 -0.7710111878 	 -0.1753893651 	 0.6000472167 	 -0.03711696415 	 0.1658030836 	 0.7083754545 	 -0.4251583775 	 -0.6964601914 	 -0.08479797395 	 
0.524395582	-0.0241293993 	 -0.7821458496 	 -0.155493909 	 0.5602267817 	 -0.01420054551 	 0.1738474981 	 0.6875701907 	 -0.4719033858 	 -0.6867940832 	 -0.06252814673 	 
0.5253303575	-0.01384243889 	 -0.7962367164 	 -0.2172235815 	 0.5432352764 	 -0.002156121822 	 0.223896341 	 0.6855498985 	 -0.4712750595 	 -0.6874751009 	 -0.07162831448 	 
0.526156781	0.01383302288 	 -0.8235540111 	 -0.143267279 	 0.584174746 	 0.04465150486 	 0.203262355 	 0.6970164439 	 -0.427629587 	 -0.6834257013 	 -0.07181152105 	 
0.5272321331	-0.03854745806 	 -0.8125577496 	 -0.1695550011 	 0.6255602038 	 0.06915829031 	 0.2342323747 	 0.700296151 	 -0.4147480626 	 -0.6650688928 	 -0.06804639092 	 
0.5282368411	-0.01298296123 	 -0.8497347733 	 -0.1644046633 	 0.6592505597 	 0.02898082018 	 0.1918543648 	 0.6565740761 	 -0.4449289382 	 -0.6785531394 	 -0.0687975248 	 
0.5291788539	0.01409767012 	 -0.8197548114 	 -0.1484445741 	 0.6534211765 	 0.01080268832 	 0.1783022733 	 0.6418014638 	 -0.4844908688 	 -0.6884064996 	 -0.117919139 	 
0.5302675844	0.06425633 	 -0.8121058619 	 -0.1657695549 	 0.6475714428 	 -0.004308814966 	 0.2036806359 	 0.6629589286 	 -0.5426328109 	 -0.7061541062 	 -0.1467679365 	 
0.531166161	0.07607308709 	 -0.849759845 	 -0.1225773605 	 0.6754937151 	 0.01516722698 	 0.2449491634 	 0.6108060749 	 -0.5492253162 	 -0.7015248326 	 -0.1927640747 	 
0.5318918143	0.05976984478 	 -0.8287142156 	 -0.110452515 	 0.7066206449 	 0.01701028891 	 0.2103567278 	 0.5757586141 	 -0.6030160895 	 -0.7784394043 	 -0.1917052755 	 
0.5330109052	0.08266603225 	 -0.8251625558 	 -0.07800623046 	 0.6996213375 	 -0.005698986369 	 0.1681819177 	 0.6096222954 	 -0.5620357259 	 -0.7731474037 	 -0.1878196386 	 
0.5340608158	0.09118824564 	 -0.8513789673 	 -0.06562494158 	 0.6611545798 	 -0.01133045271 	 0.2007248941 	 0.5977095748 	 -0.5538144392 	 -0.7839194731 	 -0.2136753989 	 
0.5349770131	0.1101087329 	 -0.8097703814 	 -0.07105219667 	 0.7264775223 	 -0.01067230213 	 0.1721480202 	 0.6004453908 	 -0.5706538532 	 -0.7626037773 	 -0.2186804681 	 
0.535865859	0.08690864074 	 -0.7483677355 	 -0.0827838337 	 0.7442495584 	 -0.04126426716 	 0.181247193 	 0.6034678075 	 -0.5422280469 	 -0.7715881789 	 -0.1964868252 	 
0.5369059968	0.02136775303 	 -0.7437926454 	 -0.06968685284 	 0.7416325879 	 0.009579759668 	 0.1986239574 	 0.6252422614 	 -0.5814681053 	 -0.8120624513 	 -0.2065936448 	 
0.5379278931	-0.007856519928 	 -0.7291273074 	 -0.05437717775 	 0.7074438501 	 0.0009052732413 	 0.254980149 	 0.5889118642 	 -0.6042902559 	 -0.8449675043 	 -0.2315061776 	 
0.5387657437	-0.01053562668 	 -0.7560402776 	 -0.0830968984 	 0.7388637079 	 0.04838690532 	 0.2483605422 	 0.6390367485 	 -0.5612951726 	 -0.8595985682 	 -0.235495494 	 
0.539864402	-0.01476859667 	 -0.7259808241 	 -0.1412867202 	 0.7484755826 	 0.1041812235 	 0.2554696682 	 0.6021649319 	 -0.5992239471 	 -0.8347623783 	 -0.2499817716 	 
0.540820148	0.006679560847 	 -0.6922607255 	 -0.140169843 	 0.7051166442 	 0.1302276566 	 0.1977241948 	 0.6047775638 	 -0.6172281664 	 -0.8506129641 	 -0.2833118231 	 
0.5417997245	0.04470989603 	 -0.6266946397 	 -0.1291875005 	 0.7150585124 	 0.1250028048 	 0.1703251928 	 0.5676358284 	 -0.5771919231 	 -0.8506054162 	 -0.2507625154 	 
0.5428601731	0.03076139184 	 -0.6964529399 	 -0.08877012789 	 0.6443835705 	 0.117172584 	 0.1275531722 	 0.6113409078 	 -0.5666168594 	 -0.8088110105 	 -0.2784549772 	 
0.5437773539	-0.02692933553 	 -0.6665732858 	 -0.07267622734 	 0.5990470615 	 0.1185975166 	 0.1156084058 	 0.5773924027 	 -0.5653527528 	 -0.7950960687 	 -0.2694872941 	 
0.5446938082	-0.01307496802 	 -0.6450225455 	 -0.0603260532 	 0.6399968174 	 0.1157601389 	 0.06800718142 	 0.6022636366 	 -0.5402138463 	 -0.7863235014 	 -0.2888133086 	 
0.5456823036	-0.02418333437 	 -0.6518473257 	 -0.1098972694 	 0.6309102518 	 0.0916776238 	 0.0767511378 	 0.6576883356 	 -0.5034407192 	 -0.726530663 	 -0.3344355396 	 
0.5467193569	-0.112766058 	 -0.7123360578 	 -0.09667497838 	 0.6068719856 	 0.132476217 	 -0.02020995276 	 0.7099958936 	 -0.5036728183 	 -0.7566452458 	 -0.358112961 	 
0.5478320175	-0.137306309 	 -0.663997079 	 -0.1501617611 	 0.5983627628 	 0.0904371407 	 -0.03261482024 	 0.7434683568 	 -0.4727643958 	 -0.7739357104 	 -0.3461789708 	 
0.5488452815	-0.1830363102 	 -0.7303061201 	 -0.1486346744 	 0.5745737208 	 0.08029966223 	 0.01133665438 	 0.7597818012 	 -0.5575515201 	 -0.7555688016 	 -0.3218889823 	 
0.549681363	-0.2378411155 	 -0.7238946782 	 -0.1527261682 	 0.5624187972 	 0.1180241692 	 0.003937899112 	 0.769566554 	 -0.5660655745 	 -0.7385040535 	 -0.3254222999 	 
0.5506074958	-0.2607856338 	 -0.692904132 	 -0.1539118548 	 0.5483136659 	 0.1014548557 	 0.08476263606 	 0.7340541151 	 -0.5105067249 	 -0.7316667044 	 -0.3044165282 	 
0.551584017	-0.2478576797 	 -0.7308136288 	 -0.1455314942 	 0.5627939046 	 0.06547449208 	 0.1119280542 	 0.7182717642 	 -0.5245471659 	 -0.6942074068 	 -0.2814896235 	 
0.552539442	-0.2165839746 	 -0.7243405765 	 -0.1485714671 	 0.5566449994 	 0.02964199966 	 0.1162662832 	 0.747211918 	 -0.5656557319 	 -0.6749765703 	 -0.2772396372 	 
0.553579788	-0.2069780847 	 -0.7647552425 	 -0.1344204668 	 0.5978225496 	 0.03332483232 	 0.1924904336 	 0.7688612029 	 -0.5421531621 	 -0.6529266218 	 -0.3022841904 	 
0.5547255745	-0.2146044166 	 -0.7720660909 	 -0.1549396448 	 0.6806262219 	 0.003261788724 	 0.1877455885 	 0.7750690564 	 -0.5691532603 	 -0.6499170033 	 -0.2967522984 	 
0.555633447	-0.2200622815 	 -0.7367980314 	 -0.1577577156 	 0.6736478858 	 0.03685702346 	 0.2467153635 	 0.8092828024 	 -0.5913182577 	 -0.5726805713 	 -0.2814106798 	 
0.5566906525	-0.1995872122 	 -0.7539828881 	 -0.1489019457 	 0.6362216945 	 0.03388637477 	 0.2640876181 	 0.8112372779 	 -0.5662091805 	 -0.5992694163 	 -0.2785873579 	 
0.557629089	-0.196138572 	 -0.7916327909 	 -0.112943232 	 0.6709817121 	 -0.01102645683 	 0.3061918063 	 0.759895399 	 -0.6171462933 	 -0.5533845559 	 -0.2813330036 	 
0.5585235402	-0.1965919684 	 -0.7670404948 	 -0.1485996912 	 0.738006642 	 0.01590027557 	 0.3503352467 	 0.7583610959 	 -0.5857617955 	 -0.5708603021 	 -0.2781617045 	 
0.5596020922	-0.172143271 	 -0.7379743917 	 -0.23427656 	 0.7848758386 	 -0.009248640064 	 0.3423755239 	 0.8176475224 	 -0.6310105767 	 -0.5733419619 	 -0.2526166681 	 
0.5606358543	-0.2270777083 	 -0.6980995961 	 -0.2308759752 	 0.7926471384 	 -0.002392034633 	 0.3942954939 	 0.7818218539 	 -0.6802263738 	 -0.5426494974 	 -0.265462428 	 
0.5614954136	-0.2497593432 	 -0.6974993776 	 -0.2566320579 	 0.805335252 	 -0.02048390814 	 0.3758037695 	 0.8013377422 	 -0.6918099802 	 -0.5199582781 	 -0.2962857029 	 
0.5626149876	-0.2761872459 	 -0.6716769015 	 -0.2704410785 	 0.8386556734 	 -0.07133702643 	 0.3682346324 	 0.8064883646 	 -0.6870078173 	 -0.6002173385 	 -0.2757657232 	 
0.563599837	-0.2919445476 	 -0.6648777787 	 -0.2419134222 	 0.835141144 	 -0.02145519581 	 0.3561140553 	 0.7594985183 	 -0.7113454067 	 -0.6403414123 	 -0.2965649434 	 
0.5647079254	-0.2637886242 	 -0.6643975797 	 -0.2173414823 	 0.84082746 	 -0.01664293094 	 0.2912318402 	 0.8126197005 	 -0.7533373963 	 -0.6262452851 	 -0.2692799534 	 
0.5655101122	-0.3211143235 	 -0.6423165624 	 -0.2219865833 	 0.8422491406 	 -0.005526388255 	 0.2914586413 	 0.8256640719 	 -0.7339949061 	 -0.6502436177 	 -0.2522040619 	 
0.5663212774	-0.3733851161 	 -0.6839030319 	 -0.2020726107 	 0.8715894917 	 -0.04931070377 	 0.2828332442 	 0.795218199 	 -0.718058673 	 -0.6671233102 	 -0.2852909812 	 
0.5673380863	-0.3832579529 	 -0.6937627924 	 -0.1975367462 	 0.9090735235 	 -0.09146242655 	 0.2745809043 	 0.7747753863 	 -0.7027762549 	 -0.6584188569 	 -0.2802038254 	 
0.5683091508	-0.4310916822 	 -0.6643340878 	 -0.1857377084 	 0.9660501367 	 -0.0906789389 	 0.2416267104 	 0.7658650639 	 -0.7391257562 	 -0.6137688187 	 -0.3149789315 	 
0.5694416031	-0.4462059584 	 -0.657848369 	 -0.1885418754 	 0.9642878278 	 -0.1319952704 	 0.2443484806 	 0.7605809839 	 -0.7620095128 	 -0.6109823627 	 -0.2914795539 	 
0.5705346347	-0.4448623022 	 -0.602154766 	 -0.1771127565 	 0.9206060161 	 -0.176765875 	 0.3002962103 	 0.7831930888 	 -0.7702276923 	 -0.6485289313 	 -0.3228230501 	 
0.5715015499	-0.4040581042 	 -0.6179640775 	 -0.1426527584 	 0.8986854784 	 -0.2100084807 	 0.2717400477 	 0.8168760531 	 -0.7495942702 	 -0.6798250679 	 -0.3034647439 	 
0.5723793735	-0.3924473997 	 -0.5790829269 	 -0.1404971248 	 0.8562492471 	 -0.2310192852 	 0.2557815543 	 0.8530581105 	 -0.7884632167 	 -0.6433895216 	 -0.3424151278 	 
0.5733138753	-0.4348167221 	 -0.5824903788 	 -0.1517593027 	 0.9179728823 	 -0.2611607568 	 0.2923881706 	 0.8760083632 	 -0.7660902837 	 -0.584253251 	 -0.349623936 	 
0.5741966296	-0.4719101258 	 -0.6054387554 	 -0.1315066695 	 0.9216653751 	 -0.2583564275 	 0.2908145061 	 0.8921237135 	 -0.7235217767 	 -0.6116491695 	 -0.381393453 	 
0.5751454097	-0.5381123557 	 -0.5784825479 	 -0.1425853355 	 0.9272355404 	 -0.2216834995 	 0.3283443373 	 0.9077615169 	 -0.6923649642 	 -0.5544191476 	 -0.3420695124 	 
0.5760582215	-0.5670567211 	 -0.5857293883 	 -0.1601456372 	 0.9172475496 	 -0.2441832596 	 0.3398744208 	 0.8817558681 	 -0.662861011 	 -0.5502559534 	 -0.2929993287 	 
0.576984755	-0.5661284294 	 -0.5931038882 	 -0.09354403134 	 0.9412673572 	 -0.1874989115 	 0.3079989607 	 0.8686605312 	 -0.6419604372 	 -0.5160131207 	 -0.2582180902 	 
0.5779726884	-0.5871680557 	 -0.5606221942 	 -0.0702690752 	 0.9344689178 	 -0.1681769123 	 0.3020394164 	 0.8534993071 	 -0.6461597058 	 -0.4968269128 	 -0.2486901383 	 
0.579026535	-0.6360711798 	 -0.5739397892 	 -0.06585782892 	 0.9743157164 	 -0.155350435 	 0.2550537651 	 0.8980288427 	 -0.702451286 	 -0.6032463103 	 -0.2551983883 	 
0.5800154527	-0.6201817151 	 -0.5981112863 	 -0.08648481366 	 0.9638642643 	 -0.1901027439 	 0.2703903109 	 0.9444222236 	 -0.6955200878 	 -0.6035872618 	 -0.3046036562 	 
0.580783513	-0.606536127 	 -0.6218593284 	 -0.09098709558 	 0.9697790556 	 -0.2036865814 	 0.2696842431 	 0.9724140556 	 -0.6770778123 	 -0.5786164131 	 -0.321373053 	 
0.5818158289	-0.6218338049 	 -0.7145470235 	 -0.09412501313 	 0.978059906 	 -0.1830259117 	 0.300000805 	 0.9449631997 	 -0.6830474472 	 -0.5972257837 	 -0.2907115315 	 
0.5827276043	-0.6180905987 	 -0.7126756512 	 -0.0750301098 	 1.023317163 	 -0.1792282425 	 0.31382632 	 1.005419261 	 -0.6497943871 	 -0.5908431559 	 -0.2715137388 	 
0.5838046427	-0.5666868101 	 -0.7291626053 	 -0.05623169859 	 1.028470067 	 -0.1473300278 	 0.3008078135 	 0.9285830226 	 -0.6423524843 	 -0.5572600746 	 -0.2507356418 	 
0.5848312661	-0.5317618634 	 -0.7243648063 	 -0.09721236903 	 1.056094069 	 -0.1447790602 	 0.2941325593 	 0.9983809962 	 -0.7044152657 	 -0.5697213909 	 -0.2419699566 	 
0.5858139022	-0.5524572484 	 -0.7228477436 	 -0.1367692108 	 1.057295543 	 -0.1436772005 	 0.3278238482 	 0.9280998636 	 -0.6697301031 	 -0.5929405918 	 -0.2615147358 	 
0.5868416918	-0.5709987866 	 -0.7659371886 	 -0.1200464752 	 1.046184056 	 -0.175825649 	 0.3252781493 	 0.9669044988 	 -0.6414050268 	 -0.6426154197 	 -0.2674877767 	 
0.587879395	-0.5238896553 	 -0.7435892537 	 -0.1131331377 	 1.051146764 	 -0.2297388317 	 0.319263559 	 0.9805139831 	 -0.7030194865 	 -0.5653830901 	 -0.2690566725 	 
0.5887858407	-0.5438042253 	 -0.7077950852 	 -0.08903834825 	 1.124491865 	 -0.1825135911 	 0.3300469943 	 0.9321218213 	 -0.7348614699 	 -0.575076069 	 -0.2485321386 	 
0.5898364613	-0.5761994449 	 -0.6841183511 	 -0.0927536815 	 1.098714846 	 -0.1575957608 	 0.348818681 	 0.8880547272 	 -0.6956646255 	 -0.5655640786 	 -0.2253122759 	 
0.5907537828	-0.5463181553 	 -0.6893168021 	 -0.09919459494 	 1.054353268 	 -0.2082856673 	 0.3176277316 	 0.8697102255 	 -0.6657094163 	 -0.5738989117 	 -0.2198757093 	 
0.5916845037	-0.5313241787 	 -0.6805844854 	 -0.04619591753 	 1.072674988 	 -0.2574722591 	 0.3316770884 	 0.9179809855 	 -0.6666143189 	 -0.5907637533 	 -0.217238307 	 
0.5927738705	-0.5991455934 	 -0.6467348005 	 -0.003359142934 	 1.067910607 	 -0.2358501082 	 0.2985128781 	 0.9329656687 	 -0.7072185431 	 -0.5462440896 	 -0.2324396246 	 
0.593733959	-0.6404743486 	 -0.6484055133 	 -0.04992353234 	 1.06630663 	 -0.1816414468 	 0.2838564642 	 0.9241551745 	 -0.761847903 	 -0.5335933198 	 -0.2442350778 	 
0.5947379589	-0.6685393689 	 -0.5939783752 	 -0.05340209605 	 1.072571257 	 -0.2090163223 	 0.2871100269 	 0.8883662959 	 -0.7767899734 	 -0.5256759196 	 -0.235375497 	 
0.5958223393	-0.6445261187 	 -0.5650081162 	 -0.06680110505 	 1.088575556 	 -0.2034470303 	 0.2866850669 	 0.8265084895 	 -0.8017210865 	 -0.5357128068 	 -0.2156071662 	 
0.5968331383	-0.6349853854 	 -0.5831840722 	 -0.06423613162 	 1.098470663 	 -0.2133301984 	 0.2645088426 	 0.7882835801 	 -0.7621359869 	 -0.5538709001 	 -0.2804937278 	 
0.5978682066	-0.6155770139 	 -0.5177158329 	 0.01636195415 	 1.097173166 	 -0.1706900791 	 0.3011870402 	 0.7664483207 	 -0.7404699106 	 -0.5042847055 	 -0.2274327306 	 
0.5987669609	-0.6109916307 	 -0.5810661893 	 0.03187515377 	 1.150412752 	 -0.1897744984 	 0.3337121306 	 0.7798885515 	 -0.7272270315 	 -0.4725906312 	 -0.2000870115 	 
0.5996497742	-0.6659325095 	 -0.553698524 	 0.07934754251 	 1.082365099 	 -0.1678303363 	 0.3303242875 	 0.7990497003 	 -0.6563561654 	 -0.4624668816 	 -0.2039102609 	 
0.6005634159	-0.659122904 	 -0.5239189637 	 -0.02617808358 	 1.112421463 	 -0.1227257847 	 0.3054829037 	 0.7915683262 	 -0.6751790939 	 -0.5514121555 	 -0.2015248828 	 
0.6013874528	-0.6564205713 	 -0.522339858 	 -0.004031492839 	 1.134882079 	 -0.1092762872 	 0.2895433731 	 0.8159613266 	 -0.7174795136 	 -0.5772901684 	 -0.1762619782 	 
0.6023917624	-0.6480980501 	 -0.5095619871 	 -0.01520667114 	 1.128327015 	 -0.1414419491 	 0.3185827388 	 0.8286602688 	 -0.7272757077 	 -0.5681362328 	 -0.1575307907 	 
0.6034295799	-0.5747081279 	 -0.5150103637 	 -0.03114658402 	 1.13194571 	 -0.1405956286 	 0.3416819057 	 0.8263733002 	 -0.6577436124 	 -0.6075008068 	 -0.131542026 	 
0.6045253922	-0.641067959 	 -0.4962680533 	 0.003189154889 	 1.098627296 	 -0.1595321392 	 0.2946139883 	 0.8042979114 	 -0.6552565363 	 -0.6686290219 	 -0.1593087617 	 
0.6054961947	-0.6463849275 	 -0.5204806564 	 0.05947111212 	 1.099263778 	 -0.1034877873 	 0.2687364341 	 0.7857676722 	 -0.635678547 	 -0.6222837693 	 -0.1351860143 	 
0.6064067289	-0.650746813 	 -0.4949232226 	 0.0103096066 	 1.099144512 	 -0.04949416117 	 0.3081022073 	 0.753430842 	 -0.6190834555 	 -0.6144404653 	 -0.1547633928 	 
0.6074505325	-0.6972490248 	 -0.5563870262 	 -0.05772155217 	 1.037373977 	 -0.0387113834 	 0.3188596219 	 0.7378976938 	 -0.6455352787 	 -0.5484557107 	 -0.2168778247 	 
0.6084525837	-0.7081256631 	 -0.5491023471 	 -0.04360160891 	 1.061555804 	 0.01310750316 	 0.3123574971 	 0.7156977437 	 -0.5404357198 	 -0.5635395246 	 -0.2152922509 	 
0.6092915902	-0.6810776609 	 -0.5493652101 	 -0.00787754397 	 1.044837908 	 0.05085931135 	 0.2819434312 	 0.7609126599 	 -0.4727170865 	 -0.5862708418 	 -0.2122126281 	 
0.6101956921	-0.6261739626 	 -0.5547093231 	 -0.02881591634 	 1.034647444 	 0.05434251911 	 0.2854403625 	 0.8004316426 	 -0.4592305849 	 -0.5916080356 	 -0.1764157484 	 
0.6111621417	-0.6024761951 	 -0.5122537924 	 -0.05304042406 	 0.9719423882 	 0.07449040263 	 0.2953789586 	 0.749602584 	 -0.4905339207 	 -0.5818905771 	 -0.2289062697 	 
0.6122546928	-0.5819813161 	 -0.5394728378 	 -0.03691398068 	 0.9380685465 	 0.1192303073 	 0.2635774744 	 0.7415254921 	 -0.471076471 	 -0.5845130108 	 -0.2292129278 	 
0.6131391847	-0.554126017 	 -0.5434769395 	 -0.04068677804 	 0.9524746232 	 0.02971213087 	 0.2342282099 	 0.6955090966 	 -0.4495771111 	 -0.5853908583 	 -0.235910204 	 
0.614230014	-0.5803884602 	 -0.4829363363 	 0.005206712895 	 0.9822930134 	 0.01849570369 	 0.2599415462 	 0.6900733242 	 -0.4765034841 	 -0.5529665763 	 -0.2580078936 	 
0.615209468	-0.5956621699 	 -0.4814808882 	 -0.003551146701 	 0.9988770498 	 0.01624778218 	 0.26142582 	 0.6781460753 	 -0.4887179689 	 -0.525992582 	 -0.2440122751 	 
0.6163431664	-0.5816218249 	 -0.5403670241 	 0.0469718919 	 1.053995196 	 0.007296993735 	 0.2373205346 	 0.7301939639 	 -0.4829604327 	 -0.5635881826 	 -0.2513814037 	 
0.6172622587	-0.5801802747 	 -0.5648821408 	 0.08369383049 	 1.086535712 	 0.005037648612 	 0.1965322717 	 0.7258871031 	 -0.5301029974 	 -0.5398642005 	 -0.2418929011 	 
0.6181091696	-0.5955776037 	 -0.5350186485 	 0.05399519649 	 1.084082341 	 -0.004607449421 	 0.1564359955 	 0.7364105072 	 -0.5391674765 	 -0.5581681714 	 -0.3027916396 	 
0.6194284718	-0.5530770958 	 -0.573485916 	 0.0229638099 	 1.101870554 	 -0.03145640897 	 0.1548792775 	 0.7537307889 	 -0.5111839817 	 -0.4965718303 	 -0.3479808951 	 
0.6203822511	-0.5690538851 	 -0.5806393343 	 0.01309377091 	 1.108558922 	 -0.02103788523 	 0.120418926 	 0.739039584 	 -0.4950291004 	 -0.4912035731 	 -0.3311968817 	 
0.6215140859	-0.5554658444 	 -0.6211772658 	 0.02029503229 	 1.109751567 	 -0.08472781035 	 0.1310414947 	 0.7158246272 	 -0.4955807771 	 -0.4563947523 	 -0.2944402284 	 
0.6224792673	-0.569642867 	 -0.5969017777 	 -0.01367642096 	 1.081194727 	 -0.08084719557 	 0.1365428019 	 0.7620885976 	 -0.5109027932 	 -0.3955819561 	 -0.3052000206 	 
0.6233292931	-0.5893485774 	 -0.5487634851 	 -0.005870105458 	 1.084100759 	 -0.08885092082 	 0.1185420932 	 0.7753078185 	 -0.5116641293 	 -0.4247975837 	 -0.2901386312 	 
0.6242967919	-0.6178408069 	 -0.5723459778 	 -0.03560540495 	 1.126145034 	 -0.09067947282 	 0.0872113179 	 0.7646973561 	 -0.5732840475 	 -0.4253502967 	 -0.2854342027 	 
0.6252415248	-0.6211935592 	 -0.5942416325 	 0.03152955403 	 1.113547843 	 -0.06853809179 	 0.05552026379 	 0.7231606163 	 -0.5971780045 	 -0.3907717272 	 -0.2796043378 	 
0.6263882551	-0.5690428419 	 -0.593778289 	 0.02588469812 	 1.160875623 	 -0.1174365989 	 0.07830144738 	 0.73199433 	 -0.6615876043 	 -0.3567937124 	 -0.2536174067 	 
0.6273330634	-0.5489724327 	 -0.6243389174 	 0.05003365101 	 1.154551927 	 -0.1869529432 	 0.03478719589 	 0.6692856714 	 -0.6683614777 	 -0.3939515806 	 -0.2530181567 	 
0.6283907116	-0.5591346666 	 -0.5777534824 	 0.04408204343 	 1.153214042 	 -0.2414530994 	 0.08276312293 	 0.615281814 	 -0.6507033356 	 -0.3571975715 	 -0.2742723749 	 
0.6293422153	-0.575819681 	 -0.5776257182 	 0.03264912427 	 1.151284926 	 -0.2066026115 	 0.06359778655 	 0.5823992297 	 -0.658167484 	 -0.3957536976 	 -0.2281467332 	 
0.6304525475	-0.556912634 	 -0.5731060146 	 0.02511049403 	 1.142816583 	 -0.1877800179 	 0.1426567837 	 0.5878104752 	 -0.6692868175 	 -0.4089552288 	 -0.1754562834 	 
0.6313370632	-0.5309701625 	 -0.5425413078 	 -0.004297551755 	 1.129554276 	 -0.1609601392 	 0.1614104429 	 0.5352928793 	 -0.6939703569 	 -0.381176161 	 -0.2044538922 	 
0.6324599053	-0.5657762624 	 -0.5789575711 	 -0.01974730813 	 1.156781515 	 -0.1682938324 	 0.121016811 	 0.554445092 	 -0.6842766012 	 -0.4042215922 	 -0.1064600236 	 
0.6335054058	-0.5968921454 	 -0.5621623572 	 -0.03483050929 	 1.236313927 	 -0.2380780331 	 0.115395125 	 0.5347889647 	 -0.6469470758 	 -0.3694948617 	 -0.03999869048 	 
0.6345591818	-0.6466119976 	 -0.5815034667 	 -0.04183860196 	 1.248546836 	 -0.1733316721 	 0.1837256402 	 0.5436829715 	 -0.6186589785 	 -0.4184893969 	 -0.002640852429 	 
0.6355452903	-0.64082028 	 -0.5831262582 	 -0.0162063357 	 1.248442703 	 -0.1813046536 	 0.1713990279 	 0.5483647167 	 -0.609226768 	 -0.4113186623 	 -0.03002455676 	 
0.6365724111	-0.6819417883 	 -0.6569588629 	 -0.0577818989 	 1.283893024 	 -0.1280325077 	 0.1992133817 	 0.5359480822 	 -0.6561541782 	 -0.4720536502 	 -0.03277254432 	 
0.637545879	-0.6778968679 	 -0.6321963047 	 -0.0782555597 	 1.293605079 	 -0.1135303329 	 0.1797386587 	 0.5503675743 	 -0.6652889526 	 -0.4327338737 	 -0.00451858087 	 
0.6387617105	-0.719218438 	 -0.5876107751 	 -0.02169764274 	 1.281095668 	 -0.06027940622 	 0.1680114915 	 0.4848737196 	 -0.6462339087 	 -0.4701500697 	 -0.01978402972 	 
0.6397008678	-0.7330755952 	 -0.5816908054 	 -0.002170182749 	 1.308122821 	 -0.0372443529 	 0.2041894442 	 0.5074234012 	 -0.6594584558 	 -0.4079363404 	 -0.0007358375226 	 
0.6406443354	-0.7059748917 	 -0.575274661 	 -0.01960675693 	 1.27809443 	 -0.0140398929 	 0.2302581659 	 0.4810181539 	 -0.606978528 	 -0.3933126218 	 0.03505038384 	 
0.6417058023	-0.6864344335 	 -0.4768662196 	 0.003015956672 	 1.343827518 	 -0.006509240901 	 0.1982506589 	 0.5265565688 	 -0.6275538649 	 -0.4141423507 	 0.06150752358 	 
0.6425774228	-0.6817260337 	 -0.4657681244 	 0.03888839439 	 1.309421671 	 -0.01185730687 	 0.2366851951 	 0.5561568666 	 -0.6213140558 	 -0.3528136215 	 0.02778822153 	 
0.6434547604	-0.6824257607 	 -0.4908372897 	 0.02775225271 	 1.314650901 	 -0.009076126628 	 0.1910204139 	 0.5758828379 	 -0.6267384516 	 -0.3608432081 	 0.05867224868 	 
0.6445894349	-0.6918797046 	 -0.4459034193 	 0.01853760929 	 1.313895117 	 0.01189026457 	 0.1764866342 	 0.6180627309 	 -0.6048712811 	 -0.3434015268 	 0.04965176252 	 
0.6455880309	-0.7004701792 	 -0.4634586083 	 -0.01059433526 	 1.314521132 	 0.03715626711 	 0.08962503395 	 0.6535451718 	 -0.649426866 	 -0.2893862728 	 0.04721950532 	 
0.646642722	-0.7595441764 	 -0.4563151786 	 0.02059307367 	 1.31879035 	 -0.003372845862 	 0.1067390998 	 0.6607426245 	 -0.6396481713 	 -0.3238156621 	 0.003202014604 	 
0.6474621112	-0.7455547439 	 -0.4248313489 	 0.02311009276 	 1.29775074 	 0.02692020806 	 0.05274363209 	 0.6501459537 	 -0.6682832772 	 -0.3212818219 	 0.04243539001 	 
0.6483376821	-0.756412741 	 -0.4398047026 	 0.008442519089 	 1.298840204 	 0.03939035837 	 0.1054166743 	 0.6797323436 	 -0.6415263528 	 -0.2968382685 	 0.05971999109 	 
0.6493752389	-0.8126579161 	 -0.4620904909 	 0.05057129277 	 1.323700134 	 0.08417643526 	 0.06081317586 	 0.6509876275 	 -0.7022591343 	 -0.3108164347 	 0.03887184482 	 
0.6504301908	-0.7843209971 	 -0.4810166402 	 0.06661819323 	 1.299012866 	 0.09366195129 	 0.124977658 	 0.6742955251 	 -0.713967406 	 -0.2679055154 	 0.0140863118 	 
0.6514668978	-0.7908762961 	 -0.4746160752 	 0.07023947001 	 1.302564865 	 0.08412160555 	 0.1675806564 	 0.6260182442 	 -0.7491680833 	 -0.3105533601 	 -0.02501162105 	 
0.6523718412	-0.7622119813 	 -0.437298716 	 0.01622388578 	 1.278406083 	 0.1114438094 	 0.1981631887 	 0.6144229449 	 -0.7691402894 	 -0.2985648418 	 -0.007371450598 	 
0.6533381671	-0.7593080426 	 -0.4513144288 	 -0.03611789234 	 1.28828755 	 0.0779424003 	 0.2474222777 	 0.6422151785 	 -0.8000432669 	 -0.3036570483 	 0.03628503689 	 
0.6543919164	-0.7199928803 	 -0.4131454352 	 -0.06613014555 	 1.302566148 	 0.06758336062 	 0.2824386571 	 0.636135191 	 -0.7848044502 	 -0.3631846547 	 0.05106147126 	 
0.6555837886	-0.7095102957 	 -0.4452513663 	 -0.04553166191 	 1.368083915 	 0.085772338 	 0.2698532917 	 0.6430579885 	 -0.7755539993 	 -0.3514266805 	 0.002990012028 	 
0.6565240518	-0.7203895349 	 -0.4375437651 	 -0.06674501397 	 1.332404328 	 0.132620983 	 0.2429569062 	 0.5963469738 	 -0.7407076358 	 -0.3781277902 	 -0.03319777568 	 
0.6574101594	-0.7129671391 	 -0.4580392115 	 -0.001419938616 	 1.378166492 	 0.120472943 	 0.1910557257 	 0.6052436469 	 -0.6976632185 	 -0.3898738986 	 -0.01304672598 	 
0.6585344083	-0.7495045067 	 -0.4713688801 	 -0.04479509787 	 1.399224675 	 0.0909816144 	 0.1381501656 	 0.602926545 	 -0.7317777143 	 -0.4564949578 	 -0.03433926012 	 
0.6594291461	-0.7535325919 	 -0.4547264765 	 -0.0855919574 	 1.404207946 	 0.08140083722 	 0.1183763093 	 0.6046416985 	 -0.7847642288 	 -0.4145719315 	 -0.08496491235 	 
0.6603894427	-0.7861059855 	 -0.425180518 	 -0.1103255731 	 1.400199399 	 0.1027946901 	 0.108145887 	 0.5976816488 	 -0.7776775407 	 -0.386305133 	 -0.07447702104 	 
0.6614040077	-0.7468967208 	 -0.4147913347 	 -0.1216148626 	 1.380082834 	 0.1218470411 	 0.1262679059 	 0.5044004857 	 -0.7808229949 	 -0.423850225 	 -0.07855553035 	 
0.6624386695	-0.7646242098 	 -0.3853650486 	 -0.1381114742 	 1.354303984 	 0.1542134444 	 0.09921228445 	 0.5010775094 	 -0.7867190495 	 -0.4043870681 	 -0.05336165673 	 
0.6635439568	-0.7815554157 	 -0.4228257185 	 -0.07548581038 	 1.331394049 	 0.2020232005 	 0.09799063248 	 0.5103449609 	 -0.7918723214 	 -0.3565556733 	 -0.04548554423 	 
0.6647374967	-0.7649734705 	 -0.4814188715 	 -0.09767760474 	 1.308125093 	 0.1799093769 	 0.1629376565 	 0.5586064378 	 -0.779029408 	 -0.3679517332 	 -0.1201671245 	 
0.6657954603	-0.7925085844 	 -0.4675893181 	 -0.0831620063 	 1.319881529 	 0.1810756878 	 0.155610793 	 0.5721225088 	 -0.7778724003 	 -0.3287438372 	 -0.09372646867 	 
0.666789706	-0.855514964 	 -0.5213468796 	 -0.1137751942 	 1.299229652 	 0.171716531 	 0.1132481989 	 0.5939867178 	 -0.7281475342 	 -0.3199998512 	 -0.1321084514 	 
0.6678640175	-0.8643860829 	 -0.4305696522 	 -0.1152759514 	 1.317693282 	 0.1094766565 	 0.06846093992 	 0.5446968883 	 -0.724617251 	 -0.3231668643 	 -0.1518954565 	 
0.6688310842	-0.8457014866 	 -0.4736724121 	 -0.09511568528 	 1.333833122 	 0.1196003406 	 0.09716503962 	 0.5843254783 	 -0.7448479564 	 -0.3226061635 	 -0.1641354807 	 
0.6697067608	-0.8356630865 	 -0.4920688238 	 -0.05134587774 	 1.327087472 	 0.1055604944 	 0.09719828458 	 0.5924337626 	 -0.7457843877 	 -0.3393609955 	 -0.1626846959 	 
0.6707786877	-0.8105767593 	 -0.5303059663 	 -0.01606963376 	 1.308732072 	 0.1366851537 	 0.1761964906 	 0.586847894 	 -0.7307459944 	 -0.3623426384 	 -0.1739178527 	 
0.6717659062	-0.768494569 	 -0.5089358578 	 -0.01302935031 	 1.270197221 	 0.1593671811 	 0.1984381524 	 0.5707918052 	 -0.7042414355 	 -0.3915097576 	 -0.1325725815 	 
0.6728052349	-0.8388915402 	 -0.509326578 	 -0.03161752843 	 1.285836995 	 0.2062439068 	 0.2390184844 	 0.5819708015 	 -0.7209641124 	 -0.4461611179 	 -0.07304648868 	 
0.6739256321	-0.8450656464 	 -0.48744989 	 0.01529875741 	 1.290247262 	 0.2224481917 	 0.2502146229 	 0.605748156 	 -0.7895983714 	 -0.4138156915 	 -0.06293138624 	 
0.6749544224	-0.870055629 	 -0.4750816712 	 0.05864961069 	 1.326813038 	 0.2467587579 	 0.2344949768 	 0.6157241133 	 -0.8001267659 	 -0.4137733681 	 -0.04971683186 	 
0.6760378232	-0.8555463371 	 -0.4506693606 	 0.05462790588 	 1.425761046 	 0.2559544349 	 0.2814626473 	 0.6257439954 	 -0.8073323181 	 -0.410724412 	 -0.04221837624 	 
0.6769549953	-0.8649768203 	 -0.4553553728 	 0.08160411661 	 1.428810962 	 0.2488402201 	 0.2523960584 	 0.6294518698 	 -0.8605957694 	 -0.4381707179 	 -0.009305222449 	 
0.6778238796	-0.8397109718 	 -0.4583144119 	 0.05635784173 	 1.454757847 	 0.2360950455 	 0.3227063872 	 0.5942575139 	 -0.8387397075 	 -0.4256042833 	 -0.05173108504 	 
0.6786033326	-0.8222015846 	 -0.4298782782 	 0.08898450902 	 1.472469629 	 0.2178659248 	 0.3497070194 	 0.6146728794 	 -0.7938464579 	 -0.4341908966 	 -0.05632929336 	 
0.6794859962	-0.7620983865 	 -0.4463953024 	 0.1066154848 	 1.499923783 	 0.2514435492 	 0.3592018608 	 0.6082593223 	 -0.8372117137 	 -0.3998473476 	 -0.1212599864 	 
0.6804088991	-0.7010504675 	 -0.4270835434 	 0.06295705474 	 1.514319825 	 0.2599323852 	 0.2966140719 	 0.6264478088 	 -0.8432021949 	 -0.4236592271 	 -0.1244668313 	 
0.6813348635	-0.7209702437 	 -0.4059401884 	 0.09397236816 	 1.496956186 	 0.2373806468 	 0.2648055822 	 0.6584950632 	 -0.875635417 	 -0.4420767329 	 -0.1074634709 	 
0.6822379644	-0.7407679889 	 -0.4172495294 	 0.1023735271 	 1.517598741 	 0.2083650912 	 0.2912606106 	 0.6429275291 	 -0.9109934041 	 -0.4770478504 	 -0.1317941061 	 
0.6831608149	-0.7141082948 	 -0.4155138156 	 0.1195690939 	 1.493830543 	 0.220969359 	 0.2942101142 	 0.6107794733 	 -0.8867479192 	 -0.5199180843 	 -0.1474851425 	 
0.6841190914	-0.7363388953 	 -0.4611249027 	 0.165210458 	 1.490497221 	 0.2515571692 	 0.2971421706 	 0.6166472668 	 -0.8536456967 	 -0.5017250756 	 -0.1491915902 	 
0.6849897452	-0.6655956009 	 -0.4421871127 	 0.1217583942 	 1.492371087 	 0.2559541025 	 0.3299236622 	 0.657373749 	 -0.8476642097 	 -0.551267327 	 -0.06953324951 	 
0.6860790364	-0.6350013727 	 -0.4175500194 	 0.1330650531 	 1.508265193 	 0.2451368651 	 0.3632882489 	 0.6751743096 	 -0.8026769676 	 -0.5414658376 	 -0.1106939265 	 
0.6871668993	-0.5951479774 	 -0.4327370999 	 0.02488372822 	 1.498252922 	 0.1974242021 	 0.3740798188 	 0.656127183 	 -0.7724144843 	 -0.5651306825 	 -0.121533035 	 
0.6881994185	-0.656736252 	 -0.4782402883 	 0.007615938328 	 1.522163626 	 0.1845928845 	 0.354244048 	 0.6628309071 	 -0.7613689982 	 -0.6123968265 	 -0.0591395414 	 
0.6892430477	-0.6832263734 	 -0.4442039737 	 0.02657242341 	 1.496428771 	 0.2282421628 	 0.3123323519 	 0.6086393474 	 -0.7383524088 	 -0.6465575961 	 -0.0593627296 	 
0.6901524216	-0.6427221931 	 -0.4603663164 	 0.07529295132 	 1.505240279 	 0.226428234 	 0.2707615043 	 0.5863319551 	 -0.7059867622 	 -0.6719900532 	 -0.0502228222 	 
0.6911612019	-0.6877950236 	 -0.4645840291 	 0.1326096117 	 1.502927097 	 0.226894789 	 0.245152642 	 0.5705650576 	 -0.7034275371 	 -0.6389301381 	 -0.02639369666 	 
0.6921968602	-0.6681137107 	 -0.4712587859 	 0.1378322646 	 1.507220759 	 0.2348924486 	 0.2470663036 	 0.5531244823 	 -0.6817981956 	 -0.5809239777 	 -0.02513651966 	 
0.693089021	-0.6947129329 	 -0.4819300271 	 0.1619533137 	 1.472863328 	 0.1922625393 	 0.2057732714 	 0.4989545894 	 -0.7016083797 	 -0.6229445563 	 -0.02906934464 	 
0.6941263559	-0.672998069 	 -0.4747237633 	 0.1871381249 	 1.482220376 	 0.1855536155 	 0.1690437862 	 0.4774503519 	 -0.7061327625 	 -0.6411580909 	 -0.06298441868 	 
0.6950488729	-0.6651567587 	 -0.4727499665 	 0.1561166335 	 1.501528045 	 0.1868549206 	 0.1655329078 	 0.4567667704 	 -0.6429568213 	 -0.6270431419 	 -0.1276991542 	 
0.6960644216	-0.657485038 	 -0.5436736947 	 0.1648882801 	 1.456258364 	 0.1169351786 	 0.1634701741 	 0.486537765 	 -0.6620497645 	 -0.6729547136 	 -0.09239146865 	 
0.6972324204	-0.7016706677 	 -0.5518921285 	 0.2099937502 	 1.463864646 	 0.08265688011 	 0.127501849 	 0.4734969755 	 -0.6327799334 	 -0.7115070877 	 -0.06354938195 	 
0.6981119845	-0.7869573872 	 -0.5181633653 	 0.1909626456 	 1.444047367 	 0.04880945523 	 0.09615600349 	 0.4393214292 	 -0.5626246335 	 -0.6934853253 	 -0.03507703026 	 
0.6993390554	-0.789357946 	 -0.4693329908 	 0.1929512692 	 1.468868056 	 0.06723636249 	 0.1498667856 	 0.5021926912 	 -0.5013850307 	 -0.7058930043 	 -0.07530471043 	 
0.7003343404	-0.8034219085 	 -0.5014077515 	 0.1394879908 	 1.477474704 	 0.06977889485 	 0.1286115295 	 0.5187584818 	 -0.5313198717 	 -0.7364792805 	 -0.07997840947 	 
0.7011423496	-0.8002857908 	 -0.4620362633 	 0.1690722887 	 1.491929879 	 0.05257646693 	 0.144963759 	 0.5118776302 	 -0.5430654693 	 -0.7683699527 	 -0.09534846813 	 
0.7019819883	-0.7727614395 	 -0.5084396742 	 0.1999711352 	 1.502759072 	 0.06193251448 	 0.1985012179 	 0.453969883 	 -0.5234361287 	 -0.7831366201 	 -0.1465504622 	 
0.7030076234	-0.71592298 	 -0.4864103128 	 0.2352189166 	 1.45566054 	 0.08003874857 	 0.1601550416 	 0.4199166819 	 -0.4918408079 	 -0.7840483076 	 -0.1618897883 	 
0.7040717677	-0.7308163592 	 -0.4846069706 	 0.243942408 	 1.434868537 	 0.04188460171 	 0.1836426355 	 0.4130629209 	 -0.5142650741 	 -0.7833421817 	 -0.1580115511 	 
0.705077736	-0.6788108229 	 -0.4561565627 	 0.1876930314 	 1.390000684 	 0.02428973522 	 0.1710243146 	 0.4341250433 	 -0.502124176 	 -0.8250399792 	 -0.1320580616 	 
0.7059381092	-0.6396433152 	 -0.445845617 	 0.1359972983 	 1.344570187 	 0.03654486631 	 0.2110723807 	 0.479230534 	 -0.4826926352 	 -0.7963068089 	 -0.1100946112 	 
0.7066647883	-0.6389510726 	 -0.4110675663 	 0.1188417769 	 1.351687151 	 0.04751568947 	 0.2092053484 	 0.5213829247 	 -0.5041257192 	 -0.8065241745 	 -0.1226183602 	 
0.7076739888	-0.674055649 	 -0.4246870577 	 0.117104043 	 1.3405327 	 -0.01650154515 	 0.2256465181 	 0.5626350514 	 -0.5085286502 	 -0.7850444026 	 -0.1331197922 	 
0.7086676424	-0.6408610425 	 -0.4327138 	 0.1226543178 	 1.278966675 	 -0.08343521688 	 0.2188715991 	 0.5683243209 	 -0.5115475755 	 -0.7986260952 	 -0.1704924958 	 
0.7097136792	-0.6189572374 	 -0.458395434 	 0.1490454915 	 1.31113466 	 -0.02984303987 	 0.2223667418 	 0.5488346226 	 -0.4758236011 	 -0.8049975331 	 -0.2206075589 	 
0.7106438192	-0.6114640777 	 -0.4675255086 	 0.194250764 	 1.288212183 	 -0.02633112854 	 0.1967162598 	 0.4907074435 	 -0.5331893791 	 -0.8133930065 	 -0.1805946003 	 
0.711721806	-0.6303232342 	 -0.4844448416 	 0.2218605185 	 1.199911666 	 -0.01996893086 	 0.2039112065 	 0.5123208518 	 -0.5150649665 	 -0.8060127781 	 -0.1571429741 	 
0.7127664372	-0.6812242794 	 -0.4431817346 	 0.2233487284 	 1.254727486 	 -0.006668689753 	 0.2544043744 	 0.5217947371 	 -0.5078929034 	 -0.8375913167 	 -0.1492240277 	 
0.713769048	-0.6878638088 	 -0.4408838991 	 0.2075816003 	 1.269613042 	 0.01524798721 	 0.2626852456 	 0.5477746079 	 -0.5242006906 	 -0.7859295892 	 -0.1221854665 	 
0.7148510415	-0.6709340943 	 -0.4509995245 	 0.174255664 	 1.300089398 	 -0.003409326559 	 0.2596416882 	 0.5512317804 	 -0.5062087836 	 -0.7162661369 	 -0.103182484 	 
0.7158077013	-0.6814041998 	 -0.4784343969 	 0.1778077255 	 1.255354119 	 0.03658983343 	 0.2640330838 	 0.4947722342 	 -0.488340134 	 -0.7352633917 	 -0.06452523003 	 
0.7168281223	-0.696221234 	 -0.4682484988 	 0.2017918659 	 1.293906883 	 0.0425962161 	 0.2822192913 	 0.4998493305 	 -0.4531680807 	 -0.7431200741 	 -0.1355962527 	 
0.7178748489	-0.6696015284 	 -0.4780054885 	 0.2196994773 	 1.246916769 	 0.0432275287 	 0.3083322319 	 0.4670066125 	 -0.5066368743 	 -0.7578144823 	 -0.08777894416 	 
0.7189691816	-0.6941452694 	 -0.4687907068 	 0.2157874433 	 1.169651403 	 0.05781722887 	 0.3107413183 	 0.5235209187 	 -0.4965672167 	 -0.7446728021 	 -0.1152081662 	 
0.719920648	-0.7058456028 	 -0.4612571056 	 0.250308882 	 1.114894715 	 0.0361577915 	 0.3611683769 	 0.5050163831 	 -0.5027684303 	 -0.7837618528 	 -0.1064401594 	 
0.7209200319	-0.7019052477 	 -0.438264378 	 0.2795374411 	 1.054642731 	 0.06709756514 	 0.3806824067 	 0.4645923178 	 -0.5476922811 	 -0.8112815815 	 -0.1325920012 	 
0.7219241086	-0.6141533008 	 -0.4127545365 	 0.3141702368 	 1.074872887 	 0.03093472073 	 0.3667878797 	 0.4763268273 	 -0.5075192617 	 -0.8507496978 	 -0.1582102401 	 
0.7230407669	-0.5672003363 	 -0.4012408505 	 0.381066038 	 1.082653969 	 0.006576273821 	 0.3461709676 	 0.4821142495 	 -0.4782491019 	 -0.8214408453 	 -0.1388499402 	 
0.7242471345	-0.5924825083 	 -0.4043531809 	 0.3455315793 	 1.069728693 	 0.07100420846 	 0.3136330069 	 0.4436929485 	 -0.4802650544 	 -0.8279109636 	 -0.09222128634 	 
0.725234171	-0.6520360952 	 -0.3947508172 	 0.3507888819 	 1.044211162 	 0.06152619267 	 0.3426328417 	 0.4222200944 	 -0.4725130692 	 -0.8248367144 	 -0.1095784982 	 
0.7261993043	-0.6310413625 	 -0.4441866226 	 0.3395828672 	 1.088876523 	 -0.01113213857 	 0.3051461698 	 0.4638102431 	 -0.5291010575 	 -0.8504434839 	 -0.1015939949 	 
0.7272662259	-0.6684768279 	 -0.4488277022 	 0.307392348 	 1.093132001 	 -0.01076011857 	 0.2561437745 	 0.5123277936 	 -0.5336707241 	 -0.8200453316 	 -0.1011358041 	 
0.7282536328	-0.6430556136 	 -0.4983232607 	 0.3573198635 	 1.101684141 	 -0.05845177548 	 0.2607231257 	 0.4858266563 	 -0.5680908485 	 -0.8235621777 	 -0.07259408645 	 
0.7291657819	-0.6070544098 	 -0.5158542566 	 0.3458219018 	 1.065333004 	 -0.04469248371 	 0.3242606478 	 0.4973978893 	 -0.552689779 	 -0.8449589789 	 -0.04423155202 	 
0.7304116179	-0.6267561854 	 -0.540275479 	 0.2595453745 	 1.081348401 	 -0.03313124879 	 0.3532015375 	 0.4835629462 	 -0.5736220519 	 -0.8449717967 	 -0.02955053464 	 
0.7314072213	-0.622440158 	 -0.5188964851 	 0.2686961858 	 1.066967716 	 -0.02671659584 	 0.3361785224 	 0.4222136711 	 -0.6030101264 	 -0.8864426389 	 -0.0401323147 	 
0.7322283866	-0.6412920321 	 -0.5401091713 	 0.2759103616 	 1.082962136 	 0.004417869752 	 0.3167361416 	 0.43386981 	 -0.5931559998 	 -0.9204919817 	 -0.07124867811 	 
0.7333544801	-0.6954150887 	 -0.5321692552 	 0.3189126121 	 1.164902163 	 -0.005356864765 	 0.3408950025 	 0.4640104759 	 -0.5819179039 	 -0.9134549199 	 -0.03673890106 	 
0.7341995044	-0.6785212249 	 -0.5429514255 	 0.3283567471 	 1.231991601 	 -0.02759412923 	 0.3676572662 	 0.4637445744 	 -0.5648195354 	 -0.9501440055 	 -0.0114752876 	 
0.7352095056	-0.6547351727 	 -0.5007298882 	 0.33992383 	 1.206839217 	 -0.09043913343 	 0.3391804744 	 0.4848442009 	 -0.5326718498 	 -0.8959917245 	 -0.01438665879 	 
0.7362659755	-0.5911929706 	 -0.5028146916 	 0.2934181907 	 1.164281238 	 -0.08452699175 	 0.3292055157 	 0.4524177073 	 -0.4927983208 	 -0.9109124282 	 0.04114688681 	 
0.737217411	-0.5960549084 	 -0.5263887922 	 0.2362278575 	 1.138647903 	 -0.1034575912 	 0.2987952792 	 0.4373072734 	 -0.5030933518 	 -0.9367397293 	 0.06492909386 	 
0.7381915778	-0.5657818028 	 -0.5400459061 	 0.2447523988 	 1.145177416 	 -0.08537242856 	 0.2983992495 	 0.4013495093 	 -0.4894927958 	 -0.849698751 	 0.1123919583 	 
0.7393492765	-0.5739476057 	 -0.5285867801 	 0.2679256018 	 1.114647937 	 -0.0643434324 	 0.3033784306 	 0.3995917352 	 -0.451309275 	 -0.8292595651 	 0.1262846988 	 
0.7403756804	-0.5625708683 	 -0.5408001428 	 0.2606571136 	 1.179843541 	 -0.03635603399 	 0.2744784352 	 0.4319817987 	 -0.4714738732 	 -0.7864405404 	 0.08603931398 	 
0.7415567705	-0.6056897708 	 -0.5922596416 	 0.3007489593 	 1.18417623 	 0.0111004713 	 0.2535872904 	 0.446032497 	 -0.4508313671 	 -0.801666631 	 0.0637960692 	 
0.7426152229	-0.6414483548 	 -0.5311157772 	 0.3205732318 	 1.150570654 	 -0.01886347394 	 0.2639982083 	 0.4475546628 	 -0.4387815762 	 -0.826523045 	 0.04519039808 	 
0.743663728	-0.6643017901 	 -0.4914262073 	 0.3401665689 	 1.09371142 	 0.001207333825 	 0.2589663757 	 0.4290793064 	 -0.423091156 	 -0.815473927 	 0.05872701606 	 
0.7447001098	-0.6811768266 	 -0.4911685661 	 0.3332341372 	 1.092599013 	 -0.05883707679 	 0.2512887288 	 0.3591331471 	 -0.4136357306 	 -0.8032298487 	 0.06034856045 	 
0.7457520374	-0.7013704345 	 -0.5114135768 	 0.2669909697 	 1.050890433 	 -0.04376615044 	 0.2309009393 	 0.3778141429 	 -0.359716383 	 -0.7364234367 	 -0.0007039924067 	 
0.7467927997	-0.6611740403 	 -0.5195446071 	 0.2402040514 	 1.035156343 	 0.0128850787 	 0.2201695984 	 0.3695454915 	 -0.3382439252 	 -0.6769083404 	 0.02406729146 	 
0.7478441899	-0.674666986 	 -0.5083907855 	 0.2782361984 	 1.025665156 	 -0.03294681109 	 0.2047767842 	 0.3161536068 	 -0.3627811831 	 -0.6640225265 	 0.02808829232 	 
0.748955166	-0.6593252743 	 -0.5262047515 	 0.284872017 	 1.007622977 	 0.04152961812 	 0.2233342096 	 0.3161142133 	 -0.3588754574 	 -0.6686276633 	 0.05129839215 	 
0.7501072631	-0.6093504048 	 -0.5784707158 	 0.2744102484 	 1.03402576 	 0.06238580455 	 0.2689343415 	 0.2778354202 	 -0.3218013222 	 -0.6364354061 	 0.06135637006 	 
0.7510961922	-0.6235041907 	 -0.613227688 	 0.2826872064 	 1.005898529 	 0.03762081876 	 0.3234681205 	 0.2522344797 	 -0.3481884996 	 -0.6595396978 	 0.09917038485 	 
0.7520666213	-0.6114655922 	 -0.6122195827 	 0.2575733945 	 1.02435024 	 0.0907578561 	 0.3373275118 	 0.210847006 	 -0.3530160606 	 -0.6452576168 	 0.03479150785 	 
0.7530901078	-0.5997057484 	 -0.6346585368 	 0.2153688632 	 1.031893717 	 0.1242559715 	 0.3404496483 	 0.1918122235 	 -0.3531131796 	 -0.655908475 	 0.07451020945 	 
0.7539778696	-0.6121486633 	 -0.6130381382 	 0.1785486057 	 1.010537314 	 0.09874500529 	 0.3506795374 	 0.2192666366 	 -0.3332481156 	 -0.6354829266 	 0.03351406193 	 
0.7551038121	-0.6202563127 	 -0.585377846 	 0.1789873084 	 0.9647440712 	 0.04930725303 	 0.3131185382 	 0.193212276 	 -0.426565197 	 -0.6564489911 	 0.02032206054 	 
0.7560100901	-0.6037398736 	 -0.6162327826 	 0.1470464494 	 0.9670790676 	 0.07797103615 	 0.2594660412 	 0.199374047 	 -0.4232252921 	 -0.6742417824 	 -0.02540468315 	 
0.7568865237	-0.6244534609 	 -0.6497723908 	 0.1738275534 	 1.021015874 	 0.04666485238 	 0.2602716824 	 0.2021359624 	 -0.4114048148 	 -0.7049515106 	 -0.07138316303 	 
0.7579695248	-0.6398326206 	 -0.5995629044 	 0.1980440598 	 1.017172513 	 0.01926442568 	 0.2667290817 	 0.2625388692 	 -0.3933676089 	 -0.7090594362 	 -0.09454376192 	 
0.7588746813	-0.6061820551 	 -0.605707278 	 0.1859121072 	 1.019030738 	 0.03508172737 	 0.253061372 	 0.2967676406 	 -0.4383217742 	 -0.6556548451 	 -0.05963960934 	 
0.7599731422	-0.589424244 	 -0.6202134116 	 0.133571327 	 1.028770356 	 0.03007063152 	 0.2417931286 	 0.2377313087 	 -0.4075730004 	 -0.5827160701 	 -0.0965471468 	 
0.7607024912	-0.599002334 	 -0.622561972 	 0.09920963306 	 1.05104098 	 0.01364114593 	 0.207049259 	 0.2154000754 	 -0.371550208 	 -0.6271313574 	 -0.06430301964 	 
0.7616231731	-0.5836317145 	 -0.6248857673 	 0.1471476584 	 1.060704497 	 0.04381124418 	 0.2477485539 	 0.1890989467 	 -0.4122055138 	 -0.5960322329 	 -0.07950504511 	 
0.7626680969	-0.6322262393 	 -0.6537766523 	 0.1638097143 	 1.111551484 	 0.03189155712 	 0.2724841717 	 0.2065408951 	 -0.426472614 	 -0.6180037902 	 -0.08910651744 	 
0.763656155	-0.6349030986 	 -0.7083110747 	 0.1761100075 	 1.06160941 	 -0.001289598829 	 0.2736626316 	 0.2507406711 	 -0.4198960009 	 -0.6219715926 	 -0.107522943 	 
0.7647000935	-0.6125955903 	 -0.6948359648 	 0.1942105173 	 1.047433742 	 0.02006913268 	 0.2618321348 	 0.2552806049 	 -0.4672615177 	 -0.5970137387 	 -0.08785414322 	 
0.7657961096	-0.678578301 	 -0.7091564658 	 0.1500634017 	 1.022238053 	 -0.0671313519 	 0.248973467 	 0.2983204076 	 -0.4730127812 	 -0.5895474399 	 -0.09932257667 	 
0.7668919571	-0.669888805 	 -0.7081544937 	 0.1875150472 	 0.991601393 	 -0.06453990646 	 0.2316791584 	 0.3076971825 	 -0.4679631231 	 -0.5391219597 	 -0.1100600637 	 
0.7679348213	-0.6050513388 	 -0.6546761701 	 0.2055868295 	 0.9583579057 	 -0.03508587049 	 0.2254576205 	 0.3176530247 	 -0.4389082171 	 -0.5748476947 	 -0.07194543633 	 
0.7691451698	-0.6001282353 	 -0.6098972219 	 0.207795133 	 0.8894395217 	 0.003907753463 	 0.2925290241 	 0.349416788 	 -0.4282673971 	 -0.6506937676 	 -0.1102822068 	 
0.7699126396	-0.6536456616 	 -0.6059649889 	 0.2044853184 	 0.8799666284 	 -0.001357576782 	 0.310851137 	 0.2731958137 	 -0.4545509963 	 -0.6877333058 	 -0.1407454924 	 
0.7709163904	-0.6430670574 	 -0.5839410523 	 0.1864126023 	 0.8781553993 	 -0.04268258132 	 0.2561133348 	 0.2930234051 	 -0.4463985257 	 -0.6623212088 	 -0.2200322649 	 
0.7719724722	-0.7112837985 	 -0.5572625581 	 0.1358827965 	 0.8841804104 	 -0.1075618666 	 0.3040071666 	 0.2943783751 	 -0.4912883799 	 -0.6724978718 	 -0.2524603713 	 
0.7730039253	-0.7436987645 	 -0.556867278 	 0.09416741876 	 0.8648698998 	 -0.1113866671 	 0.3181871625 	 0.3169980791 	 -0.4973490067 	 -0.6225494305 	 -0.2028330904 	 
0.7738465448	-0.7924156721 	 -0.5509885339 	 0.04653491199 	 0.8280055751 	 -0.08558018281 	 0.3239281617 	 0.2965424572 	 -0.4548410154 	 -0.6177940598 	 -0.1984878797 	 
0.7749816364	-0.7390793744 	 -0.5798056151 	 0.04231948256 	 0.8511343122 	 -0.09507020283 	 0.3788309868 	 0.2559695506 	 -0.4166605467 	 -0.6310752933 	 -0.1831000604 	 
0.776024092	-0.8535196946 	 -0.6141674204 	 0.04932735198 	 0.8558396498 	 -0.1013787591 	 0.4108146074 	 0.2722804446 	 -0.391708651 	 -0.6412487374 	 -0.1969848687 	 
0.7769041581	-0.8530110832 	 -0.6027277466 	 0.08350986035 	 0.8914605508 	 -0.09778111425 	 0.3869023076 	 0.2578932335 	 -0.4173509967 	 -0.6229949037 	 -0.2194202961 	 
0.7777353825	-0.858368078 	 -0.5990423191 	 0.062244294 	 0.8868338235 	 -0.08619650878 	 0.4112340295 	 0.2410608158 	 -0.3994011641 	 -0.6398389068 	 -0.2458329013 	 
0.7786737651	-0.859090677 	 -0.628581068 	 0.1212701913 	 0.8463659026 	 -0.07599375584 	 0.4047195269 	 0.2522945408 	 -0.4063197946 	 -0.6847295958 	 -0.2982093192 	 
0.7796475473	-0.7831584963 	 -0.6759808014 	 0.1461140344 	 0.8295072587 	 -0.1053947391 	 0.4002459966 	 0.2485377761 	 -0.3870050333 	 -0.6682969993 	 -0.2706916347 	 
0.7805371211	-0.7947253095 	 -0.6604869687 	 0.1271934873 	 0.8740713617 	 -0.1086146347 	 0.4239857628 	 0.2328051761 	 -0.4154086816 	 -0.6452639913 	 -0.253067242 	 
0.7814984147	-0.7947101981 	 -0.6448482397 	 0.1083761797 	 0.9286802698 	 -0.1065584916 	 0.4544435355 	 0.281906211 	 -0.4437221145 	 -0.6433285597 	 -0.1926835059 	 
0.7823352823	-0.8247442336 	 -0.6743011376 	 0.08797267998 	 0.9274994681 	 -0.08080222894 	 0.4776182947 	 0.3179634563 	 -0.4917925299 	 -0.6877023412 	 -0.162236983 	 
0.7833024448	-0.8388551351 	 -0.7173016207 	 0.08784041915 	 0.9109834796 	 -0.05138506553 	 0.4923132363 	 0.3782891004 	 -0.531589401 	 -0.6830769788 	 -0.148295712 	 
0.7844253897	-0.8526377858 	 -0.6981712798 	 0.1029383532 	 0.9231442159 	 -0.02966852778 	 0.5103772265 	 0.3510775037 	 -0.5253396882 	 -0.6651216614 	 -0.1725200891 	 
0.7854324781	-0.8356380036 	 -0.6786109824 	 0.0833201603 	 0.8955075814 	 -0.01500219723 	 0.5026273497 	 0.3490426366 	 -0.4544842049 	 -0.6701419349 	 -0.1980792013 	 
0.7864367948	-0.7805248233 	 -0.6539908207 	 0.09519880726 	 0.8750970909 	 -0.007637492938 	 0.4651083547 	 0.3355618743 	 -0.4478194493 	 -0.6257959106 	 -0.2150914492 	 
0.7873725133	-0.7669163509 	 -0.6052187675 	 0.130597571 	 0.8392703379 	 0.01725480324 	 0.4143209835 	 0.3405716789 	 -0.4356150775 	 -0.5800371389 	 -0.1979409141 	 
0.788364508	-0.7458990598 	 -0.6495705499 	 0.1673782246 	 0.8384630161 	 -0.01800478699 	 0.4116650955 	 0.3560526605 	 -0.479127038 	 -0.5395770503 	 -0.2181141845 	 
0.7892534043	-0.7096124628 	 -0.5969781008 	 0.1261941747 	 0.8591165624 	 -0.04412858711 	 0.4011840183 	 0.3742729437 	 -0.4760386493 	 -0.5554541922 	 -0.2169911248 	 
0.7903285373	-0.7065063372 	 -0.6119673008 	 0.1075317491 	 0.8491581786 	 -0.05735138416 	 0.4018606347 	 0.4409047663 	 -0.4469218423 	 -0.5346697348 	 -0.2105316376 	 
0.7913185581	-0.6775989212 	 -0.6362703103 	 0.1447162295 	 0.8809672979 	 -0.0807290032 	 0.424036668 	 0.4701298205 	 -0.418967264 	 -0.4703516038 	 -0.204237891 	 
0.7921985624	-0.705368908 	 -0.5738061138 	 0.09240071607 	 0.8883175839 	 -0.1440933528 	 0.3996212218 	 0.4972955889 	 -0.4981470404 	 -0.4807319256 	 -0.1959629904 	 
0.793264482	-0.6783044608 	 -0.5530264256 	 0.07357501576 	 0.8248824829 	 -0.1281576534 	 0.3923879125 	 0.4666118621 	 -0.5411098684 	 -0.4822025024 	 -0.190157331 	 
0.7943578454	-0.6589351509 	 -0.5856964658 	 -0.00528646182 	 0.7801487649 	 -0.1438974199 	 0.3942503027 	 0.4761789116 	 -0.5194075011 	 -0.4856521529 	 -0.1592985488 	 
0.7953461442	-0.6453281358 	 -0.5507833307 	 -0.02416218038 	 0.7600411689 	 -0.09353532092 	 0.4143933904 	 0.5220719576 	 -0.5731823748 	 -0.5177837997 	 -0.1603375402 	 
0.7962148387	-0.6537163007 	 -0.576374217 	 -0.01659553686 	 0.7620368941 	 -0.1415552085 	 0.4173316784 	 0.53891993 	 -0.5916060034 	 -0.5333805298 	 -0.1458290742 	 
0.7972565532	-0.619911542 	 -0.5908042379 	 0.05406326494 	 0.6898495944 	 -0.1295851513 	 0.404062703 	 0.5308604072 	 -0.5867118679 	 -0.5783730016 	 -0.09935244549 	 
0.7983444448	-0.5889246599 	 -0.6378612719 	 0.01336821502 	 0.6500369605 	 -0.08264884829 	 0.4771341794 	 0.5276604603 	 -0.5650742224 	 -0.6238432348 	 -0.07699572586 	 
0.7994539241	-0.6185011767 	 -0.6294752713 	 0.05465802461 	 0.6501475436 	 -0.04837028948 	 0.4758114472 	 0.5203993406 	 -0.5568760356 	 -0.6592482449 	 -0.1107808864 	 
0.8004830159	-0.6209490896 	 -0.6706984997 	 0.0536826338 	 0.624460147 	 -0.0835466223 	 0.5402809703 	 0.5059087208 	 -0.5228881349 	 -0.6318603888 	 -0.1281465438 	 
0.8014266658	-0.5881316398 	 -0.6589050067 	 0.1022354987 	 0.6815163841 	 -0.06620215374 	 0.6077185226 	 0.5584520818 	 -0.5058974551 	 -0.6113672928 	 -0.1878700291 	 
0.8025979154	-0.5322096655 	 -0.6357055205 	 0.1575610068 	 0.668563258 	 -0.01356282476 	 0.5800679224 	 0.5153370404 	 -0.4784627828 	 -0.6107992566 	 -0.2571376038 	 
0.8034516401	-0.5052084429 	 -0.6369728561 	 0.1697642553 	 0.6707419778 	 0.03030773048 	 0.5866658715 	 0.5934852832 	 -0.5110520894 	 -0.6300772646 	 -0.2922115538 	 
0.8045354019	-0.4787190137 	 -0.6977109061 	 0.193240449 	 0.6459209797 	 0.008034206907 	 0.5844952345 	 0.5636949014 	 -0.4845785472 	 -0.6792430975 	 -0.324373017 	 
0.8054971896	-0.495865181 	 -0.7378677758 	 0.2462317873 	 0.6038026591 	 0.021604146 	 0.6015575628 	 0.572199404 	 -0.5124738935 	 -0.6810209335 	 -0.3709940033 	 
0.8064730929	-0.5266013205 	 -0.7555823121 	 0.2692006127 	 0.5758663361 	 0.008149254261 	 0.6109467706 	 0.5461086917 	 -0.4899366583 	 -0.6455569186 	 -0.3520995533 	 
0.8075107594	-0.5050039562 	 -0.797434986 	 0.2883206394 	 0.6188196861 	 -0.00937211045 	 0.5843713153 	 0.4965467961 	 -0.5006992241 	 -0.6583673393 	 -0.3541419148 	 
0.8085339372	-0.5035169113 	 -0.8095957527 	 0.2970165098 	 0.5409003632 	 0.002168362132 	 0.5401416979 	 0.5238025717 	 -0.4734325902 	 -0.6830145668 	 -0.3350608357 	 
0.8097703411	-0.5427432081 	 -0.7517630562 	 0.3347940957 	 0.4984053446 	 0.007490787531 	 0.5332134947 	 0.6043783436 	 -0.425259498 	 -0.7234722246 	 -0.2459393414 	 
0.8108847947	-0.5473674965 	 -0.7308389067 	 0.3627190813 	 0.478580784 	 0.008904765565 	 0.4811046255 	 0.6060363522 	 -0.4434111159 	 -0.7106002567 	 -0.202521869 	 
0.8118120606	-0.5967126082 	 -0.7636698872 	 0.3850095232 	 0.4914545319 	 0.002838788738 	 0.5176877434 	 0.5962903303 	 -0.4335226455 	 -0.7370994123 	 -0.2179542073 	 
0.812894138	-0.5534399785 	 -0.7679072444 	 0.4233618432 	 0.4377427775 	 -0.01231966852 	 0.4847079963 	 0.5416628263 	 -0.3895809495 	 -0.7203638091 	 -0.2118920721 	 
0.8138937848	-0.554932485 	 -0.7151150085 	 0.4630831648 	 0.4315990397 	 0.01517174704 	 0.4663601024 	 0.4986480495 	 -0.3771989866 	 -0.7328617592 	 -0.2367947497 	 
0.8149191994	-0.5799250483 	 -0.7279553135 	 0.4815224352 	 0.4016457309 	 0.05505323236 	 0.5361974991 	 0.5127344536 	 -0.4068564425 	 -0.7245765741 	 -0.2419356221 	 
0.8159292844	-0.5650403747 	 -0.7856143302 	 0.4696762151 	 0.4095070683 	 0.08637404948 	 0.472977944 	 0.5584856502 	 -0.4243365593 	 -0.7155811697 	 -0.166421735 	 
0.8168989246	-0.5782419794 	 -0.7685783427 	 0.4620103433 	 0.4159204845 	 0.1045205499 	 0.5195954683 	 0.5676187804 	 -0.4773853025 	 -0.6916679865 	 -0.1098427333 	 
0.8180912333	-0.545616163 	 -0.7659186384 	 0.4479631346 	 0.368561858 	 0.04428237636 	 0.4989823757 	 0.5463586315 	 -0.4201594679 	 -0.7112917912 	 -0.1097426534 	 
0.8188677701	-0.5668785219 	 -0.7588064314 	 0.4630940717 	 0.3797504516 	 0.07475701113 	 0.5390573145 	 0.5634286561 	 -0.4273185098 	 -0.7316379985 	 -0.08140373813 	 
0.8197334594	-0.5780671645 	 -0.7367004402 	 0.4802963176 	 0.4476959908 	 0.07892728025 	 0.5495521617 	 0.5476075272 	 -0.4428292782 	 -0.6899445326 	 -0.1063391313 	 
0.8206233343	-0.6003139925 	 -0.7046015017 	 0.4942598488 	 0.4387182829 	 0.09130846607 	 0.5591335135 	 0.5515668681 	 -0.4228315777 	 -0.7234584492 	 -0.09815906382 	 
0.8213736038	-0.6237988847 	 -0.7276651761 	 0.4419263239 	 0.4182375569 	 0.1104116839 	 0.5589241351 	 0.5524788099 	 -0.3898606359 	 -0.7010022691 	 -0.06067915996 	 
0.8225116568	-0.6455890312 	 -0.6813916367 	 0.4054598478 	 0.4378637879 	 0.101789246 	 0.515630808 	 0.5768298657 	 -0.377148999 	 -0.7051824896 	 -0.08983236843 	 
0.8234388386	-0.6754197091 	 -0.6835573723 	 0.4704839426 	 0.417518415 	 0.08266763917 	 0.4776630693 	 0.5717350881 	 -0.3704543791 	 -0.6845390558 	 -0.08364779835 	 
0.8243302002	-0.6876281794 	 -0.6603037927 	 0.4816504572 	 0.4351252462 	 0.05266112338 	 0.4015029768 	 0.5715420645 	 -0.4162941185 	 -0.6637891589 	 -0.1169262717 	 
0.8253643559	-0.6792690155 	 -0.5944189768 	 0.4928761148 	 0.484222432 	 0.01152901646 	 0.4114012855 	 0.5888599096 	 -0.3796654161 	 -0.6803662975 	 -0.1093521749 	 
0.8261710203	-0.6969148364 	 -0.5935635997 	 0.4677739395 	 0.4758473623 	 -0.006079533264 	 0.3687278094 	 0.6115843362 	 -0.368078803 	 -0.6703553016 	 -0.09114331729 	 
0.8272777653	-0.7122434596 	 -0.6622726231 	 0.4538582066 	 0.455459776 	 0.02953043721 	 0.3095438163 	 0.5853213363 	 -0.4292683707 	 -0.6526558711 	 -0.1010871409 	 
0.8281911191	-0.7613282383 	 -0.7018169024 	 0.4733917998 	 0.4782632544 	 0.07500669181 	 0.3104661964 	 0.5878669455 	 -0.4363827538 	 -0.6336580578 	 -0.08579143616 	 
0.8293604012	-0.7422121371 	 -0.7207258408 	 0.4489998614 	 0.4156876109 	 0.09047187777 	 0.2865653976 	 0.575796974 	 -0.453684878 	 -0.5929049455 	 -0.03860149234 	 
0.8302997943	-0.6933523939 	 -0.721567561 	 0.4015858379 	 0.3727874014 	 0.0369768985 	 0.2935334321 	 0.6054277398 	 -0.4278484825 	 -0.5763344763 	 0.004432023165 	 
0.8312366834	-0.658239717 	 -0.7269761283 	 0.373628734 	 0.3569082245 	 0.03597052259 	 0.2598412904 	 0.6368058657 	 -0.4747484157 	 -0.565919823 	 -0.0103695051 	 
0.8321942681	-0.6939315218 	 -0.6945815846 	 0.3922702998 	 0.3722132773 	 0.02091791131 	 0.2308494188 	 0.7090157407 	 -0.4805242206 	 -0.5471541311 	 -0.04379805474 	 
0.8332613913	-0.6623745227 	 -0.6938802652 	 0.4157686033 	 0.3789942541 	 -0.0785891797 	 0.185287639 	 0.655003799 	 -0.432787519 	 -0.5253567712 	 -0.05279710762 	 
0.834390767	-0.6942055489 	 -0.6370524287 	 0.4205075577 	 0.3939084388 	 -0.07147790764 	 0.1220167219 	 0.6643851814 	 -0.4415909576 	 -0.5241497495 	 0.009863335227 	 
0.8354733281	-0.7108646754 	 -0.6466067715 	 0.3927736721 	 0.3209946877 	 -0.04524323935 	 0.1188171899 	 0.6444836431 	 -0.4120430138 	 -0.5700281618 	 -0.004413252784 	 
0.8365969325	-0.6544496238 	 -0.6746011399 	 0.3811142124 	 0.3244964799 	 -0.07866327831 	 0.1160203104 	 0.6420051975 	 -0.3898132424 	 -0.5785470579 	 -0.04644927463 	 
0.8376708966	-0.6616982432 	 -0.6593489212 	 0.3921799528 	 0.2888158045 	 -0.04497006382 	 0.1519278111 	 0.6362532449 	 -0.3965529363 	 -0.5354155217 	 -0.009095498108 	 
0.8387229909	-0.7097066631 	 -0.6158584719 	 0.4072516315 	 0.2849389382 	 0.007666681447 	 0.1729946495 	 0.687143376 	 -0.402621278 	 -0.556409948 	 0.01029445737 	 
0.8398092663	-0.748517174 	 -0.5824923671 	 0.3929933025 	 0.289611304 	 0.07619277992 	 0.09680433715 	 0.7465205703 	 -0.4265928357 	 -0.5423201929 	 -0.02311519316 	 
0.8406657818	-0.7543416517 	 -0.586421478 	 0.3542918235 	 0.2734179783 	 0.04979651712 	 0.08870088481 	 0.7138971072 	 -0.3593590809 	 -0.5642075028 	 -0.02025292801 	 
0.8415412561	-0.7670890269 	 -0.6042372578 	 0.3360199861 	 0.2624475994 	 -0.01376633903 	 0.1293928403 	 0.6901800248 	 -0.3178401278 	 -0.5157551671 	 -0.01633055868 	 
0.8425471968	-0.7493828485 	 -0.5896704265 	 0.3176934895 	 0.2681561451 	 -0.02902633366 	 0.1298327607 	 0.6682559012 	 -0.296230669 	 -0.4890241455 	 -0.01311366431 	 
0.843378612	-0.7605852873 	 -0.551472348 	 0.3598725642 	 0.2585432926 	 -0.0517583675 	 0.1481861763 	 0.7284972557 	 -0.2898630543 	 -0.5215904031 	 0.01532937164 	 
0.8443034333	-0.7310604151 	 -0.5686519579 	 0.3173603438 	 0.2415105436 	 -0.07384319061 	 0.146044884 	 0.7299289083 	 -0.2732919877 	 -0.4530559779 	 -0.03163793524 	 
0.8454319971	-0.6683260548 	 -0.5689903101 	 0.2901772402 	 0.2155156203 	 -0.1236890929 	 0.1610376529 	 0.7753762561 	 -0.2932725846 	 -0.4966025728 	 -0.03102404563 	 
0.8463814044	-0.6633492084 	 -0.5703238095 	 0.307218214 	 0.2645661895 	 -0.09321776464 	 0.1554404451 	 0.7894248364 	 -0.3023894991 	 -0.5135053392 	 -0.04583650002 	 
0.8473460343	-0.6595963296 	 -0.6143953947 	 0.3125882524 	 0.3068699669 	 -0.09285308774 	 0.1622481811 	 0.7735666736 	 -0.2907234282 	 -0.5156512718 	 -0.09324558435 	 
0.8484418008	-0.7052310061 	 -0.5789077144 	 0.351734039 	 0.3660749646 	 -0.07693776588 	 0.1774171173 	 0.7449756092 	 -0.3260318882 	 -0.5433821683 	 -0.0861826279 	 
0.8493578867	-0.6641028359 	 -0.5346434959 	 0.39275764 	 0.3896052585 	 -0.0656483555 	 0.2658268276 	 0.74798465 	 -0.3567273385 	 -0.5812507027 	 -0.1170773904 	 
0.8504917792	-0.6533614449 	 -0.5953405431 	 0.3644243351 	 0.3546504807 	 -0.01539464608 	 0.2667642613 	 0.7400417079 	 -0.2758018659 	 -0.5739323969 	 -0.1540943106 	 
0.8513373009	-0.6955732607 	 -0.5875692539 	 0.3692839132 	 0.355489664 	 0.02543935632 	 0.2420246327 	 0.7504972717 	 -0.27306639 	 -0.6108400388 	 -0.1773453676 	 
0.8521931548	-0.6870692349 	 -0.5755180964 	 0.3667226084 	 0.3782803937 	 -0.00961869567 	 0.1906962926 	 0.7421212017 	 -0.2312507776 	 -0.6014670143 	 -0.2005726666 	 
0.8533398296	-0.6631593448 	 -0.6042723054 	 0.3514215611 	 0.327460542 	 -0.0610850598 	 0.151165845 	 0.7470216581 	 -0.1666159018 	 -0.6254938208 	 -0.2323565692 	 
0.8544484045	-0.6564039721 	 -0.5970088801 	 0.3029020565 	 0.3221115043 	 -0.07624039597 	 0.2331960005 	 0.7718804822 	 -0.2007673139 	 -0.6829728928 	 -0.1866129314 	 
0.8554090913	-0.6701722026 	 -0.6093312821 	 0.3144006152 	 0.3326379347 	 -0.09204529762 	 0.2724573557 	 0.8169255418 	 -0.1590462316 	 -0.6343477339 	 -0.1850499819 	 
0.8564203725	-0.7141304603 	 -0.6047560798 	 0.3364636545 	 0.2871856662 	 -0.134289405 	 0.2399445299 	 0.8202097639 	 -0.1664076227 	 -0.595268288 	 -0.1507649034 	 
0.8573646323	-0.7946908294 	 -0.6271529707 	 0.4241387063 	 0.3357128283 	 -0.1187321917 	 0.1631125065 	 0.7729679567 	 -0.1960910311 	 -0.627616727 	 -0.1858222844 	 
0.8584180124	-0.7859681947 	 -0.6766631652 	 0.4460544499 	 0.2998093178 	 -0.1345273924 	 0.2322346613 	 0.7673634037 	 -0.2121282777 	 -0.6091185991 	 -0.1387983792 	 
0.8594348862	-0.813298898 	 -0.7006282952 	 0.4297483886 	 0.297066849 	 -0.1175713202 	 0.2195417809 	 0.8214511439 	 -0.2553939919 	 -0.6267248791 	 -0.1832535233 	 
0.8603901832	-0.8174404947 	 -0.6558603389 	 0.4084419742 	 0.19624507 	 -0.1172036996 	 0.2409700526 	 0.7900696507 	 -0.278189755 	 -0.6450477755 	 -0.1174369822 	 
0.8614173867	-0.8038246303 	 -0.705521133 	 0.4309397592 	 0.1900026773 	 -0.09846261743 	 0.207993544 	 0.7519919209 	 -0.2879339204 	 -0.6834349936 	 -0.1128222073 	 
0.8623649517	-0.7862761324 	 -0.7138380695 	 0.3844794573 	 0.1745139543 	 -0.08629290828 	 0.2059422109 	 0.781948714 	 -0.3132661434 	 -0.661349747 	 -0.129110551 	 
0.8633629068	-0.8019997886 	 -0.7007962114 	 0.3746103981 	 0.2250673453 	 -0.1203259249 	 0.1813064751 	 0.8028306559 	 -0.3085960539 	 -0.6388841516 	 -0.1313782132 	 
0.8642185117	-0.75628756 	 -0.6931228433 	 0.3574311207 	 0.2450517775 	 -0.1161272257 	 0.1760693707 	 0.7696954222 	 -0.31821494 	 -0.640872717 	 -0.1368875817 	 
0.8654328702	-0.7664491481 	 -0.7397027374 	 0.3815292271 	 0.2655723647 	 -0.1397662026 	 0.239424653 	 0.7631098449 	 -0.320964403 	 -0.6643378424 	 -0.1140758744 	 
0.8663932978	-0.7889193612 	 -0.7941399137 	 0.375632216 	 0.2433189468 	 -0.1515142874 	 0.2350167715 	 0.8320120064 	 -0.2909126083 	 -0.6579978267 	 -0.07901377737 	 
0.8674736987	-0.8057030649 	 -0.8597973175 	 0.3623305916 	 0.2567352336 	 -0.178684809 	 0.2084297391 	 0.7794123868 	 -0.3759628189 	 -0.6726883496 	 -0.1095016278 	 
0.8686186291	-0.82754569 	 -0.882744222 	 0.441326129 	 0.2596894569 	 -0.2011605229 	 0.1584185451 	 0.8312651047 	 -0.3646458068 	 -0.630876757 	 -0.1049527541 	 
0.8697396863	-0.8098800039 	 -0.9080902591 	 0.5201046449 	 0.2126061355 	 -0.2103937796 	 0.1584246376 	 0.8334178049 	 -0.3610540781 	 -0.7157501084 	 -0.05183295487 	 
0.8707790047	-0.8105750122 	 -0.8585784979 	 0.5793879592 	 0.2349648435 	 -0.2046116119 	 0.1591883779 	 0.8143484891 	 -0.357760254 	 -0.6995151871 	 -0.05701514218 	 
0.8717691146	-0.819020156 	 -0.868189857 	 0.5470163242 	 0.2636786795 	 -0.1500338515 	 0.1617919731 	 0.826142069 	 -0.3777111314 	 -0.7840858295 	 -0.08392753525 	 
0.8727859579	-0.8192689631 	 -0.8527832784 	 0.5375451593 	 0.2180530745 	 -0.1475997221 	 0.1465120987 	 0.7947705345 	 -0.4401889882 	 -0.8120744303 	 -0.1133770844 	 
0.8740230014	-0.8213554925 	 -0.8667178286 	 0.5410577447 	 0.257525248 	 -0.105519925 	 0.1392505224 	 0.7649469652 	 -0.4287459018 	 -0.7650189011 	 -0.1031511324 	 
0.8749753981	-0.7855845533 	 -0.8764316073 	 0.583721728 	 0.2278219961 	 -0.0666167495 	 0.1684162986 	 0.7863576759 	 -0.4487143344 	 -0.7831464202 	 -0.09991738478 	 
0.8759935943	-0.8484415537 	 -0.8879583209 	 0.5799679141 	 0.252432134 	 -0.08932070011 	 0.1441117889 	 0.7995692319 	 -0.4690229291 	 -0.818055407 	 -0.1512563767 	 
0.8769826217	-0.8460983239 	 -0.9023942725 	 0.5628862338 	 0.2182586987 	 -0.1137544961 	 0.1526932993 	 0.8493283254 	 -0.5060837154 	 -0.800402761 	 -0.1921124808 	 
0.8780122846	-0.8806594496 	 -0.872169353 	 0.5512078928 	 0.18592783 	 -0.06930375977 	 0.09723762353 	 0.8809319033 	 -0.4933139138 	 -0.8802554991 	 -0.1901300073 	 
0.8792429532	-0.8504512264 	 -0.9208165201 	 0.5573557766 	 0.1641632558 	 -0.1109972448 	 0.02753803533 	 0.8698166626 	 -0.5166147522 	 -0.8874370343 	 -0.1837257809 	 
0.8804030085	-0.8182011845 	 -0.8915749085 	 0.5837346642 	 0.1976078575 	 -0.1268721538 	 0.03982137372 	 0.922010393 	 -0.4937039127 	 -0.9063577948 	 -0.1839971903 	 
0.8811844034	-0.8048571701 	 -0.8795884713 	 0.5802523612 	 0.206890167 	 -0.1078065654 	 0.02844784353 	 0.8929965956 	 -0.4955217415 	 -0.9132137373 	 -0.1587018373 	 
0.8819625141	-0.792580638 	 -0.9050171593 	 0.5791328092 	 0.162591677 	 -0.1068383694 	 0.002438789255 	 0.8905847742 	 -0.4701411751 	 -0.9149676998 	 -0.1166458624 	 
0.8828650146	-0.767305587 	 -0.8982412936 	 0.5923724491 	 0.1628788793 	 -0.1445038874 	 0.01089602499 	 0.8499835771 	 -0.4926415167 	 -0.8826871188 	 -0.1670471597 	 
0.8838708781	-0.8172568635 	 -0.8779033094 	 0.5678903124 	 0.1581168709 	 -0.1432844899 	 0.03020651262 	 0.8625798987 	 -0.4668886698 	 -0.8530352125 	 -0.1975748786 	 
0.884904852	-0.8488193746 	 -0.8315063411 	 0.5879596713 	 0.1501462536 	 -0.1523779816 	 -0.01065390287 	 0.8987451518 	 -0.4768853283 	 -0.8742658215 	 -0.1909065132 	 
0.8858543074	-0.8686120044 	 -0.8288289056 	 0.5275623902 	 0.1476805555 	 -0.1558570684 	 -0.04789298352 	 0.8934007088 	 -0.4757866314 	 -0.8447124202 	 -0.2526306405 	 
0.8867432791	-0.8336412003 	 -0.8274045884 	 0.5264938423 	 0.1611623483 	 -0.1787879004 	 -0.06778209298 	 0.9084662868 	 -0.4776898202 	 -0.8665862698 	 -0.2159812653 	 
0.8876886613	-0.8490154438 	 -0.7818127861 	 0.5907006023 	 0.1825485138 	 -0.1372458289 	 -0.07137937057 	 0.9625957466 	 -0.4708253763 	 -0.7944202835 	 -0.2623634533 	 
0.8887643166	-0.8728345426 	 -0.7600798011 	 0.5811188619 	 0.1305863858 	 -0.1363673068 	 -0.06376854734 	 0.9816043697 	 -0.4919389913 	 -0.7655386875 	 -0.2165894617 	 
0.8896779597	-0.8619493713 	 -0.7471986605 	 0.5981623402 	 0.1419110712 	 -0.08812633568 	 -0.0835579089 	 0.9783531539 	 -0.5340090101 	 -0.7265118925 	 -0.2023146242 	 
0.8905806424	-0.8187364363 	 -0.7662037687 	 0.5364586816 	 0.1267920832 	 -0.1260463559 	 -0.08646524017 	 1.014661416 	 -0.523832161 	 -0.7228675864 	 -0.1891359369 	 
0.8915855947	-0.8309355429 	 -0.7390806558 	 0.5411223102 	 0.1527704133 	 -0.1304241561 	 -0.0574637289 	 1.010688162 	 -0.5434977932 	 -0.719413211 	 -0.1897645872 	 
0.8926690421	-0.8380807327 	 -0.7508642055 	 0.5037548904 	 0.1826169486 	 -0.1809828471 	 -0.04471870988 	 0.9925602699 	 -0.5480647948 	 -0.7134595897 	 -0.1764558555 	 
0.8937710252	-0.8430884344 	 -0.7480554314 	 0.5638104437 	 0.2239271015 	 -0.1910935664 	 -0.1004491045 	 0.9912960471 	 -0.5705739006 	 -0.6906410115 	 -0.1457819837 	 
0.8947227449	-0.838609165 	 -0.7591888896 	 0.5475448498 	 0.1805472713 	 -0.1977722345 	 -0.1472722816 	 0.9392242981 	 -0.5973015367 	 -0.7021653847 	 -0.1088024353 	 
0.8958465645	-0.7784663682 	 -0.7402904595 	 0.5474019731 	 0.2252559499 	 -0.1854555048 	 -0.1614440085 	 0.9423000325 	 -0.5983112867 	 -0.7827415305 	 -0.08672802236 	 
0.8970349718	-0.7307665442 	 -0.7526461122 	 0.5389286029 	 0.2070960372 	 -0.2087087512 	 -0.185088279 	 0.9446523544 	 -0.6178492001 	 -0.7633273698 	 -0.1274648258 	 
0.8980472983	-0.713935805 	 -0.7376966064 	 0.5389168568 	 0.2506774549 	 -0.2042774265 	 -0.1891699829 	 0.9090863443 	 -0.5902391691 	 -0.7313896597 	 -0.0853834976 	 
0.8990463615	-0.6528018023 	 -0.7304335391 	 0.5666454141 	 0.265277165 	 -0.1740221118 	 -0.2139922027 	 0.9519592708 	 -0.5806841228 	 -0.7394070134 	 -0.0903903006 	 
0.9000458971	-0.6596552959 	 -0.7488144601 	 0.5661032067 	 0.2160133917 	 -0.2104442131 	 -0.2296077017 	 0.9449790184 	 -0.5348017662 	 -0.7154803615 	 -0.0710665866 	 
0.9009278328	-0.6732265374 	 -0.7652179633 	 0.6145565171 	 0.2289355148 	 -0.1934307693 	 -0.2204032384 	 0.9516138084 	 -0.5773163506 	 -0.6976319304 	 -0.09095052918 	 
0.9019115878	-0.6830204032 	 -0.7951065048 	 0.5860147834 	 0.214719888 	 -0.1907430836 	 -0.2249572317 	 0.954278653 	 -0.5859340468 	 -0.7182373026 	 -0.08396607403 	 
0.9029318748	-0.666545034 	 -0.7960915252 	 0.6443084104 	 0.1614978154 	 -0.1829970659 	 -0.2222719581 	 0.9295160089 	 -0.5835155725 	 -0.7161917997 	 -0.066927962 	 
0.9040019732	-0.6387003795 	 -0.7724871372 	 0.670432735 	 0.1476221655 	 -0.2279313656 	 -0.2317748983 	 0.8974877283 	 -0.6439669771 	 -0.6803050522 	 -0.08796138999 	 
0.9051136961	-0.6533001855 	 -0.7495945268 	 0.6232288212 	 0.09415925928 	 -0.3414567085 	 -0.295745042 	 0.9020571547 	 -0.6816703054 	 -0.7339057552 	 -0.06944072796 	 
0.9061603244	-0.6066914052 	 -0.7189179491 	 0.6002986938 	 0.05811164969 	 -0.3753501572 	 -0.3005618958 	 0.9057551578 	 -0.6614331251 	 -0.7372687628 	 -0.03312128216 	 
0.9073219563	-0.6147530925 	 -0.687645369 	 0.5996238172 	 0.1043917077 	 -0.3583016995 	 -0.3026048948 	 0.914569663 	 -0.6742138888 	 -0.7207266695 	 -0.07136453171 	 
0.9085441623	-0.6659849783 	 -0.6784599947 	 0.5800405285 	 0.1284912787 	 -0.3400404387 	 -0.319890237 	 0.9627894807 	 -0.6227829848 	 -0.7889504214 	 -0.0648472774 	 
0.9096858633	-0.6591220267 	 -0.7032244133 	 0.5869209342 	 0.1419330271 	 -0.3236328958 	 -0.3462681833 	 0.9051504647 	 -0.6492168093 	 -0.7782445571 	 -0.06895719512 	 
0.9106559919	-0.6158759555 	 -0.7267829109 	 0.6357333552 	 0.1588719297 	 -0.2955237412 	 -0.3762681393 	 0.9514367666 	 -0.6485780319 	 -0.7396366452 	 -0.05063272734 	 
0.9117730095	-0.5486763157 	 -0.7129328562 	 0.623785598 	 0.1317202739 	 -0.2679191793 	 -0.3801925767 	 0.9817454522 	 -0.6603358548 	 -0.7923243198 	 -0.07060268689 	 
0.9127221727	-0.5452680085 	 -0.7115359195 	 0.567044371 	 0.1572011011 	 -0.2787131883 	 -0.385047562 	 0.9594329834 	 -0.6320494671 	 -0.8288223425 	 -0.06296387843 	 
0.9136555695	-0.5184976541 	 -0.7069727556 	 0.5919617033 	 0.142765954 	 -0.3144075133 	 -0.3689225623 	 0.9509417323 	 -0.591478885 	 -0.8133271044 	 -0.05712879128 	 
0.9145937606	-0.5033484836 	 -0.6815540949 	 0.6210299896 	 0.1284582862 	 -0.2656294864 	 -0.3563460619 	 0.9461098941 	 -0.5668626997 	 -0.8093864619 	 -0.09424445684 	 
0.9155068352	-0.4746445388 	 -0.7063521834 	 0.5553060931 	 0.1573420536 	 -0.2605589771 	 -0.4088837701 	 0.9621898503 	 -0.5757129893 	 -0.8265898827 	 -0.1316896311 	 
0.9167049959	-0.4258237819 	 -0.7183679733 	 0.5763036112 	 0.1416666959 	 -0.2522439117 	 -0.3709546775 	 0.9841713128 	 -0.5926787167 	 -0.8250113988 	 -0.1449975528 	 
0.917744112	-0.4045091686 	 -0.6862534695 	 0.6262098188 	 0.1175025754 	 -0.2890818099 	 -0.3402731613 	 0.9710610085 	 -0.5932635007 	 -0.7641951731 	 -0.1135433303 	 
0.9189437871	-0.3767161505 	 -0.7107981431 	 0.6056097193 	 0.05307178421 	 -0.32349019 	 -0.3544140358 	 0.9631289476 	 -0.6137339805 	 -0.7067146008 	 -0.1379064037 	 
0.9201161887	-0.3546979028 	 -0.729703212 	 0.6498604246 	 0.02787383792 	 -0.2666634545 	 -0.4007277462 	 0.9343838768 	 -0.6573530673 	 -0.7201068795 	 -0.1805195096 	 
0.9211914999	-0.3966869306 	 -0.7383142618 	 0.6432788883 	 -0.01744368642 	 -0.2273349991 	 -0.4009590422 	 0.9851274262 	 -0.7112096245 	 -0.6414910555 	 -0.1501693924 	 
0.922120666	-0.4045744646 	 -0.7752166591 	 0.6087944572 	 -0.03461880008 	 -0.248714246 	 -0.3927316888 	 1.007994288 	 -0.6730804203 	 -0.6267218852 	 -0.142306012 	 
0.9229948948	-0.4146160081 	 -0.7823042261 	 0.6291193109 	 -0.03873260419 	 -0.2650126979 	 -0.4520294458 	 0.9733828219 	 -0.6522275435 	 -0.6207926897 	 -0.1667743219 	 
0.9239762767	-0.4209528164 	 -0.781713644 	 0.6007691335 	 -0.05674088469 	 -0.3029108317 	 -0.4274404908 	 0.9383148451 	 -0.5817159946 	 -0.5634189655 	 -0.1308745456 	 
0.925038787	-0.3967990665 	 -0.8146207572 	 0.5867963713 	 -0.01868201878 	 -0.2915030624 	 -0.3952614874 	 0.9270468563 	 -0.6183702334 	 -0.5643574697 	 -0.1346491991 	 
0.926292869	-0.3982396428 	 -0.7975583558 	 0.6143341333 	 0.004737824418 	 -0.2904425418 	 -0.3389980406 	 0.8524573462 	 -0.6365521199 	 -0.5882658254 	 -0.1324343437 	 
0.9274946679	-0.4139929755 	 -0.8282026673 	 0.6172983307 	 -0.04275660214 	 -0.3331597935 	 -0.2978718651 	 0.8143225151 	 -0.6335527627 	 -0.5825308381 	 -0.1243775666 	 
0.9284009217	-0.4038547849 	 -0.772524858 	 0.6081374361 	 -0.004128664818 	 -0.3139169317 	 -0.2875863116 	 0.7822458168 	 -0.6210293414 	 -0.5318943356 	 -0.114150648 	 
0.9293150041	-0.4236420127 	 -0.71665971 	 0.5658642886 	 -0.002638367035 	 -0.2772590721 	 -0.3015333368 	 0.8213854989 	 -0.6302454796 	 -0.4892663857 	 -0.1196764316 	 
0.9304719858	-0.3925339352 	 -0.6827859873 	 0.6030439719 	 0.007966558757 	 -0.2822564793 	 -0.3788131687 	 0.7951609253 	 -0.5938786627 	 -0.5155662374 	 -0.1203644654 	 
0.9316048467	-0.4572656585 	 -0.6659138699 	 0.6324581767 	 -0.02162705866 	 -0.2713855946 	 -0.3726140649 	 0.8362666693 	 -0.6084845025 	 -0.5461214907 	 -0.1424327942 	 
0.9326750444	-0.4588512484 	 -0.6303846247 	 0.5984451225 	 0.01728194672 	 -0.2826233896 	 -0.3693264851 	 0.8035981567 	 -0.591473945 	 -0.5571390259 	 -0.1151980915 	 
0.9336741333	-0.4606013477 	 -0.6108171195 	 0.6217112009 	 -0.04446429024 	 -0.3066144665 	 -0.3409345133 	 0.8550601924 	 -0.6113429006 	 -0.515926597 	 -0.1232986734 	 
0.9347529673	-0.493873862 	 -0.6247246103 	 0.6271743106 	 -0.0464557781 	 -0.2946317794 	 -0.3251444447 	 0.8967455898 	 -0.6366152616 	 -0.4959193476 	 -0.1843518125 	 
0.9356213448	-0.4902164377 	 -0.6271240538 	 0.6535473259 	 -0.01777791502 	 -0.2752785373 	 -0.3081111199 	 0.9113560042 	 -0.5743588724 	 -0.4724229482 	 -0.1725271037 	 
0.9365755276	-0.5100130254 	 -0.642778331 	 0.6758768334 	 -0.05701520859 	 -0.3224094744 	 -0.2923097198 	 0.8616026061 	 -0.576433887 	 -0.4793519751 	 -0.2210637286 	 
0.9377304752	-0.5070569178 	 -0.6421963418 	 0.6812761197 	 -0.02351007738 	 -0.2999458209 	 -0.3163259512 	 0.801305184 	 -0.5590977997 	 -0.5040657986 	 -0.1994296808 	 
0.9386968143	-0.5153976936 	 -0.598538457 	 0.6675188073 	 -0.05918127274 	 -0.2889368644 	 -0.2531178317 	 0.8349022648 	 -0.5893718274 	 -0.5128872111 	 -0.180276924 	 
0.9398446947	-0.4875458893 	 -0.6517495527 	 0.6678099794 	 -0.06622453424 	 -0.265004765 	 -0.2273256586 	 0.8644709848 	 -0.5756522871 	 -0.5923651246 	 -0.1984709089 	 
0.9409413952	-0.4811198555 	 -0.6986406481 	 0.6817967657 	 -0.11013465 	 -0.2825134574 	 -0.2384017206 	 0.8367381153 	 -0.6100626698 	 -0.5744093486 	 -0.225268066 	 
0.9419339671	-0.4315932558 	 -0.6858257125 	 0.6835907722 	 -0.1371305687 	 -0.3064515057 	 -0.2544538604 	 0.9111592942 	 -0.6041723116 	 -0.5941180265 	 -0.1737929305 	 
0.9430620987	-0.4218618444 	 -0.7254763187 	 0.7062902918 	 -0.1456760979 	 -0.3233521421 	 -0.3162727155 	 0.9278144361 	 -0.5714842292 	 -0.6130857304 	 -0.1727102326 	 
0.9440081776	-0.4299543588 	 -0.6882597889 	 0.7247705639 	 -0.1225304833 	 -0.3439914487 	 -0.322805451 	 0.9413942023 	 -0.5707304572 	 -0.6100305063 	 -0.2301767285 	 
0.9451178686	-0.4298136207 	 -0.6510132163 	 0.67634005 	 -0.1276829433 	 -0.423420757 	 -0.3179679231 	 0.8993681969 	 -0.5662905504 	 -0.5504243396 	 -0.2443858732 	 
0.9459445489	-0.4978419844 	 -0.5776092188 	 0.6329059884 	 -0.1518126906 	 -0.4355665384 	 -0.2826595831 	 0.918734925 	 -0.5497873424 	 -0.5349484194 	 -0.1998504245 	 
0.9470150774	-0.4637228741 	 -0.5380447023 	 0.6024456063 	 -0.1276575236 	 -0.4580889244 	 -0.2806977504 	 0.9193800559 	 -0.591248501 	 -0.511878686 	 -0.1942538657 	 
0.9480205155	-0.4240799951 	 -0.5171371431 	 0.5953762279 	 -0.1030789814 	 -0.4748887648 	 -0.3340666982 	 0.8664800965 	 -0.6119854473 	 -0.5485441897 	 -0.2383912171 	 
0.9489137346	-0.409098426 	 -0.5136188294 	 0.5840452623 	 -0.04659308401 	 -0.4679541088 	 -0.3318861152 	 0.877200616 	 -0.6565002777 	 -0.5905812593 	 -0.2088799308 	 
0.9499248341	-0.4041669526 	 -0.5520425709 	 0.5437467226 	 0.01573398962 	 -0.4656598411 	 -0.3103025861 	 0.8758327477 	 -0.6119394902 	 -0.6087924818 	 -0.1613046452 	 
0.9508262182	-0.4169915268 	 -0.6110814207 	 0.5470904027 	 0.0005258594292 	 -0.4480978462 	 -0.3066916355 	 0.8417171901 	 -0.5199008688 	 -0.6143559513 	 -0.1650295992 	 
0.9517687012	-0.4606436486 	 -0.6477350497 	 0.5609917981 	 0.04597167156 	 -0.4678765261 	 -0.2938744754 	 0.8062365085 	 -0.4621629846 	 -0.6459124449 	 -0.176441128 	 
0.9526682231	-0.4454399318 	 -0.5680074618 	 0.5913796444 	 0.08456813742 	 -0.4956678528 	 -0.2964977704 	 0.8258650482 	 -0.4478691763 	 -0.6284157021 	 -0.1544534368 	 
0.9535052587	-0.4602303245 	 -0.5742640712 	 0.5696475095 	 0.09753014034 	 -0.4973195476 	 -0.2771399851 	 0.8613842454 	 -0.4865728848 	 -0.6430253924 	 -0.180571248 	 
0.9544107427	-0.4793936667 	 -0.5547109115 	 0.5103286455 	 0.07938790487 	 -0.465763263 	 -0.2878269358 	 0.873808153 	 -0.4623605335 	 -0.6228125674 	 -0.2256789956 	 
0.9553681142	-0.4632325915 	 -0.5472926146 	 0.5279497691 	 0.08642894432 	 -0.489622835 	 -0.2403567022 	 0.9214343634 	 -0.4043583018 	 -0.5770120565 	 -0.2369136326 	 
0.9564796726	-0.4498315226 	 -0.5077717869 	 0.5297525224 	 0.06722024785 	 -0.4643974715 	 -0.2707095429 	 0.9647050193 	 -0.4281294779 	 -0.5531932919 	 -0.1964026187 	 
0.9574386751	-0.4589078287 	 -0.5564744902 	 0.5392982698 	 0.08561787341 	 -0.4903500375 	 -0.2764850146 	 0.9504729114 	 -0.4029117999 	 -0.4798111887 	 -0.2238236932 	 
0.958386463	-0.4314684559 	 -0.5608866484 	 0.5583990188 	 0.1408887805 	 -0.5232872071 	 -0.3368603041 	 0.9330603059 	 -0.3734491283 	 -0.4322460173 	 -0.2621247488 	 
0.9593792183	-0.4249415896 	 -0.5497154671 	 0.5387524863 	 0.1836547224 	 -0.4569108856 	 -0.334946556 	 0.9560142244 	 -0.3668233098 	 -0.4184585278 	 -0.3345266864 	 
0.9604296731	-0.4818436923 	 -0.5521694897 	 0.5678241175 	 0.189745623 	 -0.4130913692 	 -0.3231837381 	 0.9724630373 	 -0.3659226988 	 -0.4093917208 	 -0.3207317404 	 
0.9614986058	-0.4737967281 	 -0.5387479978 	 0.5421157004 	 0.1559178097 	 -0.4166277811 	 -0.276036987 	 0.9820297294 	 -0.3498759358 	 -0.3538853547 	 -0.3065305273 	 
0.9624299443	-0.4746775525 	 -0.5615187886 	 0.5343304788 	 0.1349606471 	 -0.4420813085 	 -0.2295632167 	 0.9620187657 	 -0.3410168694 	 -0.3669208031 	 -0.3364315741 	 
0.9635454441	-0.5188896023 	 -0.6155930867 	 0.5557993186 	 0.09236837989 	 -0.4415071424 	 -0.246524909 	 0.9838921094 	 -0.3183229493 	 -0.4110919715 	 -0.3255623208 	 
0.9646165427	-0.5350868653 	 -0.5991699908 	 0.535833853 	 0.05901214823 	 -0.4431185632 	 -0.3200960316 	 1.012869014 	 -0.3616389553 	 -0.4273659223 	 -0.3491461481 	 
0.9657248126	-0.5561150339 	 -0.5955269436 	 0.5075772869 	 0.01645309325 	 -0.4699297881 	 -0.3202843248 	 0.9871895738 	 -0.3087449176 	 -0.4468757054 	 -0.348299195 	 
0.9666436132	-0.5517697879 	 -0.5678630383 	 0.4779082926 	 0.001246939419 	 -0.4647852176 	 -0.3556270243 	 0.9784090825 	 -0.3081256933 	 -0.4592519583 	 -0.3676467186 	 
0.9677004698	-0.5628046792 	 -0.5981525142 	 0.4609768204 	 0.08174325144 	 -0.4598062549 	 -0.3051828216 	 1.011742882 	 -0.2883942769 	 -0.4905317165 	 -0.3723876561 	 
0.9687618211	-0.5419973639 	 -0.5891454734 	 0.4565393584 	 0.08259842883 	 -0.4578016846 	 -0.3217433062 	 1.067384301 	 -0.3071268637 	 -0.4935542172 	 -0.3635160446 	 
0.9697483116	-0.5011059634 	 -0.6004295438 	 0.429407697 	 0.04488499076 	 -0.4245127713 	 -0.3106355469 	 1.132298492 	 -0.297411292 	 -0.5640033408 	 -0.3529413165 	 
0.9709325601	-0.46987105 	 -0.5918596006 	 0.3764930726 	 0.06603695319 	 -0.448234111 	 -0.2818744661 	 1.142284946 	 -0.3674694888 	 -0.5386440329 	 -0.3448082604 	 
0.9718700805	-0.4787802544 	 -0.6055381441 	 0.3720428925 	 0.07713913027 	 -0.3775739842 	 -0.3328146204 	 1.148711423 	 -0.3725653516 	 -0.5321039216 	 -0.3697025828 	 
0.9727932313	-0.4716248246 	 -0.6272755565 	 0.3386147722 	 0.05504140799 	 -0.4228598952 	 -0.3448628095 	 1.129780961 	 -0.3746934108 	 -0.564480119 	 -0.3159973405 	 
0.9738376123	-0.482699358 	 -0.6472326242 	 0.3390990971 	 0.09290598998 	 -0.4259532724 	 -0.3237032983 	 1.106689135 	 -0.3837825006 	 -0.5746691468 	 -0.3242872486 	 
0.974892448	-0.4648892757 	 -0.6884033359 	 0.3370637977 	 0.1220990127 	 -0.4742734629 	 -0.3198915684 	 1.140307154 	 -0.4065012991 	 -0.5542173388 	 -0.3363997564 	 
0.9757053806	-0.4762251978 	 -0.6606579609 	 0.3164221687 	 0.1772925965 	 -0.5086501673 	 -0.3630650499 	 1.137185041 	 -0.4295188957 	 -0.5135350035 	 -0.3538967233 	 
0.9767897136	-0.4707554919 	 -0.657333572 	 0.3034411387 	 0.2101449987 	 -0.5692674789 	 -0.356098113 	 1.17547799 	 -0.4631586479 	 -0.483049827 	 -0.3459791796 	 
0.9777041696	-0.5098008011 	 -0.6757869403 	 0.3419794968 	 0.2451362339 	 -0.60623541 	 -0.3089017173 	 1.162715646 	 -0.435981347 	 -0.4373283832 	 -0.3694385473 	 
0.9786595659	-0.4985165132 	 -0.6765950158 	 0.3844039518 	 0.2690474474 	 -0.6328203928 	 -0.2993443243 	 1.205606167 	 -0.4271129489 	 -0.3617553279 	 -0.4191543415 	 
0.9796942594	-0.5266432548 	 -0.6540786069 	 0.4184424699 	 0.2815646175 	 -0.6110278482 	 -0.273918004 	 1.262148144 	 -0.3775936728 	 -0.3938161389 	 -0.4519275944 	 
0.9807073494	-0.5194507427 	 -0.7002889408 	 0.3837767931 	 0.2518103896 	 -0.5905966823 	 -0.2914768597 	 1.27339889 	 -0.4072995133 	 -0.4333331305 	 -0.4711897463 	 
0.9818158146	-0.5053682869 	 -0.6794889743 	 0.3762504501 	 0.2670876589 	 -0.5479118363 	 -0.3176172423 	 1.296561784 	 -0.4050072962 	 -0.4246286267 	 -0.498452441 	 
0.982791147	-0.5041555562 	 -0.7368248159 	 0.3871000683 	 0.2549322968 	 -0.5628142272 	 -0.3140659947 	 1.285429906 	 -0.4269795464 	 -0.3933743467 	 -0.5261343043 	 
0.983812512	-0.5327233604 	 -0.7774134611 	 0.3724553196 	 0.2264086188 	 -0.5453055306 	 -0.3619741652 	 1.275460189 	 -0.4135304175 	 -0.3862653444 	 -0.4808297952 	 
0.9848110593	-0.5502270361 	 -0.7493714925 	 0.3014411305 	 0.243739505 	 -0.5777420241 	 -0.3562908888 	 1.234152005 	 -0.4146727686 	 -0.4126610414 	 -0.4998950211 	 
0.985870644	-0.5240092309 	 -0.7777894025 	 0.3085265354 	 0.2481742388 	 -0.5000218074 	 -0.2977807154 	 1.275086146 	 -0.4707175983 	 -0.4121245111 	 -0.448535023 	 
0.9868063486	-0.4873440638 	 -0.7882078178 	 0.2989726817 	 0.2189192458 	 -0.4763557922 	 -0.3066334912 	 1.262833479 	 -0.5724878341 	 -0.397185282 	 -0.4479594825 	 
0.9878915227	-0.5150807476 	 -0.7982056623 	 0.2780467804 	 0.2353472615 	 -0.4939731705 	 -0.2708321888 	 1.259214262 	 -0.570158986 	 -0.431039725 	 -0.4461964439 	 
0.9890596028	-0.5040348365 	 -0.7633471507 	 0.3013773582 	 0.2494534256 	 -0.463349298 	 -0.2284957685 	 1.236597045 	 -0.565870996 	 -0.4028261759 	 -0.4467537662 	 
0.9900764888	-0.4229707006 	 -0.7455940011 	 0.3571933754 	 0.2363295226 	 -0.467242902 	 -0.2108002752 	 1.269524768 	 -0.5401912067 	 -0.4678191236 	 -0.3840285854 	 
0.9910083597	-0.3753857654 	 -0.7265101195 	 0.3542626999 	 0.2455017713 	 -0.494353832 	 -0.1560513071 	 1.322565934 	 -0.5426736546 	 -0.4705631445 	 -0.3698597567 	 
0.9918911053	-0.3849807346 	 -0.7173803386 	 0.3280048689 	 0.278031627 	 -0.5021522637 	 -0.1634415281 	 1.346549534 	 -0.5845221541 	 -0.4612036727 	 -0.3681844313 	 
0.9929272535	-0.4043647891 	 -0.715560999 	 0.3974134133 	 0.2298242185 	 -0.4968419444 	 -0.126794533 	 1.332464315 	 -0.5630611416 	 -0.4823453331 	 -0.3741413329 	 
0.993899357	-0.3539337944 	 -0.7201940461 	 0.3611173591 	 0.2157723092 	 -0.4821523349 	 -0.08318924456 	 1.295113169 	 -0.554081515 	 -0.4619070651 	 -0.3988508827 	 
0.9948957161	-0.3905871716 	 -0.770628233 	 0.3273782226 	 0.2065856452 	 -0.479257802 	 -0.09820448616 	 1.315905986 	 -0.5945179024 	 -0.4659926016 	 -0.3941679496 	 
0.9959915112	-0.4194302037 	 -0.8081520518 	 0.3403422178 	 0.1986151872 	 -0.5095456297 	 -0.1188474248 	 1.286589392 	 -0.5909799324 	 -0.4873910129 	 -0.4237877646 	 
0.9970390467	-0.447054153 	 -0.8230067263 	 0.3609022724 	 0.2189276197 	 -0.4864548204 	 -0.0965273669 	 1.266488033 	 -0.597333367 	 -0.4641407738 	 -0.3929091465 	 
0.9979542029	-0.4514154099 	 -0.8083428847 	 0.3586968116 	 0.2099113212 	 -0.4921597544 	 -0.0964306848 	 1.279389001 	 -0.5480909385 	 -0.4837558584 	 -0.3460617788 	 
0.9990347556	-0.4556862411 	 -0.7552074802 	 0.3855185923 	 0.2339844896 	 -0.5190015374 	 -0.08277133147 	 1.263098623 	 -0.4803413574 	 -0.4913472838 	 -0.3651555479 	 


==> Images/BM/convergenceBM.txt <==
100	    0.0476045	  0.0250813
1000	  0.0153889	  0.00627541
10000	  0.0028171	  0.00114777
100000	0.000736816	0.000303287
1000000	0.000139998	0.000104643


==> Images/BM/eval_1D.txt <==
1e-05 	 0.0147955728 	 0.01604043089 	 0.01544537176 	 0.0149262639 	 0.01563059726 	 0.01482222516 	 0.01494119929 	 0.01584850107 	 0.01610966738 	 0.0163705779 	 
1.100199298e-05 	 0.0147955728 	 0.01628678147 	 0.01544537176 	 0.0149262639 	 0.01563059726 	 0.01482222516 	 0.01494119929 	 0.01608063013 	 0.01610966738 	 0.0163705779 	 
1.400797194e-05 	 0.01621617613 	 0.0163808567 	 0.01565794649 	 0.01899319663 	 0.01563059726 	 0.01626792086 	 0.01608031268 	 0.0172211024 	 0.01663421102 	 0.0163705779 	 
1.901793686e-05 	 0.01663506702 	 0.01867651595 	 0.01847240294 	 0.01899319663 	 0.01693512538 	 0.0188947086 	 0.02024989214 	 0.02169374751 	 0.01895934685 	 0.01886451838 	 
2.603188774e-05 	 0.01909946966 	 0.01940573512 	 0.01941752057 	 0.02047951754 	 0.01998645968 	 0.01904370427 	 0.02185130197 	 0.02313437496 	 0.02135210504 	 0.01974074109 	 
3.50498246e-05 	 0.02235307886 	 0.02662090876 	 0.02452552927 	 0.02223169484 	 0.02522038842 	 0.02583967259 	 0.02360445471 	 0.02648191806 	 0.02402731644 	 0.02466532688 	 
4.607174742e-05 	 0.02603074702 	 0.02662090876 	 0.02711643979 	 0.02619931982 	 0.02582784468 	 0.02683318358 	 0.02660696664 	 0.02648191806 	 0.02604543843 	 0.02466532688 	 
5.909765621e-05 	 0.03419508435 	 0.02662090876 	 0.03295665627 	 0.03174353247 	 0.0273391584 	 0.02968667848 	 0.02867865752 	 0.02899618031 	 0.03330277228 	 0.02784209886 	 
7.412755097e-05 	 0.03453753836 	 0.03008864537 	 0.03552758978 	 0.03174353247 	 0.03527987661 	 0.03644888148 	 0.03146283443 	 0.03463404011 	 0.03330277228 	 0.02967680784 	 
9.11614317e-05 	 0.03501362344 	 0.03292988554 	 0.03584707406 	 0.03488419347 	 0.03742210227 	 0.03644888148 	 0.03504601233 	 0.03609637495 	 0.0378405919 	 0.03750531458 	 
0.0001101992984 	 0.04037645852 	 0.03868916066 	 0.0374636321 	 0.03903508419 	 0.03893736305 	 0.03644888148 	 0.03907242971 	 0.03950815342 	 0.0420357002 	 0.03825755818 	 
0.0001312411511 	 0.04115299302 	 0.03868916066 	 0.03780365363 	 0.04387688369 	 0.04321854626 	 0.04517992115 	 0.05325939384 	 0.03974895896 	 0.0420357002 	 0.04115486215 	 
0.0001542869897 	 0.04331455461 	 0.04404414966 	 0.04966591564 	 0.04451534288 	 0.04321854626 	 0.0461415459 	 0.05325939384 	 0.04285326331 	 0.05720773885 	 0.04895259442 	 
0.0001793368143 	 0.04331455461 	 0.04607244309 	 0.04966591564 	 0.04989573968 	 0.05800874958 	 0.04806539007 	 0.05325939384 	 0.04986758097 	 0.05720773885 	 0.04895259442 	 
0.0002063906249 	 0.04391615919 	 0.04607244309 	 0.05034317089 	 0.05165920538 	 0.05800874958 	 0.04806539007 	 0.05325939384 	 0.04986758097 	 0.05720773885 	 0.04895259442 	 
0.0002354484214 	 0.04847326473 	 0.04607244309 	 0.05341917257 	 0.05767851407 	 0.05800874958 	 0.04806539007 	 0.05325939384 	 0.04986758097 	 0.05720773885 	 0.05217808766 	 
0.0002665102039 	 0.05707692038 	 0.05249320615 	 0.05341917257 	 0.05767851407 	 0.08118407075 	 0.06363529104 	 0.05912088277 	 0.05628070671 	 0.06302855511 	 0.0554660051 	 
0.0002995759724 	 0.05707692038 	 0.05532439131 	 0.05341917257 	 0.08056788272 	 0.08118407075 	 0.06363529104 	 0.05970365769 	 0.0690730746 	 0.06302855511 	 0.0554660051 	 
0.0003346457268 	 0.05707692038 	 0.05532439131 	 0.05898826602 	 0.08056788272 	 0.08118407075 	 0.06363529104 	 0.05970365769 	 0.0690730746 	 0.06727226156 	 0.05733836806 	 
0.0003717194672 	 0.06862786212 	 0.05532439131 	 0.05898826602 	 0.08056788272 	 0.08118407075 	 0.06363529104 	 0.05970365769 	 0.07261754627 	 0.06747534556 	 0.05798552825 	 
0.0004107971936 	 0.06862786212 	 0.0641887557 	 0.07177129983 	 0.08273902675 	 0.08118407075 	 0.06363529104 	 0.05970365769 	 0.07261754627 	 0.06747534556 	 0.06532128713 	 
0.0004518789059 	 0.07381809732 	 0.06535156437 	 0.07177129983 	 0.08273902675 	 0.08118407075 	 0.06388863626 	 0.06259504826 	 0.07261754627 	 0.09027823426 	 0.07889724982 	 
0.0004949646042 	 0.07381809732 	 0.070700627 	 0.07856407799 	 0.08273902675 	 0.08118407075 	 0.06800868656 	 0.06259504826 	 0.08755805723 	 0.09027823426 	 0.07889724982 	 
0.0005400542885 	 0.07630523996 	 0.070700627 	 0.07856407799 	 0.08353200349 	 0.08118407075 	 0.07738615937 	 0.07276860619 	 0.08755805723 	 0.09027823426 	 0.08429659002 	 
0.0005871479588 	 0.08271055919 	 0.070700627 	 0.07856407799 	 0.08393120248 	 0.08118407075 	 0.09982482225 	 0.07276860619 	 0.08755805723 	 0.09027823426 	 0.08429659002 	 
0.000636245615 	 0.08271055919 	 0.0839442099 	 0.08742758217 	 0.08393120248 	 0.08118407075 	 0.09982482225 	 0.0751515688 	 0.08755805723 	 0.09027823426 	 0.08886800074 	 
0.0006873472572 	 0.08271055919 	 0.0839442099 	 0.08742758217 	 0.08393120248 	 0.09474332833 	 0.09982482225 	 0.0928109542 	 0.08755805723 	 0.1056857006 	 0.08886800074 	 
0.0007404528853 	 0.09481215485 	 0.08556322048 	 0.08742758217 	 0.09518438366 	 0.09474332833 	 0.1057863996 	 0.0928109542 	 0.08755805723 	 0.1056857006 	 0.08886800074 	 
0.0007955624994 	 0.09481215485 	 0.08556322048 	 0.08742758217 	 0.09518438366 	 0.09474332833 	 0.1178448842 	 0.0928109542 	 0.08755805723 	 0.1056857006 	 0.08886800074 	 
0.0008526760995 	 0.1124133417 	 0.08556322048 	 0.1099338115 	 0.1012095487 	 0.09474332833 	 0.1178448842 	 0.0928109542 	 0.08755805723 	 0.1056857006 	 0.08886800074 	 
0.0009117936856 	 0.1124133417 	 0.08556322048 	 0.1099338115 	 0.1012095487 	 0.09474332833 	 0.1178448842 	 0.0928109542 	 0.08755805723 	 0.1056857006 	 0.1061948595 	 
0.0009729152576 	 0.1124133417 	 0.08807411541 	 0.1099338115 	 0.1012095487 	 0.1006965829 	 0.1178448842 	 0.09507395306 	 0.09806602814 	 0.1056857006 	 0.1061948595 	 
0.001036040816 	 0.1124133417 	 0.105798408 	 0.1099338115 	 0.1012095487 	 0.1006965829 	 0.1462159784 	 0.09507395306 	 0.09806602814 	 0.1056857006 	 0.1061948595 	 
0.00110117036 	 0.1124133417 	 0.105798408 	 0.1099338115 	 0.1141111894 	 0.1050177452 	 0.1462159784 	 0.09507395306 	 0.09806602814 	 0.1056857006 	 0.1061948595 	 
0.001168303889 	 0.1124133417 	 0.105798408 	 0.1099338115 	 0.1141111894 	 0.1050177452 	 0.1462159784 	 0.1208650498 	 0.09806602814 	 0.1056857006 	 0.1068185326 	 
0.001237441405 	 0.1124133417 	 0.105798408 	 0.1099338115 	 0.1141111894 	 0.1050177452 	 0.1462159784 	 0.1208650498 	 0.1159971498 	 0.11536229 	 0.1098593187 	 
0.001308582907 	 0.1124133417 	 0.1157079874 	 0.1167709034 	 0.1150403376 	 0.1050177452 	 0.1462159784 	 0.1208650498 	 0.1159971498 	 0.11536229 	 0.1098593187 	 
0.001381728395 	 0.1124133417 	 0.1157079874 	 0.1167709034 	 0.1150403376 	 0.1050177452 	 0.1462159784 	 0.1208650498 	 0.1159971498 	 0.11536229 	 0.1098593187 	 
0.001456877869 	 0.1124133417 	 0.1157079874 	 0.1167709034 	 0.1150403376 	 0.1050177452 	 0.1462159784 	 0.1208650498 	 0.1159971498 	 0.11536229 	 0.1262020015 	 
0.001534031329 	 0.1124133417 	 0.1157079874 	 0.1167709034 	 0.1150403376 	 0.1074100816 	 0.1462159784 	 0.1208650498 	 0.1159971498 	 0.11536229 	 0.1262020015 	 
0.001613188774 	 0.1124133417 	 0.1274138709 	 0.1167709034 	 0.1150403376 	 0.1074100816 	 0.1462159784 	 0.1208650498 	 0.1330493219 	 0.11536229 	 0.1262020015 	 
0.001694350206 	 0.1124133417 	 0.1274138709 	 0.1167709034 	 0.1150403376 	 0.1074100816 	 0.1462159784 	 0.1208650498 	 0.1330493219 	 0.11536229 	 0.1262020015 	 
0.001777515624 	 0.1284129972 	 0.1274138709 	 0.1178776257 	 0.1246169112 	 0.1074100816 	 0.1462159784 	 0.1208650498 	 0.1330493219 	 0.11536229 	 0.1262020015 	 
0.001862685027 	 0.1284129972 	 0.1274138709 	 0.1178776257 	 0.1246169112 	 0.1074100816 	 0.1462159784 	 0.1208650498 	 0.1330493219 	 0.1156790037 	 0.1297231327 	 
0.001949858417 	 0.1284129972 	 0.1274138709 	 0.1178776257 	 0.1246169112 	 0.1211700529 	 0.1462159784 	 0.1208650498 	 0.1350072004 	 0.1156790037 	 0.1531493523 	 
0.002039035793 	 0.1284129972 	 0.1374379265 	 0.1229312749 	 0.1246169112 	 0.1211700529 	 0.1462159784 	 0.1208650498 	 0.143488067 	 0.1156790037 	 0.1531493523 	 
0.002130217154 	 0.1506289627 	 0.1374379265 	 0.1229312749 	 0.1246169112 	 0.1211700529 	 0.1847522505 	 0.1245064014 	 0.1467157039 	 0.1213000715 	 0.1531493523 	 
0.002223402502 	 0.1506289627 	 0.1374379265 	 0.1452877952 	 0.1246169112 	 0.1211700529 	 0.1847522505 	 0.1245064014 	 0.1467157039 	 0.1213000715 	 0.1531493523 	 
0.002318591835 	 0.1506289627 	 0.1374379265 	 0.1452877952 	 0.1522363379 	 0.1321359212 	 0.1847522505 	 0.1433812501 	 0.1520593725 	 0.1213000715 	 0.1651030905 	 
0.002415785155 	 0.1544642916 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1321359212 	 0.1847522505 	 0.1433812501 	 0.1520593725 	 0.1213000715 	 0.1651030905 	 
0.00251498246 	 0.1544642916 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1393057119 	 0.1847522505 	 0.1433812501 	 0.1520593725 	 0.1308936561 	 0.1651030905 	 
0.002616183751 	 0.1544642916 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1393057119 	 0.1847522505 	 0.1433812501 	 0.1554494157 	 0.1308936561 	 0.1651030905 	 
0.002719389029 	 0.1544642916 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1393057119 	 0.1847522505 	 0.1433812501 	 0.1554494157 	 0.1310549485 	 0.1651030905 	 
0.002824598292 	 0.1849162022 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1550482613 	 0.1847522505 	 0.1433812501 	 0.1554494157 	 0.1310549485 	 0.1651030905 	 
0.002931811541 	 0.1849162022 	 0.150524801 	 0.1808121845 	 0.1522363379 	 0.1550482613 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1310549485 	 0.1651030905 	 
0.003041028777 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1550482613 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1310549485 	 0.1651030905 	 
0.003152249998 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1550482613 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1412854755 	 0.1651030905 	 
0.003265475205 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1562043812 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1412854755 	 0.1875677499 	 
0.003380704398 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1562043812 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1412854755 	 0.1875677499 	 
0.003497937577 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1695601757 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1658228155 	 0.1875677499 	 
0.003617174742 	 0.1849162022 	 0.150524801 	 0.2050619512 	 0.1522363379 	 0.1695601757 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1658228155 	 0.1974893102 	 
0.003738415893 	 0.1849162022 	 0.1536109655 	 0.2050619512 	 0.1522363379 	 0.1695601757 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1658228155 	 0.1974893102 	 
0.00386166103 	 0.1849162022 	 0.1536109655 	 0.2050619512 	 0.1522363379 	 0.1695601757 	 0.1847522505 	 0.1466967261 	 0.1554494157 	 0.1813023422 	 0.1974893102 	 
0.003986910153 	 0.1849162022 	 0.1536109655 	 0.2050619512 	 0.1522363379 	 0.1695601757 	 0.1847522505 	 0.1639906084 	 0.1554494157 	 0.1813023422 	 0.1974893102 	 
0.004114163262 	 0.1849162022 	 0.1536109655 	 0.2050619512 	 0.1564005426 	 0.1695601757 	 0.1882228095 	 0.1639906084 	 0.1794417519 	 0.1813023422 	 0.1974893102 	 
0.004243420357 	 0.1849162022 	 0.1536109655 	 0.2050619512 	 0.1564005426 	 0.1746217129 	 0.1882228095 	 0.1639906084 	 0.1794417519 	 0.1813023422 	 0.2033399877 	 
0.004374681438 	 0.1849162022 	 0.2063233149 	 0.2050619512 	 0.1564005426 	 0.1746217129 	 0.1882228095 	 0.1639906084 	 0.1794417519 	 0.1813023422 	 0.2033399877 	 
0.004507946505 	 0.1849162022 	 0.2063233149 	 0.2050619512 	 0.1564005426 	 0.1746217129 	 0.1882228095 	 0.1639906084 	 0.1794417519 	 0.1813023422 	 0.2033399877 	 
0.004643215558 	 0.1849162022 	 0.2063233149 	 0.254323228 	 0.15829314 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.2131964646 	 0.1813023422 	 0.2033399877 	 
0.004780488597 	 0.1849162022 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.2131964646 	 0.1813023422 	 0.2033399877 	 
0.004919765621 	 0.2250920878 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.2131964646 	 0.1813023422 	 0.2033399877 	 
0.005061046632 	 0.2250920878 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.1813023422 	 0.2033399877 	 
0.005204331629 	 0.2250920878 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.1813023422 	 0.2190750085 	 
0.005349620612 	 0.2250920878 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.1813023422 	 0.2190750085 	 
0.00549691358 	 0.2250920878 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.1813023422 	 0.2190750085 	 
0.005646210535 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.005797511475 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.005950816402 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.006106125315 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.006263438213 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.1882228095 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.006422755097 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.2001437896 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2190750085 	 
0.006584075968 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.2001437896 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2362308798 	 
0.006747400824 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1746217129 	 0.2239604582 	 0.2091748028 	 0.214449883 	 0.2152915045 	 0.2362308798 	 
0.006912729667 	 0.2627393223 	 0.2063233149 	 0.254323228 	 0.164898903 	 0.1973705717 	 0.2239604582 	 0.2091748028 	 0.2211067116 	 0.2152915045 	 0.2362308798 	 
0.007080062495 	 0.2627393223 	 0.2063233149 	 0.2949441665 	 0.1969289156 	 0.2054204972 	 0.2239604582 	 0.2091748028 	 0.2211067116 	 0.2152915045 	 0.2362308798 	 
0.007249399309 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.1969289156 	 0.2054204972 	 0.2239604582 	 0.2091748028 	 0.2211067116 	 0.2152915045 	 0.2466634041 	 
0.007420740109 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.1969289156 	 0.2054204972 	 0.2239604582 	 0.2091748028 	 0.2211067116 	 0.2237121376 	 0.2466634041 	 
0.007594084896 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.1969289156 	 0.2054204972 	 0.2261156826 	 0.2091748028 	 0.2211067116 	 0.2237121376 	 0.2466634041 	 
0.007769433668 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2054204972 	 0.2261156826 	 0.2179547991 	 0.2211067116 	 0.2237121376 	 0.2466634041 	 
0.007946786426 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2054204972 	 0.2261156826 	 0.2179547991 	 0.2211067116 	 0.2237121376 	 0.2466634041 	 
0.00812614317 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2054204972 	 0.2261156826 	 0.2179547991 	 0.2211067116 	 0.2237121376 	 0.2466634041 	 
0.0083075039 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2054204972 	 0.2439369511 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.008490868616 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2054204972 	 0.2439369511 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.008676237318 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2098921208 	 0.27726576 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.008863610006 	 0.2627393223 	 0.2466612931 	 0.2949441665 	 0.2260372413 	 0.2098921208 	 0.27726576 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.00905298668 	 0.2627393223 	 0.2864056782 	 0.2949441665 	 0.2260372413 	 0.2318848122 	 0.27726576 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.00924436734 	 0.2627393223 	 0.2864056782 	 0.2949441665 	 0.2348084129 	 0.2318848122 	 0.27726576 	 0.2179547991 	 0.2425704037 	 0.2237121376 	 0.2466634041 	 
0.009437751986 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.2318848122 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.009633140618 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.2318848122 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.009830533236 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01002992984 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01023133043 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01043473501 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01064014357 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01084755611 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01105697265 	 0.2627393223 	 0.3157067133 	 0.2949441665 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2179547991 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01126839317 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01148181767 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01169724617 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01191467864 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01213411511 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01235555556 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2494229626 	 0.3661206 	 
0.01257899999 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01280444841 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01303190082 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01326135721 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01349281759 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01372628196 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3020484358 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01396175031 	 0.2627393223 	 0.3157067133 	 0.3140758184 	 0.2348084129 	 0.3168425411 	 0.27726576 	 0.2545881104 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01419922265 	 0.2627393223 	 0.3157067133 	 0.3370132764 	 0.2348084129 	 0.3168425411 	 0.27726576 	 0.2749541073 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01443869897 	 0.2627393223 	 0.3157067133 	 0.3370132764 	 0.2348084129 	 0.3168425411 	 0.27726576 	 0.2749541073 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01468017928 	 0.2627393223 	 0.3157067133 	 0.3370132764 	 0.2348084129 	 0.3168425411 	 0.27726576 	 0.2749541073 	 0.2884056529 	 0.2849245258 	 0.3661206 	 
0.01492366357 	 0.2727648543 	 0.3157067133 	 0.3370132764 	 0.2467014234 	 0.3168425411 	 0.27726576 	 0.2749541073 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01516915185 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01541664412 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01566614037 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01591764061 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01617114484 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01642665305 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01668416525 	 0.2727648543 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01694368143 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.0172052016 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01746872575 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01773425389 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01800178602 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.2937212696 	 0.2884056529 	 0.3134093111 	 0.3661206 	 
0.01827132213 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.27726576 	 0.3339352936 	 0.3037923739 	 0.3134093111 	 0.3661206 	 
0.01854286223 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3134093111 	 0.4263925287 	 
0.01881640632 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3134093111 	 0.4263925287 	 
0.01909195439 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.318652244 	 0.3168425411 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3134093111 	 0.4263925287 	 
0.01936950644 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3168425411 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3134093111 	 0.4263925287 	 
0.01964906249 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3224127618 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.01993062251 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02021418653 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02049975453 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02078732652 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02107690249 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02136848245 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02166206639 	 0.3357901184 	 0.3213937832 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3339352936 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02195765432 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02225524624 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02255484214 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02285644203 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.0231600459 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02346565376 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02377326561 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02408288144 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3533430596 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02439450126 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02470812506 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02502375285 	 0.3357901184 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.3305545207 	 0.4263925287 	 
0.02534138463 	 0.3758648561 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.4487611891 	 0.4263925287 	 
0.02566102039 	 0.3758648561 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3037923739 	 0.4487611891 	 0.4263925287 	 
0.02598266014 	 0.3758648561 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02630630387 	 0.3758648561 	 0.3778736563 	 0.3370132764 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02663195159 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.0269596033 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02728925899 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02762091867 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02795458233 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3154850762 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02829024998 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3795039802 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02862792162 	 0.3758648561 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02896759724 	 0.4493885747 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02930927684 	 0.4493885747 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02965296044 	 0.4493885747 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.02999864802 	 0.4493885747 	 0.3778736563 	 0.3669903789 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.03034633958 	 0.4493885747 	 0.3778736563 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4263925287 	 
0.03069603513 	 0.4493885747 	 0.3778736563 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03104773467 	 0.4493885747 	 0.3778736563 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03140143819 	 0.4493885747 	 0.3778736563 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.0317571457 	 0.4493885747 	 0.3778736563 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.0321148572 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03247457268 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03283629215 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.0332000156 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03356574304 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.3459435684 	 0.3353566914 	 0.3866347096 	 0.3248155816 	 0.4487611891 	 0.4549247119 	 
0.03393347447 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.3866347096 	 0.3497229924 	 0.4487611891 	 0.4549247119 	 
0.03430320988 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.3866347096 	 0.3497229924 	 0.4487611891 	 0.4549247119 	 
0.03467494927 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03504869266 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03542444003 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03580219138 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03618194672 	 0.4493885747 	 0.4249000162 	 0.3925304934 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03656370605 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.3611675615 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03694746936 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03733323666 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.4260970227 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03772100794 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03811078322 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03850256247 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3353566914 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03889634572 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.4317274466 	 0.3497229924 	 0.4487611891 	 0.5555562791 	 
0.03929213294 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.03968992416 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04008971936 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04049151855 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04089532172 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4044390536 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04130112888 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04170894002 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04211875515 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04253057427 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04294439737 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04336022446 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5555562791 	 
0.04377805553 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5659556343 	 
0.04419789059 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5659556343 	 
0.04461972964 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.5659556343 	 
0.04504357267 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04546941969 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04589727069 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04632712568 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04675898466 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04719284762 	 0.4493885747 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04762871457 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.4537071393 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.0480665855 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.3497229924 	 0.5179741367 	 0.6436988828 	 
0.04850646042 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.04894833933 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.04939222222 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.0498381091 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.05028599996 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.05073589481 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.05118779365 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.05164169647 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5179741367 	 0.6436988828 	 
0.05209760328 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05255551407 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05301542885 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05347734762 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05394127037 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05440719711 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.3877845993 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05487512783 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05534506254 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05581700124 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05629094392 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05676689058 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05724484124 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05772479588 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.0582067545 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05869071711 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05917668371 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.05966465429 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06015462886 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06064660742 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06114058996 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06163657649 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.062134567 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.0626345615 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06313655998 	 0.6212128383 	 0.4249000162 	 0.4292218503 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06364056245 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06414656891 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06465457935 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06516459378 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.0656766122 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.0661906346 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06670666099 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06722469136 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06774472572 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06826676406 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06879080639 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06931685271 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.06984490301 	 0.6212128383 	 0.4249000162 	 0.6289730852 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.0703749573 	 0.6212128383 	 0.4249000162 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07090701557 	 0.6212128383 	 0.4249000162 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07144107783 	 0.6212128383 	 0.4249000162 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07197714408 	 0.6212128383 	 0.4249000162 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07251521431 	 0.6212128383 	 0.4249000162 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07305528853 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07359736674 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.5265763081 	 0.6436988828 	 
0.07414144893 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.0746875351 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07523562526 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.481526347 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07578571941 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07633781755 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07689191967 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07744802577 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07800613587 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.6436988828 	 
0.07856624994 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.07912836801 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.07969249006 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08025861609 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08082674612 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08139688012 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08196901812 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.0825431601 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08311930606 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08369745601 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08427760995 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08485976788 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08544392979 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08603009568 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08661826556 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08720843943 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08780061728 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08839479912 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08899098495 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.08958917476 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09018936856 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09079156634 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4102751831 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09139576811 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09200197387 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09261018361 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09322039733 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09383261505 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09444683675 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09506306243 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.0956812921 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09630152576 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.0969237634 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09754800503 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5274483651 	 0.4651284023 	 0.6960582528 	 0.7785040497 	 
0.09817425065 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.09880250025 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.09943275383 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1000650114 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.100699273 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1013355385 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.101973808 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1026140816 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1032563591 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1039006406 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.4532782746 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.104546926 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1051952155 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1058455089 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1064978064 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1071521078 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1078084132 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1084667226 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.109127036 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1097893533 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.53572019 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1104536747 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.11112 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1117883293 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1124586626 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.6960582528 	 0.7785040497 	 
0.1131309999 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1138053412 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1144816865 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1151600357 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1158403889 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1165227462 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1172071074 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.5425554568 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1178934726 	 0.6212128383 	 0.5837778067 	 0.7115376268 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1185818418 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1192722149 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.4912200584 	 0.7023584186 	 0.7785040497 	 
0.1199645921 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1206589732 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1213553583 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1220537474 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1227541405 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1234565376 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1241609387 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1248673437 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1255757528 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1262861658 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1269985828 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1277130038 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1284294288 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1291478578 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1298682907 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1305907277 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7023584186 	 0.7785040497 	 
0.1313151686 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1320416135 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1327700624 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1335005153 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1342329722 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.134967433 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1357038979 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1364423667 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 0.7123362898 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1371828395 	 0.6212128383 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1379253163 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1386697971 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1394162819 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1401647706 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1409152634 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1416677601 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1424222608 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1431787655 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1439372742 	 0.7683115498 	 0.5837778067 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1446977869 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1454603035 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1462248242 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1469913488 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6430088849 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1477598774 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6563889834 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.14853041 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6563889834 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1493029466 	 0.7683115498 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6563889834 	 0.6917862808 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1500774872 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6563889834 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1508540318 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.6563889834 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1516325803 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1524131329 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1531956894 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1539802499 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1547668144 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 0.7785040497 	 
0.1555553829 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1563459553 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1571385318 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1579331122 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1587296966 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.159528285 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1603288774 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1611314738 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1619360742 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1627426785 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1635512869 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1643618992 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1651745155 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1659891358 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1668057601 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1676243884 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1684450206 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1692676568 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1700922971 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1709189413 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1717475895 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1725782417 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1734108978 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.174245558 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1750822221 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1759208903 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1767615624 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1776042385 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1784489186 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1792956026 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1801442907 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1809949827 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1818476788 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1827023788 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1835590828 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1844177908 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1852785027 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1861412187 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1870059386 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1878726626 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1887413905 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.7472755363 	 1.352212977 	 
0.1896121224 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1904848583 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1913595982 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.192236342 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1931150899 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1939958417 	 0.7711991875 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1948785975 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1957633573 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7200439139 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1966501211 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1975388889 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1984296607 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.1993224364 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2002172161 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2011139999 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2020127876 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.7235223013 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2029135793 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.8193443152 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2038163749 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.8193443152 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2047211746 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.8193443152 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2056279782 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.8193443152 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2065367859 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.8193443152 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2074475975 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2083604131 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2092752327 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2101920563 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2111108839 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2120317154 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2129545509 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2138793905 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.214806234 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2157350815 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.216665933 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2175987884 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2185336479 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2194705113 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2204093787 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2213502502 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2222931256 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2232380049 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2241848883 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2251337757 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.226084667 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2270375623 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2279924617 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.228949365 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2299082722 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2308691835 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2318320988 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.232797018 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2337639412 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2347328685 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2357037997 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2366767348 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.237651674 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2386286172 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2396075643 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2405885155 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2415714706 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2425564297 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2435433928 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2445323598 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.7311051259 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2455233309 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2465163059 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.247511285 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.248508268 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.249507255 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.250508246 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.251511241 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2525162399 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 0.9717783205 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2535232429 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.352212977 	 
0.2545322498 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.619100089 	 
0.2555432607 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.619100089 	 
0.2565562756 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2575712945 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2585883174 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2596073443 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2606283751 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.26165141 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2626764488 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2637034916 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2647325384 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2657635892 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2667966439 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2678317027 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2688687654 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2699078322 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2709489029 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2719919776 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2730370562 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2740841389 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2751332256 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2761843162 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2772374108 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2782925094 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.279349612 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2804087186 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2814698292 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2825329438 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2835980623 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2846651848 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2857343113 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2868054418 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2878785763 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2889537148 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2900308573 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2911100037 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2921911541 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2932743085 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2943594669 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2954466293 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2965357957 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2976269661 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2987201404 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.2998153187 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3009125011 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3020116874 	 1.058406599 	 0.7697185594 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3031128777 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3042160719 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3053212702 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3064284724 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3075376787 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3086488889 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3097621031 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3108773213 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3119945435 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3131137696 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3142349998 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 0.8918891062 	 0.9928572861 	 1.67389155 	 
0.3153582339 	 1.058406599 	 0.835508612 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.316483472 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3176107141 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3187399602 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3198712103 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3210044644 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3221397224 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3232769845 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3244162505 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3255575205 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9266330101 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3267007945 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9941138199 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3278460725 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9941138199 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3289933544 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9941138199 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3301426404 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9941138199 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3312939303 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 0.9941138199 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3324472243 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3336025222 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3347598241 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3359191299 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3370804398 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3382437537 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3394090715 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3405763933 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3417457191 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3429170489 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3440903827 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3452657205 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3464430623 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.347622408 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.058952111 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3488037577 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3499871114 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3511724691 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3523598308 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3535491965 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3547405662 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3559339398 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3571293174 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.358326699 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3595260846 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3607274742 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3619308678 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3631362654 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3643436669 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.3655530724 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.67389155 	 
0.366764482 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.775502249 	 
0.3679778955 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.775502249 	 
0.369193313 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.775502249 	 
0.3704107344 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 0.9928572861 	 1.775502249 	 
0.3716301599 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3728515893 	 1.058406599 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3740750228 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3753004602 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3765279016 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.377757347 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3789887964 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3802222497 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.38781685 	 1.05164388 	 1.775502249 	 
0.3814577071 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3826951684 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3839346337 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.385176103 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3864195763 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3876650536 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3889125349 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3901620201 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3914135094 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3926670026 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3939224998 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.395180001 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3964395062 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3977010153 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.3989645285 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4002300456 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4014975668 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4027670919 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.404038621 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.405312154 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4065876911 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4078652322 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4091447772 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4104263262 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4117098792 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4129954362 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4142829972 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4155725622 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4168641312 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 1.775502249 	 
0.4181577041 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.419453281 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4207508619 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4220504468 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4233520357 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4246556286 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4259612255 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4272688263 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4285784311 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4298900399 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4312036528 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4325192695 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4338368903 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4351565151 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4364781438 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4378017766 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4391274133 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.440455054 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4417846987 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4431163473 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.44445 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.05164388 	 2.210380823 	 
0.4457856566 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4471233173 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4484629819 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4498046505 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4511483231 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4524939997 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4538416802 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4551913648 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4565430533 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4578967458 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4592524424 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4606101428 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4619698473 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4633315558 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4646952682 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4660609847 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4674287051 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4687984295 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4701701579 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4715438903 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4729196267 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.474297367 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4756771113 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4770588597 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.478442612 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4798283683 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4812161286 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4826058928 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4839976611 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4853914333 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4867872096 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4881849898 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.489584774 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4909865621 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4923903543 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4937961505 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4952039506 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4966137547 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.4980255629 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.499439375 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.500855191 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5022730111 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5036928352 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5051146632 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5065384953 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5079643313 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5093921713 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5108220153 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5122538632 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5136877152 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5151235711 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5165614311 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.518001295 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5194431629 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5208870348 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5223329107 	 1.143217062 	 0.8389469671 	 0.8512783505 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5237807905 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5252306744 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5266825622 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.528136454 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5295923498 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5310502496 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5325101534 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5339720612 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5354359729 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5369018886 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5383698084 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5398397321 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5413116598 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5427855914 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5442615271 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5457394668 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5472194104 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.548701358 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5501853096 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5516712652 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5531592248 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5546491884 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5561411559 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5576351275 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.559131103 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5606290825 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.562129066 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5636310535 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.565135045 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5666410404 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5681490399 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5696590433 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5711710507 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5726850621 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5742010775 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5757190968 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5772391202 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5787611475 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5802851789 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5818112142 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5833392535 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5848692968 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.586401344 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5879353953 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5894714505 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5910095098 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.592549573 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5940916402 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5956357114 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5971817866 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.5987298657 	 1.143217062 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6002799489 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.601832036 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6033861271 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6049422222 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.5412022132 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6065003213 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6080604244 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6096225315 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6111866425 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6127527575 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6143208766 	 1.40015657 	 0.8389469671 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6158909996 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6174631265 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6190372575 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6206133925 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6221915314 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6237716744 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6253538213 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6269379722 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6285241271 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.630112286 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6317024488 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6332946157 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6348887865 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6364849614 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6380831402 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.639683323 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6412855097 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6428897005 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6444958953 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.646104094 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6477142967 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6493265034 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6509407141 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6525569288 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6541751475 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6557953701 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6574175968 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6590418274 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.660668062 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6622963006 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6639265432 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6655587898 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6671930403 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6688292949 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6704675534 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6721078159 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6737500824 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6753943529 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6770406274 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6786889058 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6803391883 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6819914747 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6836457651 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6853020595 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6869603579 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6886206603 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6902829667 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.691947277 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6936135913 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6952819097 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.696952232 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.6986245583 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7002988885 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7019752228 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.703653561 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7053339033 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7070162495 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7087005997 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7103869539 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7120753121 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7137656742 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7154580404 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7171524105 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7188487846 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7205471627 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7222475448 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7239499309 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.725654321 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.727360715 	 1.40015657 	 1.231668899 	 0.9740826729 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7290691131 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7307795151 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7324919211 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7342063311 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7359227451 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7376411631 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.739361585 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7410840109 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7428084409 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7445348748 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7462633127 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7479937546 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7497262004 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7514606503 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7531971041 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.754935562 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7566760238 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7584184896 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7601629594 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7619094331 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7636579109 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7654083926 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7671608784 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7689153681 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7706718618 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7724303595 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7741908611 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7759533668 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7777178764 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7794843901 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7812529077 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7830234293 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7847959549 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7865704844 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.788347018 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7901255556 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7919060971 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7936886426 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7954731921 	 1.40015657 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7972597456 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.7990483031 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8008388645 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.80263143 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8044259994 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8062225728 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8080211502 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8098217316 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.811624317 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8134289064 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8152354997 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8170440971 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8188546984 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8206673037 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.822481913 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8242985263 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8261171435 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8279377648 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.82976039 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8315850193 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8334116525 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8352402897 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8370709308 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.838903576 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8407382252 	 1.76617638 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8425748783 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8444135354 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8462541965 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8480968616 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8499415307 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8517882038 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8536368808 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8554875619 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8573402469 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8591949359 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8610516289 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8629103259 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8647710269 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8666337318 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8684984408 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8703651537 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8722338706 	 2.125929911 	 1.231668899 	 1.382580571 	 1.101499221 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8741045915 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8759773164 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8778520453 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8797287781 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.881607515 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8834882558 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8853710006 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8872557494 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8891425022 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.891031259 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8929220198 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8948147845 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.8967095532 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.898606326 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9005051027 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9024058834 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.904308668 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9062134567 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9081202493 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.910029046 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9119398466 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9138526512 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9157674598 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9176842724 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9196030889 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9215239095 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.923446734 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9253715626 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9272983951 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9292272316 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.931158072 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9330909165 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.935025765 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9369626174 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9389014738 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9408423342 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9427851986 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.944730067 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9466769394 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9486258157 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9505766961 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9525295804 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9544844687 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.956441361 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9584002573 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9603611576 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9623240618 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9642889701 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9662558823 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9682247985 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9701957187 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9721686429 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.974143571 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9761205032 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9780994393 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9800803795 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9820633236 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9840482717 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9860352238 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9880241799 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.9900151399 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.992008104 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.994003072 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.996000044 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
0.99799902 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 
1 	 2.125929911 	 1.231668899 	 1.382580571 	 1.578294102 	 0.8040546405 	 1.101402515 	 1.310686517 	 1.494383277 	 1.284662368 	 2.210380823 	 


==> Images/BM/mean_1D.txt <==
1e-05 	 0.01549268966 	 0.01549304074 	 0.01549339182 	 
1.100199298e-05 	 0.01554047914 	 0.01554088871 	 0.01554129827 	 
1.400797194e-05 	 0.01654434092 	 0.01654528981 	 0.01654623869 	 
1.901793686e-05 	 0.01883536047 	 0.01883745214 	 0.01883954381 	 
2.603188774e-05 	 0.02034925273 	 0.02035109299 	 0.02035293325 	 
3.50498246e-05 	 0.02455463829 	 0.02455702888 	 0.02455941947 	 
4.607174742e-05 	 0.0262423437 	 0.02624280937 	 0.02624327503 	 
5.909765621e-05 	 0.03012882722 	 0.03013617277 	 0.03014351832 	 
7.412755097e-05 	 0.03326454766 	 0.03327025187 	 0.03327595609 	 
9.11614317e-05 	 0.035901142 	 0.0359034054 	 0.03590566881 	 
0.0001101992984 	 0.0389801208 	 0.03898244215 	 0.0389847635 	 
0.0001312411511 	 0.0425927608 	 0.04261200736 	 0.04263125391 	 
0.0001542869897 	 0.04729352501 	 0.04731730454 	 0.04734108406 	 
0.0001793368143 	 0.05040990361 	 0.05043101007 	 0.05045211654 	 
0.0002063906249 	 0.0507150786 	 0.05073524263 	 0.05075540666 	 
0.0002354484214 	 0.05240470959 	 0.05242303354 	 0.05244135749 	 
0.0002665102039 	 0.05986945798 	 0.05993833246 	 0.06000720695 	 
0.0002995759724 	 0.06374536821 	 0.06384790213 	 0.06395043604 	 
0.0003346457268 	 0.0649267316 	 0.06501641841 	 0.06510610523 	 
0.0003717194672 	 0.0665260374 	 0.06661098417 	 0.06669593095 	 
0.0004107971936 	 0.06967007556 	 0.06972641428 	 0.06978275301 	 
0.0004518789059 	 0.07423296868 	 0.07431407739 	 0.0743951861 	 
0.0004949646042 	 0.07735870209 	 0.07743431759 	 0.07750993309 	 
0.0005400542885 	 0.08021783792 	 0.08025736663 	 0.08029689534 	 
0.0005871479588 	 0.0831107896 	 0.08318168474 	 0.08325257987 	 
0.000636245615 	 0.08604535844 	 0.08608783078 	 0.08613030312 	 
0.0006873472572 	 0.09069401526 	 0.09075044171 	 0.09080686816 	 
0.0007404528853 	 0.09379270351 	 0.09384397818 	 0.09389525286 	 
0.0007955624994 	 0.0949520096 	 0.09504982665 	 0.0951476437 	 
0.0008526760995 	 0.09953304861 	 0.09966308478 	 0.09979312095 	 
0.0009117936856 	 0.101277278 	 0.1013957707 	 0.1015142633 	 
0.0009729152576 	 0.103442589 	 0.1035192826 	 0.1035959762 	 
0.001036040816 	 0.1079219112 	 0.1081288213 	 0.1083357313 	 
0.00110117036 	 0.1096538926 	 0.1098511016 	 0.1100483105 	 
0.001168303889 	 0.1123143698 	 0.1124925785 	 0.1126707872 	 
0.001237441405 	 0.1154184568 	 0.1155574282 	 0.1156963997 	 
0.001308582907 	 0.1172036428 	 0.1173250102 	 0.1174463776 	 
0.001381728395 	 0.1172036428 	 0.1173250102 	 0.1174463776 	 
0.001456877869 	 0.1188383159 	 0.1189592785 	 0.119080241 	 
0.001534031329 	 0.119084389 	 0.1191985121 	 0.1193126352 	 
0.001613188774 	 0.121943061 	 0.1220743177 	 0.1222055744 	 
0.001694350206 	 0.121943061 	 0.1220743177 	 0.1222055744 	 
0.001777515624 	 0.1246311205 	 0.1247426128 	 0.1248541051 	 
0.001862685027 	 0.1250131982 	 0.1251263973 	 0.1252395964 	 
0.001949858417 	 0.128888986 	 0.1290408042 	 0.1291926225 	 
0.002039035793 	 0.1312339321 	 0.1313966614 	 0.1315593907 	 
0.002130217154 	 0.1382990869 	 0.1387208908 	 0.1391426946 	 
0.002223402502 	 0.1405632022 	 0.1409565428 	 0.1413498834 	 
0.002318591835 	 0.1481225742 	 0.1484322979 	 0.1487420215 	 
0.002415785155 	 0.1532918372 	 0.1536769571 	 0.1540620771 	 
0.00251498246 	 0.1550587046 	 0.1553532947 	 0.1556478848 	 
0.002616183751 	 0.1553990411 	 0.155692299 	 0.1559855569 	 
0.002719389029 	 0.1554160566 	 0.1557084282 	 0.1560007998 	 
0.002824598292 	 0.1599944426 	 0.1603278742 	 0.1606613059 	 
0.002931811541 	 0.1603373767 	 0.1606594218 	 0.1609814669 	 
0.003041028777 	 0.1625949483 	 0.1630843985 	 0.1635738486 	 
0.003152249998 	 0.163680352 	 0.1641074512 	 0.1645345503 	 
0.003265475205 	 0.1659897644 	 0.1664695291 	 0.1669492938 	 
0.003380704398 	 0.1659897644 	 0.1664695291 	 0.1669492938 	 
0.003497937577 	 0.1698761033 	 0.1702588426 	 0.1706415819 	 
0.003617174742 	 0.170820253 	 0.1712509986 	 0.1716817442 	 
0.003738415893 	 0.1711421314 	 0.1715596151 	 0.1719770987 	 
0.00386166103 	 0.1726858565 	 0.1731075677 	 0.173529279 	 
0.003986910153 	 0.174486836 	 0.174836956 	 0.175187076 	 
0.004114163262 	 0.1777100702 	 0.177999666 	 0.1782892617 	 
0.004243420357 	 0.178780118 	 0.1790908874 	 0.1794016569 	 
0.004374681438 	 0.1840719619 	 0.1843621224 	 0.1846522829 	 
0.004507946505 	 0.1840719619 	 0.1843621224 	 0.1846522829 	 
0.004643215558 	 0.1966724309 	 0.1973714005 	 0.1980703701 	 
0.004780488597 	 0.1973860084 	 0.1980319768 	 0.1986779452 	 
0.004919765621 	 0.2013592841 	 0.2020495654 	 0.2027398466 	 
0.005061046632 	 0.201481364 	 0.2021749072 	 0.2028684504 	 
0.005204331629 	 0.2030260331 	 0.2037484093 	 0.2044707855 	 
0.005349620612 	 0.2030260331 	 0.2037484093 	 0.2044707855 	 
0.00549691358 	 0.2030260331 	 0.2037484093 	 0.2044707855 	 
0.005646210535 	 0.2099518267 	 0.210912049 	 0.2118722713 	 
0.005797511475 	 0.2099518267 	 0.210912049 	 0.2118722713 	 
0.005950816402 	 0.2099518267 	 0.210912049 	 0.2118722713 	 
0.006106125315 	 0.2099518267 	 0.210912049 	 0.2118722713 	 
0.006263438213 	 0.2099518267 	 0.210912049 	 0.2118722713 	 
0.006422755097 	 0.2111898199 	 0.212104147 	 0.213018474 	 
0.006584075968 	 0.2128493988 	 0.2138197341 	 0.2147900694 	 
0.006747400824 	 0.2152467235 	 0.216201401 	 0.2171560784 	 
0.006912729667 	 0.218347264 	 0.2191419697 	 0.2199366754 	 
0.007080062495 	 0.2262926424 	 0.2272120574 	 0.2281314723 	 
0.007249399309 	 0.2313717832 	 0.2322891076 	 0.233206432 	 
0.007420740109 	 0.2322385626 	 0.2331311709 	 0.2340237792 	 
0.007594084896 	 0.2324580128 	 0.2333466934 	 0.2342353739 	 
0.007769433668 	 0.2364428171 	 0.2371355256 	 0.237828234 	 
0.007946786426 	 0.2364428171 	 0.2371355256 	 0.237828234 	 
0.00812614317 	 0.2364428171 	 0.2371355256 	 0.237828234 	 
0.0083075039 	 0.240422079 	 0.2410640216 	 0.2417059642 	 
0.008490868616 	 0.240422079 	 0.2410640216 	 0.2417059642 	 
0.008676237318 	 0.2441064943 	 0.2448440649 	 0.2455816354 	 
0.008863610006 	 0.2441064943 	 0.2448440649 	 0.2455816354 	 
0.00905298668 	 0.2502480662 	 0.2510177725 	 0.2517874789 	 
0.00924436734 	 0.2511661808 	 0.2518948897 	 0.2526235986 	 
0.009437751986 	 0.2719182076 	 0.2739253202 	 0.2759324327 	 
0.009633140618 	 0.2719182076 	 0.2739253202 	 0.2759324327 	 
0.009830533236 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01002992984 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01023133043 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01043473501 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01064014357 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01084755611 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01105697265 	 0.2790977687 	 0.2809416825 	 0.2827855964 	 
0.01126839317 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01148181767 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01169724617 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01191467864 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01213411511 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01235555556 	 0.2849722659 	 0.2865181789 	 0.2880640918 	 
0.01257899999 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01280444841 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01303190082 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01326135721 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01349281759 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01372628196 	 0.2886890391 	 0.2900683352 	 0.2914476313 	 
0.01396175031 	 0.2901071775 	 0.2915477457 	 0.2929883139 	 
0.01419922265 	 0.2944062546 	 0.2958780912 	 0.2973499278 	 
0.01443869897 	 0.2944062546 	 0.2958780912 	 0.2973499278 	 
0.01468017928 	 0.2944062546 	 0.2958780912 	 0.2973499278 	 
0.01492366357 	 0.2996623434 	 0.300918424 	 0.3021745046 	 
0.01516915185 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01541664412 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01566614037 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01591764061 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01617114484 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01642665305 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01668416525 	 0.3097446473 	 0.3105589293 	 0.3113732112 	 
0.01694368143 	 0.3161792846 	 0.3168614557 	 0.3175436268 	 
0.0172052016 	 0.3161792846 	 0.3168614557 	 0.3175436268 	 
0.01746872575 	 0.3161792846 	 0.3168614557 	 0.3175436268 	 
0.01773425389 	 0.3161792846 	 0.3168614557 	 0.3175436268 	 
0.01800178602 	 0.3161792846 	 0.3168614557 	 0.3175436268 	 
0.01827132213 	 0.3218718067 	 0.3224215302 	 0.3229712537 	 
0.01854286223 	 0.3310610003 	 0.3322706547 	 0.3334803091 	 
0.01881640632 	 0.3310610003 	 0.3322706547 	 0.3334803091 	 
0.01909195439 	 0.3310610003 	 0.3322706547 	 0.3334803091 	 
0.01936950644 	 0.3345147218 	 0.3357397362 	 0.3369647506 	 
0.01964906249 	 0.33686436 	 0.3380112793 	 0.3391581985 	 
0.01993062251 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02021418653 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02049975453 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02078732652 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02107690249 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02136848245 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02166206639 	 0.3392436365 	 0.3403643599 	 0.3414850834 	 
0.02195765432 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02225524624 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02255484214 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02285644203 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.0231600459 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02346565376 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02377326561 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02408288144 	 0.3492822424 	 0.3505692159 	 0.3518561894 	 
0.02439450126 	 0.3500537472 	 0.3513516661 	 0.352649585 	 
0.02470812506 	 0.3500537472 	 0.3513516661 	 0.352649585 	 
0.02502375285 	 0.3500537472 	 0.3513516661 	 0.352649585 	 
0.02534138463 	 0.3651141624 	 0.3671798067 	 0.369245451 	 
0.02566102039 	 0.3651141624 	 0.3671798067 	 0.369245451 	 
0.02598266014 	 0.3674684206 	 0.3692821275 	 0.3710958343 	 
0.02630630387 	 0.3674684206 	 0.3692821275 	 0.3710958343 	 
0.02663195159 	 0.3705912296 	 0.3722798377 	 0.3739684458 	 
0.0269596033 	 0.3705912296 	 0.3722798377 	 0.3739684458 	 
0.02728925899 	 0.3705912296 	 0.3722798377 	 0.3739684458 	 
0.02762091867 	 0.3705912296 	 0.3722798377 	 0.3739684458 	 
0.02795458233 	 0.3705912296 	 0.3722798377 	 0.3739684458 	 
0.02829024998 	 0.3727897039 	 0.3742669992 	 0.3757442946 	 
0.02862792162 	 0.3734893935 	 0.3749800722 	 0.3764707508 	 
0.02896759724 	 0.3802867355 	 0.382332444 	 0.3843781525 	 
0.02930927684 	 0.3802867355 	 0.382332444 	 0.3843781525 	 
0.02965296044 	 0.3802867355 	 0.382332444 	 0.3843781525 	 
0.02999864802 	 0.3802867355 	 0.382332444 	 0.3843781525 	 
0.03034633958 	 0.3828625924 	 0.3848864555 	 0.3869103186 	 
0.03069603513 	 0.3853712335 	 0.3877396738 	 0.3901081141 	 
0.03104773467 	 0.3853712335 	 0.3877396738 	 0.3901081141 	 
0.03140143819 	 0.3853712335 	 0.3877396738 	 0.3901081141 	 
0.0317571457 	 0.3853712335 	 0.3877396738 	 0.3901081141 	 
0.0321148572 	 0.3899558245 	 0.3924423098 	 0.3949287951 	 
0.03247457268 	 0.3899558245 	 0.3924423098 	 0.3949287951 	 
0.03283629215 	 0.3899558245 	 0.3924423098 	 0.3949287951 	 
0.0332000156 	 0.3899558245 	 0.3924423098 	 0.3949287951 	 
0.03356574304 	 0.3899558245 	 0.3924423098 	 0.3949287951 	 
0.03393347447 	 0.4010043228 	 0.4029483963 	 0.4048924698 	 
0.03430320988 	 0.4010043228 	 0.4029483963 	 0.4048924698 	 
0.03467494927 	 0.4134627345 	 0.4175208267 	 0.4215789189 	 
0.03504869266 	 0.4134627345 	 0.4175208267 	 0.4215789189 	 
0.03542444003 	 0.4134627345 	 0.4175208267 	 0.4215789189 	 
0.03580219138 	 0.4134627345 	 0.4175208267 	 0.4215789189 	 
0.03618194672 	 0.4134627345 	 0.4175208267 	 0.4215789189 	 
0.03656370605 	 0.4172010067 	 0.4211899624 	 0.4251789182 	 
0.03694746936 	 0.4219180823 	 0.4255171116 	 0.4291161409 	 
0.03733323666 	 0.4219180823 	 0.4255171116 	 0.4291161409 	 
0.03772100794 	 0.4320888474 	 0.4370276307 	 0.441966414 	 
0.03811078322 	 0.4320888474 	 0.4370276307 	 0.441966414 	 
0.03850256247 	 0.4320888474 	 0.4370276307 	 0.441966414 	 
0.03889634572 	 0.4382413017 	 0.4422704215 	 0.4462995412 	 
0.03929213294 	 0.4536110514 	 0.4587638081 	 0.4639165647 	 
0.03968992416 	 0.4536110514 	 0.4587638081 	 0.4639165647 	 
0.04008971936 	 0.4536110514 	 0.4587638081 	 0.4639165647 	 
0.04049151855 	 0.4536110514 	 0.4587638081 	 0.4639165647 	 
0.04089532172 	 0.4536110514 	 0.4587638081 	 0.4639165647 	 
0.04130112888 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04170894002 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04211875515 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04253057427 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04294439737 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04336022446 	 0.4588898982 	 0.4636906166 	 0.4684913351 	 
0.04377805553 	 0.4597067204 	 0.4647305522 	 0.4697543839 	 
0.04419789059 	 0.4597067204 	 0.4647305522 	 0.4697543839 	 
0.04461972964 	 0.4597067204 	 0.4647305522 	 0.4697543839 	 
0.04504357267 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04546941969 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04589727069 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04632712568 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04675898466 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04719284762 	 0.4651278514 	 0.472504877 	 0.4798819026 	 
0.04762871457 	 0.4802405737 	 0.4896873034 	 0.499134033 	 
0.0480665855 	 0.4831675347 	 0.4924692241 	 0.5017709136 	 
0.04850646042 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.04894833933 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.04939222222 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.0498381091 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.05028599996 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.05073589481 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.05118779365 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.05164169647 	 0.4970370542 	 0.5040097651 	 0.510982476 	 
0.05209760328 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05255551407 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05301542885 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05347734762 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05394127037 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05440719711 	 0.4978631774 	 0.5048699823 	 0.5118767871 	 
0.05487512783 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05534506254 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05581700124 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05629094392 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05676689058 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05724484124 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05772479588 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.0582067545 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05869071711 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05917668371 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.05966465429 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06015462886 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06064660742 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06114058996 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06163657649 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.062134567 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.0626345615 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06313655998 	 0.5006468351 	 0.5071190406 	 0.5135912462 	 
0.06364056245 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06414656891 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06465457935 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06516459378 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.0656766122 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.0661906346 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06670666099 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06722469136 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06774472572 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06826676406 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06879080639 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06931685271 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.06984490301 	 0.5200896941 	 0.5270941641 	 0.5340986342 	 
0.0703749573 	 0.5257952165 	 0.5353506183 	 0.5449060201 	 
0.07090701557 	 0.5257952165 	 0.5353506183 	 0.5449060201 	 
0.07144107783 	 0.5257952165 	 0.5353506183 	 0.5449060201 	 
0.07197714408 	 0.5257952165 	 0.5353506183 	 0.5449060201 	 
0.07251521431 	 0.5257952165 	 0.5353506183 	 0.5449060201 	 
0.07305528853 	 0.5430583687 	 0.5512383973 	 0.559418426 	 
0.07359736674 	 0.5430583687 	 0.5512383973 	 0.559418426 	 
0.07414144893 	 0.5580629899 	 0.5681865918 	 0.5783101937 	 
0.0746875351 	 0.5580629899 	 0.5681865918 	 0.5783101937 	 
0.07523562526 	 0.5580629899 	 0.5681865918 	 0.5783101937 	 
0.07578571941 	 0.5802615604 	 0.5912675861 	 0.6022736118 	 
0.07633781755 	 0.5802615604 	 0.5912675861 	 0.6022736118 	 
0.07689191967 	 0.5802615604 	 0.5912675861 	 0.6022736118 	 
0.07744802577 	 0.5802615604 	 0.5912675861 	 0.6022736118 	 
0.07800613587 	 0.5802615604 	 0.5912675861 	 0.6022736118 	 
0.07856624994 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.07912836801 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.07969249006 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08025861609 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08082674612 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08139688012 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08196901812 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.0825431601 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08311930606 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08369745601 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08427760995 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08485976788 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08544392979 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08603009568 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08661826556 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08720843943 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08780061728 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08839479912 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08899098495 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.08958917476 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.09018936856 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.09079156634 	 0.5903541649 	 0.6047481028 	 0.6191420406 	 
0.09139576811 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09200197387 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09261018361 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09322039733 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09383261505 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09444683675 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09506306243 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.0956812921 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09630152576 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.0969237634 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09754800503 	 0.5963279779 	 0.6090484119 	 0.621768846 	 
0.09817425065 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.09880250025 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.09943275383 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.1000650114 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.100699273 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.1013355385 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.101973808 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.1026140816 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.1032563591 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.1039006406 	 0.6014741234 	 0.6131682867 	 0.62486245 	 
0.104546926 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1051952155 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1058455089 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1064978064 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1071521078 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1078084132 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1084667226 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.109127036 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1097893533 	 0.6119679011 	 0.6214124782 	 0.6308570554 	 
0.1104536747 	 0.6235887539 	 0.6321413477 	 0.6406939416 	 
0.11112 	 0.6235887539 	 0.6321413477 	 0.6406939416 	 
0.1117883293 	 0.6235887539 	 0.6321413477 	 0.6406939416 	 
0.1124586626 	 0.6235887539 	 0.6321413477 	 0.6406939416 	 
0.1131309999 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1138053412 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1144816865 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1151600357 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1158403889 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1165227462 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1172071074 	 0.6241253152 	 0.6327713643 	 0.6414174134 	 
0.1178934726 	 0.6398131902 	 0.6476944467 	 0.6555757032 	 
0.1185818418 	 0.6498519618 	 0.6616685191 	 0.6734850764 	 
0.1192722149 	 0.6498519618 	 0.6616685191 	 0.6734850764 	 
0.1199645921 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1206589732 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1213553583 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1220537474 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1227541405 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1234565376 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1241609387 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1248673437 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1255757528 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1262861658 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1269985828 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1277130038 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1284294288 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1291478578 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1298682907 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1305907277 	 0.6890416141 	 0.7017354239 	 0.7144292337 	 
0.1313151686 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1320416135 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1327700624 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1335005153 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1342329722 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.134967433 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1357038979 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1364423667 	 0.6933253527 	 0.7062271356 	 0.7191289186 	 
0.1371828395 	 0.7165685434 	 0.7451434288 	 0.7737183141 	 
0.1379253163 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1386697971 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1394162819 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1401647706 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1409152634 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1416677601 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1424222608 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1431787655 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1439372742 	 0.7331657293 	 0.7598532999 	 0.7865408706 	 
0.1446977869 	 0.7555778771 	 0.7784473752 	 0.8013168734 	 
0.1454603035 	 0.7555778771 	 0.7784473752 	 0.8013168734 	 
0.1462248242 	 0.7555778771 	 0.7784473752 	 0.8013168734 	 
0.1469913488 	 0.7555778771 	 0.7784473752 	 0.8013168734 	 
0.1477598774 	 0.757300691 	 0.7797853851 	 0.8022700792 	 
0.14853041 	 0.757300691 	 0.7797853851 	 0.8022700792 	 
0.1493029466 	 0.757300691 	 0.7797853851 	 0.8022700792 	 
0.1500774872 	 0.7608962989 	 0.7828999121 	 0.8049035254 	 
0.1508540318 	 0.7608962989 	 0.7828999121 	 0.8049035254 	 
0.1516325803 	 0.7690462977 	 0.7896132439 	 0.8101801902 	 
0.1524131329 	 0.7690462977 	 0.7896132439 	 0.8101801902 	 
0.1531956894 	 0.7690462977 	 0.7896132439 	 0.8101801902 	 
0.1539802499 	 0.7690462977 	 0.7896132439 	 0.8101801902 	 
0.1547668144 	 0.7690462977 	 0.7896132439 	 0.8101801902 	 
0.1555553829 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1563459553 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1571385318 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1579331122 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1587296966 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.159528285 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1603288774 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1611314738 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1619360742 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1627426785 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1635512869 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1643618992 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1651745155 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1659891358 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1668057601 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1676243884 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1684450206 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1692676568 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1700922971 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1709189413 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1717475895 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1725782417 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1734108978 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.174245558 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1750822221 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1759208903 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1767615624 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1776042385 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1784489186 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1792956026 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1801442907 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1809949827 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1818476788 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1827023788 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1835590828 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1844177908 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1852785027 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1861412187 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1870059386 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1878726626 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1887413905 	 0.7949193179 	 0.8469841367 	 0.8990489555 	 
0.1896121224 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.1904848583 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.1913595982 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.192236342 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.1931150899 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.1939958417 	 0.8188879228 	 0.8715423117 	 0.9241967006 	 
0.1948785975 	 0.8457641407 	 0.9002630529 	 0.9547619651 	 
0.1957633573 	 0.8457641407 	 0.9002630529 	 0.9547619651 	 
0.1966501211 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.1975388889 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.1984296607 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.1993224364 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.2002172161 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.2011139999 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.2020127876 	 0.847301014 	 0.9013691741 	 0.9554373342 	 
0.2029135793 	 0.8597520619 	 0.9109513755 	 0.9621506891 	 
0.2038163749 	 0.8597520619 	 0.9109513755 	 0.9621506891 	 
0.2047211746 	 0.8597520619 	 0.9109513755 	 0.9621506891 	 
0.2056279782 	 0.8597520619 	 0.9109513755 	 0.9621506891 	 
0.2065367859 	 0.8597520619 	 0.9109513755 	 0.9621506891 	 
0.2074475975 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2083604131 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2092752327 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2101920563 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2111108839 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2120317154 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2129545509 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2138793905 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.214806234 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2157350815 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.216665933 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2175987884 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2185336479 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2194705113 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2204093787 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2213502502 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2222931256 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2232380049 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2241848883 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2251337757 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.226084667 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2270375623 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2279924617 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.228949365 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2299082722 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2308691835 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2318320988 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.232797018 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2337639412 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2347328685 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2357037997 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2366767348 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.237651674 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2386286172 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2396075643 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2405885155 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2415714706 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2425564297 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2435433928 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2445323598 	 0.8715139343 	 0.9216802449 	 0.9718465556 	 
0.2455233309 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.2465163059 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.247511285 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.248508268 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.249507255 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.250508246 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.251511241 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.2525162399 	 0.8999814112 	 0.9457475644 	 0.9915137176 	 
0.2535232429 	 0.9074345967 	 0.9544649434 	 1.00149529 	 
0.2545322498 	 0.9034106961 	 0.9811536546 	 1.058896613 	 
0.2555432607 	 0.9034106961 	 0.9811536546 	 1.058896613 	 
0.2565562756 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2575712945 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2585883174 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2596073443 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2606283751 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.26165141 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2626764488 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2637034916 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2647325384 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2657635892 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2667966439 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2678317027 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2688687654 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2699078322 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2709489029 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2719919776 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2730370562 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2740841389 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2751332256 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2761843162 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2772374108 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2782925094 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.279349612 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2804087186 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2814698292 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2825329438 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2835980623 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2846651848 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2857343113 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2868054418 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2878785763 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2889537148 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2900308573 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2911100037 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2921911541 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2932743085 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2943594669 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2954466293 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2965357957 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2976269661 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2987201404 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.2998153187 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.3009125011 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.3020116874 	 0.9008220725 	 0.9866328006 	 1.072443529 	 
0.3031128777 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3042160719 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3053212702 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3064284724 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3075376787 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3086488889 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3097621031 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3108773213 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3119945435 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3131137696 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3142349998 	 0.9101395333 	 0.9932118059 	 1.076284078 	 
0.3153582339 	 0.9463042612 	 1.04280458 	 1.139304899 	 
0.316483472 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3176107141 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3187399602 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3198712103 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3210044644 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3221397224 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3232769845 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3244162505 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3255575205 	 0.946805305 	 1.043148416 	 1.139491527 	 
0.3267007945 	 0.9548452542 	 1.049896497 	 1.144947739 	 
0.3278460725 	 0.9548452542 	 1.049896497 	 1.144947739 	 
0.3289933544 	 0.9548452542 	 1.049896497 	 1.144947739 	 
0.3301426404 	 0.9548452542 	 1.049896497 	 1.144947739 	 
0.3312939303 	 0.9548452542 	 1.049896497 	 1.144947739 	 
0.3324472243 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3336025222 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3347598241 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3359191299 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3370804398 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3382437537 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3394090715 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3405763933 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3417457191 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3429170489 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3440903827 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3452657205 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3464430623 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.347622408 	 0.9657530041 	 1.060625366 	 1.155497728 	 
0.3488037577 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3499871114 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3511724691 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3523598308 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3535491965 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3547405662 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3559339398 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3571293174 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.358326699 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3595260846 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3607274742 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3619308678 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3631362654 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3643436669 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.3655530724 	 0.9846830272 	 1.085798807 	 1.186914587 	 
0.366764482 	 0.9805323981 	 1.095959877 	 1.211387356 	 
0.3679778955 	 0.9805323981 	 1.095959877 	 1.211387356 	 
0.369193313 	 0.9805323981 	 1.095959877 	 1.211387356 	 
0.3704107344 	 0.9805323981 	 1.095959877 	 1.211387356 	 
0.3716301599 	 0.9874123712 	 1.101838536 	 1.216264701 	 
0.3728515893 	 0.9874123712 	 1.101838536 	 1.216264701 	 
0.3740750228 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.3753004602 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.3765279016 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.377757347 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.3789887964 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.3802222497 	 0.9959926877 	 1.110319582 	 1.224646477 	 
0.3814577071 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3826951684 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3839346337 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.385176103 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3864195763 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3876650536 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3889125349 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3901620201 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3914135094 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3926670026 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3939224998 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.395180001 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3964395062 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3977010153 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.3989645285 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4002300456 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4014975668 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4027670919 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.404038621 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.405312154 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4065876911 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4078652322 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4091447772 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4104263262 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4117098792 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4129954362 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4142829972 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4155725622 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4168641312 	 0.9989421584 	 1.120976225 	 1.243010292 	 
0.4181577041 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.419453281 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4207508619 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4220504468 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4233520357 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4246556286 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4259612255 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4272688263 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4285784311 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4298900399 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4312036528 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4325192695 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4338368903 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4351565151 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4364781438 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4378017766 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4391274133 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.440455054 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4417846987 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4431163473 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.44445 	 0.9602648909 	 1.164464083 	 1.368663274 	 
0.4457856566 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4471233173 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4484629819 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4498046505 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4511483231 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4524939997 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4538416802 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4551913648 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4565430533 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4578967458 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4592524424 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4606101428 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4619698473 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4633315558 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4646952682 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4660609847 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4674287051 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4687984295 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4701701579 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4715438903 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4729196267 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.474297367 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4756771113 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4770588597 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.478442612 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4798283683 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4812161286 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4826058928 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4839976611 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4853914333 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4867872096 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4881849898 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.489584774 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4909865621 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4923903543 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4937961505 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4952039506 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4966137547 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.4980255629 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.499439375 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.500855191 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5022730111 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5036928352 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5051146632 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5065384953 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5079643313 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5093921713 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5108220153 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5122538632 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5136877152 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5151235711 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5165614311 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.518001295 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5194431629 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5208870348 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5223329107 	 0.9839790211 	 1.187765931 	 1.391552842 	 
0.5237807905 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5252306744 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5266825622 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.528136454 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5295923498 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5310502496 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5325101534 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5339720612 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5354359729 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5369018886 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5383698084 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5398397321 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5413116598 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5427855914 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5442615271 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5457394668 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5472194104 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.548701358 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5501853096 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5516712652 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5531592248 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5546491884 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5561411559 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5576351275 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.559131103 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5606290825 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.562129066 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5636310535 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.565135045 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5666410404 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5681490399 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5696590433 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5711710507 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5726850621 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5742010775 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5757190968 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5772391202 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5787611475 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5802851789 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5818112142 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5833392535 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5848692968 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.586401344 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5879353953 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5894714505 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5910095098 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.592549573 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5940916402 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5956357114 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5971817866 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.5987298657 	 1.003934059 	 1.200046364 	 1.396158669 	 
0.6002799489 	 1.026271039 	 1.225740314 	 1.42520959 	 
0.601832036 	 1.026271039 	 1.225740314 	 1.42520959 	 
0.6033861271 	 1.026271039 	 1.225740314 	 1.42520959 	 
0.6049422222 	 1.026271039 	 1.225740314 	 1.42520959 	 
0.6065003213 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6080604244 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6096225315 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6111866425 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6127527575 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6143208766 	 1.085632142 	 1.252025557 	 1.418418972 	 
0.6158909996 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6174631265 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6190372575 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6206133925 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6221915314 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6237716744 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6253538213 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6269379722 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6285241271 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.630112286 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6317024488 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6332946157 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6348887865 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6364849614 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6380831402 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.639683323 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6412855097 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6428897005 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6444958953 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.646104094 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6477142967 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6493265034 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6509407141 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6525569288 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6541751475 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6557953701 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6574175968 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6590418274 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.660668062 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6622963006 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6639265432 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6655587898 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6671930403 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6688292949 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6704675534 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6721078159 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6737500824 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6753943529 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6770406274 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6786889058 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6803391883 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6819914747 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6836457651 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6853020595 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6869603579 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6886206603 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6902829667 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.691947277 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6936135913 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6952819097 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.696952232 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.6986245583 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7002988885 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7019752228 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.703653561 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7053339033 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7070162495 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7087005997 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7103869539 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7120753121 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7137656742 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7154580404 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7171524105 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7188487846 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7205471627 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7222475448 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7239499309 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.725654321 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.727360715 	 1.145531289 	 1.29129775 	 1.437064212 	 
0.7290691131 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7307795151 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7324919211 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7342063311 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7359227451 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7376411631 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.739361585 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7410840109 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7428084409 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7445348748 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7462633127 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7479937546 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7497262004 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7514606503 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7531971041 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.754935562 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7566760238 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7584184896 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7601629594 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7619094331 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7636579109 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7654083926 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7671608784 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7689153681 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7706718618 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7724303595 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7741908611 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7759533668 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7777178764 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7794843901 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7812529077 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7830234293 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7847959549 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7865704844 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.788347018 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7901255556 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7919060971 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7936886426 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7954731921 	 1.198489957 	 1.33214754 	 1.465805124 	 
0.7972597456 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.7990483031 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8008388645 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.80263143 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8044259994 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8062225728 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8080211502 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8098217316 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.811624317 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8134289064 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8152354997 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8170440971 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8188546984 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8206673037 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.822481913 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8242985263 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8261171435 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8279377648 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.82976039 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8315850193 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8334116525 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8352402897 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8370709308 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.838903576 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8407382252 	 1.216163187 	 1.368749521 	 1.521335855 	 
0.8425748783 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8444135354 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8462541965 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8480968616 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8499415307 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8517882038 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8536368808 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8554875619 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8573402469 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8591949359 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8610516289 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8629103259 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8647710269 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8666337318 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8684984408 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8703651537 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8722338706 	 1.207423899 	 1.404724874 	 1.60202585 	 
0.8741045915 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8759773164 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8778520453 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8797287781 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.881607515 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8834882558 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8853710006 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8872557494 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8891425022 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.891031259 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8929220198 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8948147845 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.8967095532 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.898606326 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9005051027 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9024058834 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.904308668 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9062134567 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9081202493 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.910029046 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9119398466 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9138526512 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9157674598 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9176842724 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9196030889 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9215239095 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.923446734 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9253715626 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9272983951 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9292272316 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.931158072 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9330909165 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.935025765 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9369626174 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9389014738 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9408423342 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9427851986 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.944730067 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9466769394 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9486258157 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9505766961 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9525295804 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9544844687 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.956441361 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9584002573 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9603611576 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9623240618 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9642889701 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9662558823 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9682247985 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9701957187 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9721686429 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.974143571 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9761205032 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9780994393 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9800803795 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9820633236 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9840482717 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9860352238 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9880241799 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.9900151399 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.992008104 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.994003072 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.996000044 	 1.264498148 	 1.452404362 	 1.640310576 	 
0.99799902 	 1.264498148 	 1.452404362 	 1.640310576 	 
1 	 1.264498148 	 1.452404362 	 1.640310576 	 


==> Images/DMOC_Conv/conv_moc_311_log.txt <==
2 	 0.9999990986 	 
3 	 0.4304932056 	 
5 	 0.1963467147 	 
9 	 0.09236103473 	 
17 	 0.04432713819 	 
33 	 0.02155661851 	 
65 	 0.01057335905 	 
129 	 0.0052149645 	 
257 	 0.002581412509 	 
513 	 0.00128076327 	 
1025 	 0.0006362900902 	 
2049 	 0.0003162757191 	 
4097 	 0.0001571119742 	 
8193 	 7.786079391e-05 	 
16385 	 3.836879954e-05 	 
32769 	 1.866896042e-05 	 
65537 	 8.85922e-06 	 
131073 	 3.970755587e-06 	 
262145 	 1.580740457e-06 	 
524289 	 6.056728935e-07 	 


==> Images/DMOC_Conv/conv_moc_311_sqrt.txt <==
2 	 0.999999 	 
3 	 0.4564343691 	 
5 	 0.2165052684 	 
9 	 0.1052021182 	 
17 	 0.0518212212 	 
33 	 0.02571305417 	 
65 	 0.01280647104 	 
129 	 0.006390150002 	 
257 	 0.003191339825 	 
513 	 0.001594276369 	 
1025 	 0.0007963306535 	 
2049 	 0.0003975045687 	 
4097 	 0.0001981286436 	 
8193 	 9.845020821e-05 	 
16385 	 4.861539753e-05 	 
32769 	 2.370330035e-05 	 
65537 	 1.125623389e-05 	 
131073 	 5.054352261e-06 	 
262145 	 2.017907196e-06 	 
524289 	 7.814215821e-07 	 


==> Images/DMOC_Conv/conv_moc_45_log.txt <==
2 	 0.5886176269 	 0.9962026434 	 0.7423645285 	 0.8371179562 	 0.8400196774 	 0.8428026715 	 0.8155063967 	 0.782560479 	 0.7883961109 	 0.8433274885 	 0.8076915579 	 0.1018038007 	 
3 	 0.4544359393 	 0.9859733812 	 0.6771150419 	 0.8064010256 	 0.6614850699 	 0.8130316176 	 0.8110373788 	 0.6264327906 	 0.7591080823 	 0.7347138311 	 0.7329734158 	 0.1413249669 	 
5 	 0.34857712 	 0.8083830615 	 0.5233837579 	 0.6508753172 	 0.6152001962 	 0.7214572639 	 0.7833811521 	 0.5954953878 	 0.6719290493 	 0.6387713353 	 0.6357453641 	 0.1323408297 	 
9 	 0.2827336288 	 0.7824457412 	 0.4890756943 	 0.618729122 	 0.5722009387 	 0.6993438642 	 0.6686623348 	 0.5513970424 	 0.6611575797 	 0.6223702788 	 0.5948116225 	 0.1367437269 	 
17 	 0.2480281774 	 0.6513045861 	 0.4422445957 	 0.5124324351 	 0.4960208738 	 0.5070709838 	 0.6304981984 	 0.5267087837 	 0.4967499292 	 0.5967500973 	 0.510780866 	 0.113475878 	 
33 	 0.2242645853 	 0.4890399526 	 0.4148233105 	 0.4957315964 	 0.4728478012 	 0.4782952667 	 0.4425784184 	 0.5067662963 	 0.4750368703 	 0.4345749852 	 0.4433959083 	 0.08221796629 	 
65 	 0.2112998806 	 0.4656341815 	 0.399057598 	 0.4883668912 	 0.4616582758 	 0.4053751836 	 0.413269046 	 0.4414296787 	 0.3846387287 	 0.385137118 	 0.4055866582 	 0.07716725289 	 
129 	 0.2031251596 	 0.4608648911 	 0.351624323 	 0.4295293737 	 0.395335224 	 0.3719291655 	 0.3991148136 	 0.4361910677 	 0.3538980057 	 0.3774335281 	 0.3779045552 	 0.0711409316 	 
257 	 0.1997665374 	 0.4530345784 	 0.3344351692 	 0.3542332709 	 0.3434461118 	 0.3691306322 	 0.3965662311 	 0.4135376298 	 0.3427529475 	 0.374251627 	 0.3581154735 	 0.06670235134 	 
513 	 0.1972483395 	 0.3392340365 	 0.3325224323 	 0.3519895746 	 0.3419864983 	 0.3672412316 	 0.2985107122 	 0.299454106 	 0.3254932768 	 0.372357626 	 0.3226037834 	 0.05046541835 	 
1025 	 0.1962682372 	 0.3332721241 	 0.3315492402 	 0.3387982545 	 0.3028460889 	 0.27484114 	 0.2974803598 	 0.2984674333 	 0.2769517871 	 0.3474267318 	 0.2997901397 	 0.04446948062 	 
2049 	 0.1957095146 	 0.258666134 	 0.3179072514 	 0.289985914 	 0.3012793053 	 0.2013824755 	 0.2672928674 	 0.2254721199 	 0.2764578675 	 0.2919007673 	 0.2626054217 	 0.04215506335 	 
4097 	 0.1923446352 	 0.2063763252 	 0.2773834211 	 0.2616231544 	 0.2866009409 	 0.2011226671 	 0.2467256912 	 0.2252131655 	 0.2442958431 	 0.2916655241 	 0.2433351368 	 0.03619422246 	 
8193 	 0.1859214897 	 0.1961274488 	 0.265125067 	 0.1965109185 	 0.2269356547 	 0.2009849072 	 0.246590868 	 0.192552142 	 0.2441650288 	 0.2524078702 	 0.2207321395 	 0.02947361683 	 
16385 	 0.1858564882 	 0.1960580354 	 0.1998321133 	 0.1964360265 	 0.226862424 	 0.1934555484 	 0.2465221583 	 0.1924849959 	 0.2299429862 	 0.229032675 	 0.2096483451 	 0.02113997602 	 
32769 	 0.1858221129 	 0.1620310195 	 0.1998000692 	 0.1638256382 	 0.2268280575 	 0.1934212012 	 0.1876578524 	 0.1924516331 	 0.2169467789 	 0.199652739 	 0.1928437102 	 0.02027259005 	 
65537 	 0.1858050916 	 0.1620126803 	 0.199783417 	 0.1638085195 	 0.2104283428 	 0.1934035808 	 0.1876371003 	 0.1895305186 	 0.2169302517 	 0.1996359087 	 0.1908975411 	 0.01772422973 	 
131073 	 0.1857966186 	 0.162003753 	 0.1962927699 	 0.1637999183 	 0.2042099916 	 0.1802418378 	 0.1876284211 	 0.1895222153 	 0.1985735141 	 0.1996271895 	 0.1867696229 	 0.01450032302 	 
262145 	 0.1857922682 	 0.1619993151 	 0.1962883835 	 0.1637956741 	 0.2042056772 	 0.1607744106 	 0.187624033 	 0.1895178794 	 0.1968678838 	 0.1695263896 	 0.1816391914 	 0.01618323268 	 
524289 	 0.1849853399 	 0.1619970476 	 0.182928236 	 0.1637935219 	 0.1908967778 	 0.1607722415 	 0.1876218651 	 0.1604742571 	 0.1968657095 	 0.1695240905 	 0.1759859087 	 0.01406747976 	 


==> Images/DMOC_Conv/conv_moc_45_sqrt.txt <==
2 	 0.5577194843 	 0.9959485197 	 0.6123543498 	 0.7945136752 	 0.8023813446 	 0.7716903325 	 0.7561756447 	 0.6880080651 	 0.6870866645 	 0.8093392532 	 0.7475217334 	 0.1215197718 	 
3 	 0.3470739131 	 0.9850628433 	 0.5358246217 	 0.7537295099 	 0.5221165669 	 0.7323424907 	 0.7496872392 	 0.4478159369 	 0.6457436016 	 0.6416111631 	 0.6361007886 	 0.18255415 	 
5 	 0.2125143647 	 0.7673608117 	 0.3125440328 	 0.5057764776 	 0.4471531672 	 0.6118748564 	 0.709004616 	 0.4096384804 	 0.5331755985 	 0.4927269043 	 0.500176931 	 0.1691853066 	 
9 	 0.128980227 	 0.7394826875 	 0.258470478 	 0.4604121179 	 0.3943529359 	 0.5873894619 	 0.5521189094 	 0.3466788969 	 0.5212149735 	 0.4660367974 	 0.4455137485 	 0.1737972509 	 
17 	 0.08363458349 	 0.5324747117 	 0.1927022459 	 0.280891755 	 0.2624572165 	 0.2765664301 	 0.4923206859 	 0.3077469232 	 0.2576138259 	 0.4266721625 	 0.311308054 	 0.136750371 	 
33 	 0.05210322812 	 0.2482802762 	 0.1561391229 	 0.2582998717 	 0.2259572008 	 0.2332960425 	 0.1896810134 	 0.2744765501 	 0.2286614699 	 0.1779626602 	 0.2044857436 	 0.06503728653 	 
65 	 0.03100948192 	 0.2155464204 	 0.1344446336 	 0.2481504769 	 0.210087348 	 0.1417381316 	 0.1501889597 	 0.1835102822 	 0.1194446105 	 0.1207757651 	 0.155489611 	 0.06202026029 	 
129 	 0.01808655126 	 0.2091919078 	 0.08651542122 	 0.1679639119 	 0.1286889899 	 0.1048444848 	 0.1323687868 	 0.176419046 	 0.08848013504 	 0.1100421763 	 0.1222601411 	 0.05420758752 	 
257 	 0.01238157871 	 0.1984913961 	 0.0702483987 	 0.08706773189 	 0.07725118854 	 0.1008016066 	 0.1289642752 	 0.1484251863 	 0.07705077665 	 0.1058176772 	 0.1006499816 	 0.05020879799 	 
513 	 0.007531789233 	 0.07301300091 	 0.06758970647 	 0.08395663102 	 0.07531584438 	 0.09820590412 	 0.04354664064 	 0.04405960046 	 0.06203434299 	 0.1032696545 	 0.06585231148 	 0.02849318979 	 
1025 	 0.005697242741 	 0.06766543833 	 0.06626995328 	 0.07221274735 	 0.04561927802 	 0.02953985329 	 0.04219328878 	 0.04279590133 	 0.03061793724 	 0.07961533206 	 0.04822269724 	 0.02310535253 	 
2049 	 0.004743487787 	 0.0216593497 	 0.05564779186 	 0.03734751167 	 0.04424782518 	 0.005547635732 	 0.0254724376 	 0.0104847529 	 0.02992415734 	 0.03845336775 	 0.02735283175 	 0.01707143659 	 
4097 	 0.003911201587 	 0.006079205308 	 0.03019364998 	 0.02268974662 	 0.03520655403 	 0.005160765194 	 0.01676854891 	 0.01012160288 	 0.01589774425 	 0.03814092638 	 0.01841699451 	 0.01266716238 	 
8193 	 0.002970941141 	 0.004244234857 	 0.02412739152 	 0.004297064439 	 0.01043811006 	 0.00496452168 	 0.01658578648 	 0.003753865411 	 0.01572265036 	 0.0187658118 	 0.01058703777 	 0.007664637264 	 
16385 	 0.002877535829 	 0.00414799162 	 0.004703514165 	 0.004199291952 	 0.01034542285 	 0.003787874149 	 0.01649715723 	 0.003661924993 	 0.0111859158 	 0.01093445213 	 0.007234108071 	 0.00463739104 	 
32769 	 0.002830859547 	 0.001013661089 	 0.004660507231 	 0.001101986376 	 0.01030231398 	 0.003744005759 	 0.003035918408 	 0.003617402082 	 0.007885750419 	 0.004638408439 	 0.004283081333 	 0.002880695566 	 
65537 	 0.002808806871 	 0.0009873017052 	 0.004639048157 	 0.001078425393 	 0.006503349164 	 0.00372249619 	 0.003012325096 	 0.003233446467 	 0.007864558505 	 0.004616559057 	 0.00384663166 	 0.002171171811 	 
131073 	 0.002798039144 	 0.000975498004 	 0.00411040462 	 0.001067173703 	 0.005352267579 	 0.002241950084 	 0.003001489979 	 0.003222858624 	 0.004444811541 	 0.004605611261 	 0.003182010454 	 0.001475724791 	 
262145 	 0.002792636869 	 0.0009698466744 	 0.004105021246 	 0.001061700178 	 0.005346889724 	 0.0009108038078 	 0.002996116815 	 0.00321750496 	 0.004188227694 	 0.001399167116 	 0.002698791508 	 0.001568078837 	 
524289 	 0.002703750124 	 0.0009671195458 	 0.002492251499 	 0.001058988271 	 0.003383510749 	 0.0009080607286 	 0.002993430985 	 0.0008941213413 	 0.004185557364 	 0.001396408403 	 0.002098319901 	 0.001204184498 	 


==> Images/Disc_Conv/discrete_err_log.txt <==
6.279800025 	 0.4998104371 	 0.4410699645 	 0.3459352332 	 0.4774894113 	 0.3085101861 	 0.4715113146 	 0.3369694836 	 0.3645326457 	 0.3983582945 	 0.4140213045 	 0.3965508598 	 0.3954948698 	 0.05709408414 	 
1.908911973 	 0.3707918183 	 0.3322914299 	 0.3212418513 	 0.3523961885 	 0.3416147632 	 0.2462753717 	 0.3613653102 	 0.3424866477 	 0.352260248 	 0.284882613 	 0.2532242002 	 0.3188038624 	 0.04221643434 	 
0.8084465702 	 0.2931661715 	 0.2160355197 	 0.2670600183 	 0.2517617565 	 0.1972644754 	 0.2101126537 	 0.2388101115 	 0.2862159495 	 0.2615670645 	 0.2699415719 	 0.2568251556 	 0.2455594277 	 0.02913081164 	 
0.3970871327 	 0.2439976296 	 0.220151759 	 0.2081551322 	 0.1979276795 	 0.2113628168 	 0.2163253786 	 0.199955254 	 0.1847755017 	 0.2107025734 	 0.1524065116 	 0.211907214 	 0.2013669821 	 0.02001969471 	 
0.2060790407 	 0.2113234941 	 0.1617816739 	 0.1832939909 	 0.161130459 	 0.1545653008 	 0.1908476106 	 0.1440898102 	 0.1862368113 	 0.1885166743 	 0.1813470186 	 0.1299515702 	 0.168176092 	 0.02101057143 	 
0.105220926 	 0.1818141414 	 0.1464803934 	 0.1689784755 	 0.1481073337 	 0.1542036022 	 0.1623066622 	 0.1532572664 	 0.1551889141 	 0.1424864945 	 0.1485766362 	 0.1563058772 	 0.1535891656 	 0.007833211997 	 
0.05400844359 	 0.1649206084 	 0.1371800645 	 0.1512229211 	 0.1440898102 	 0.1497920244 	 0.1339569297 	 0.1509610689 	 0.140176428 	 0.1454739624 	 0.1468118427 	 0.1515971124 	 0.1451262164 	 0.006247565519 	 
0.02997419349 	 0.1496033613 	 0.1299515702 	 0.1377256151 	 0.1135078866 	 0.1377256151 	 0.130099648 	 0.1342809223 	 0.1377256151 	 0.1192131858 	 0.1299515702 	 0.1135078866 	 0.1283689515 	 0.009609764026 	 
0.0177309494 	 0.1388896297 	 0.1239841539 	 0.1239841539 	 0.1192131858 	 0.1192131858 	 0.1239841539 	 0.1135078866 	 0.1239841539 	 0.1135078866 	 0.1239841539 	 0.1135078866 	 0.1198870801 	 0.004794912419 	 


==> Images/Disc_Conv/discrete_err_tmp.txt <==
8822470 	 43.3 	 45.5 	 38 	 38.1 	 30.7 	 40.5 	 36.7 	 33.1 	 35.2 	 33.3 	 46.4 	 37.75 	 5.178642036 	 
4411230 	 43.3 	 35.5 	 37 	 41.2 	 39.6 	 35 	 37.5 	 36.5 	 35.3 	 35.3 	 39.4 	 37.23 	 2.164383412 	 
2205610 	 43.3 	 38.4 	 37.9 	 29.6 	 37.6 	 35.4 	 38.4 	 45.8 	 42.7 	 37.5 	 36 	 37.93 	 4.2809786 	 
1102800 	 39.2 	 35 	 43.3 	 41.3 	 36.2 	 34.5 	 37.7 	 32.8 	 34.8 	 31.9 	 41.4 	 36.89 	 3.905679625 	 
551400 	 39.2 	 38 	 39.5 	 41.9 	 38.2 	 42.9 	 36.3 	 36.7 	 49.3 	 37.7 	 35 	 39.55 	 4.201124188 	 
275700 	 39.2 	 43.4 	 36 	 40.8 	 43.7 	 42.8 	 43.1 	 44.5 	 37.3 	 38 	 38.7 	 40.83 	 3.08546773 	 
137850 	 39.2 	 41.2 	 31.8 	 34.9 	 28.4 	 32.8 	 29.5 	 32.5 	 36.6 	 36.6 	 39.1 	 34.34 	 4.098292327 	 
68920 	 28.7 	 29.2 	 28.7 	 26.9 	 27.2 	 29.8 	 26.1 	 30.3 	 29.9 	 27.9 	 28.8 	 28.48 	 1.409333964 	 
34460 	 25.1 	 29.8 	 28.6 	 27 	 29.4 	 30.2 	 27.9 	 30.5 	 27.7 	 27.7 	 26.8 	 28.56 	 1.339319894 	 
17230 	 25.1 	 29.1 	 26.4 	 27 	 29.3 	 27.1 	 29.8 	 27 	 26.7 	 27.5 	 25.6 	 27.55 	 1.381826489 	 
8610 	 24.5 	 26.3 	 26.7 	 27.5 	 26.1 	 26.2 	 25.6 	 28.9 	 26.8 	 29.8 	 31.2 	 27.51 	 1.84899372 	 
4300 	 24.3 	 27.3 	 23.4 	 25.4 	 26.2 	 25.5 	 23.7 	 26.5 	 23.1 	 26.6 	 25.3 	 25.3 	 1.452966315 	 
2150 	 22.3 	 24.3 	 22.5 	 22.8 	 26.2 	 21.8 	 23.2 	 26.8 	 22 	 22.3 	 25.2 	 23.71 	 1.808283409 	 
1070 	 22.3 	 21.1 	 22.8 	 22.2 	 23.3 	 20.6 	 23.4 	 21.6 	 22.6 	 22.4 	 22.2 	 22.22 	 0.9028350409 	 
530 	 17 	 21.2 	 21.8 	 20.3 	 20.2 	 19.5 	 21.4 	 20.3 	 21.2 	 22.5 	 21.8 	 21.02 	 0.921110441 	 
260 	 13.9 	 14.7 	 14.7 	 16.3 	 14.4 	 15 	 16.1 	 15.3 	 15.7 	 16.1 	 15.6 	 15.39 	 0.6723920814 	 
130 	 13.7 	 13.6 	 13.6 	 13.6 	 13.6 	 13 	 13.5 	 13.2 	 12.9 	 13.5 	 13.3 	 13.38 	 0.2658320272 	 
60 	 13.3 	 12.8 	 12.8 	 12.6 	 12.8 	 12.6 	 12.8 	 13 	 13 	 12.6 	 13 	 12.8 	 0.1632993162 	 
30 	 12.8 	 11.7 	 10.7 	 11.7 	 11.7 	 11.7 	 10.7 	 11.7 	 11.7 	 11.7 	 10.4 	 11.37 	 0.5375872022 	 	 


==> Images/Disc_Conv/discrete_err_wproc.txt <==
0.9999985318 	 0.9948293068 	 0.6909235684 	 0.7004548826 	 0.7050009062 	 0.8078854672 	 0.9543994041 	 1.624177513 	 1.06695399 	 0.9978484557 	 1.044913993 	 0.9949107777 	 0.9587468959 	 0.2769631757 	 
0.4999987406 	 0.91292784 	 0.8647202934 	 0.4880686171 	 0.7324299002 	 0.8312351312 	 1.164509668 	 1.141907897 	 0.7409831819 	 0.933882685 	 1.176477402 	 0.8056552927 	 0.8879870068 	 0.2217499103 	 
0.2499995927 	 0.91292784 	 0.616010413 	 0.4900281928 	 0.866948334 	 0.628710065 	 0.9558296211 	 0.4822593357 	 0.6169292373 	 0.5001483863 	 0.8861741113 	 0.6704243718 	 0.6713462068 	 0.1735648267 	 
0.1249997113 	 0.8184993594 	 0.8171523581 	 0.5822200646 	 0.6034888734 	 0.7433232431 	 0.5341405101 	 0.5571254506 	 0.5867176694 	 0.5698563071 	 0.7656362013 	 0.6657261946 	 0.6425386872 	 0.09941252079 	 
0.06249987011 	 0.4202060368 	 0.6133428652 	 0.4882589785 	 0.4789888671 	 0.5042527829 	 0.4596631109 	 0.5138563223 	 0.4070731613 	 0.4194512646 	 0.4965835864 	 0.4344790761 	 0.4815950015 	 0.05897625947 	 
0.03124968476 	 0.4202060368 	 0.3713319894 	 0.4154052175 	 0.5183118521 	 0.4391467072 	 0.4088906543 	 0.3564648274 	 0.3525525047 	 0.3594027475 	 0.3872578825 	 0.3365227674 	 0.394528715 	 0.05411455166 	 
0.01562482818 	 0.3877426332 	 0.3041482946 	 0.3731262637 	 0.2991867848 	 0.4079874294 	 0.2845500397 	 0.2807207036 	 0.2921189957 	 0.3658263944 	 0.3672315368 	 0.3499031924 	 0.3324799635 	 0.04532984035 	 
0.00781240594 	 0.2199549051 	 0.2479220234 	 0.2755821669 	 0.2465856641 	 0.2549933305 	 0.2143243062 	 0.2572901636 	 0.2314974496 	 0.2621923622 	 0.2127045292 	 0.2559897874 	 0.2459081783 	 0.02047126878 	 
0.003906177359 	 0.1664300777 	 0.1830190331 	 0.1760237502 	 0.2140300415 	 0.2055989264 	 0.2187983984 	 0.1635724675 	 0.1631258454 	 0.1727224973 	 0.1659360406 	 0.1993522996 	 0.18621793 	 0.02143940422 	 
0.001953097527 	 0.1197692359 	 0.1298775724 	 0.1142492296 	 0.1389532773 	 0.1264834642 	 0.1376330696 	 0.1483141904 	 0.1151660482 	 0.1386891444 	 0.1480262838 	 0.1337801894 	 0.1331172469 	 0.01188796818 	 
0.0009765531872 	 0.09391839186 	 0.09449542388 	 0.1119194603 	 0.08780434109 	 0.1020959013 	 0.09471238746 	 0.09658133422 	 0.09408821176 	 0.09884242742 	 0.1013810916 	 0.124414684 	 0.1006335263 	 0.01051668927 	 
0.0004882565702 	 0.06737313501 	 0.08541841387 	 0.07780690239 	 0.07524009753 	 0.06970365429 	 0.07433749896 	 0.07833437797 	 0.0825997246 	 0.0669557479 	 0.07124814144 	 0.0737371341 	 0.0755381693 	 0.005689451978 	 
0.0002441359685 	 0.05873346144 	 0.05112796923 	 0.04981844816 	 0.06272755225 	 0.05689110449 	 0.05406553189 	 0.06343185726 	 0.04756089124 	 0.05817253608 	 0.05147468053 	 0.05482785493 	 0.05500984261 	 0.005322528179 	 
0.000122062862 	 0.04142658874 	 0.04560295867 	 0.03930736476 	 0.03753116519 	 0.0446974609 	 0.04009715338 	 0.04385461152 	 0.03663631564 	 0.04008539741 	 0.04137549727 	 0.04175171565 	 0.04109396404 	 0.002966783421 	 
6.102584305e-05 	 0.0349883945 	 0.03312771463 	 0.02555018627 	 0.02858686007 	 0.02810650413 	 0.0272769309 	 0.02748214092 	 0.02860767515 	 0.02857037036 	 0.03002269026 	 0.02979435417 	 0.02871254269 	 0.00201025711 	 
3.050873057e-05 	 0.02181003496 	 0.02187955807 	 0.02312861829 	 0.02144453259 	 0.02314575147 	 0.02203075252 	 0.02361403103 	 0.02178172486 	 0.02202297017 	 0.02108279273 	 0.02110450604 	 0.02212352378 	 0.0008853365284 	 
1.525739209e-05 	 0.01727819858 	 0.01538001429 	 0.01721900559 	 0.0146315875 	 0.01582693605 	 0.01448435117 	 0.01614969025 	 0.01404732643 	 0.01471629203 	 0.01513879152 	 0.01520893477 	 0.01528029296 	 0.000927420654 	 
7.626134906e-06 	 0.01255781 	 0.0103962883 	 0.0110127053 	 0.0105938975 	 0.01049530373 	 0.01011225455 	 0.01085574977 	 0.01050971165 	 0.01314795231 	 0.01198994269 	 0.01128399289 	 0.01103977987 	 0.0009123877592 	 
3.812834622e-06 	 0.009513055822 	 0.00900504795 	 0.009600735494 	 0.009304097962 	 0.007936985305 	 0.007684152864 	 0.009623491567 	 0.008380310874 	 0.008694635497 	 0.01120319336 	 0.008375332297 	 0.008980798317 	 0.001023144695 	 


==> Images/Sphere/convergenceS2_eiger.txt <==
100 0.15549645 0.11871708
1000 0.07926658 0.01713161
10000 0.03099334 0.00968434
100000 0.00757590 0.00161728
1000000 0.00344330 0.00059970


==> Images/Sphere_log/eval_sphere_log.txt <==
0.001 	 0 	 
0.001006294769 	 0 	 
0.001025179074 	 0 	 
0.001056652917 	 0 	 
0.001100716297 	 0 	 
0.001157369214 	 0 	 
0.001226611668 	 0 	 
0.001308443659 	 0 	 
0.001402865187 	 0 	 
0.001509876253 	 0 	 
0.001629476855 	 0 	 
0.001761666994 	 0 	 
0.001906446671 	 0 	 
0.002063815885 	 0 	 
0.002233774636 	 0 	 
0.002416322924 	 0 	 
0.002611460749 	 0 	 
0.002819188111 	 0 	 
0.00303950501 	 0 	 
0.003272411446 	 0.0002366145912 	 
0.00351790742 	 0.1135078866 	 
0.00377599293 	 0.1141722372 	 
0.004046667978 	 0.1141722372 	 
0.004329932563 	 0.1141722372 	 
0.004625786685 	 0.1141722372 	 
0.004934230343 	 0.1177699011 	 
0.005255263539 	 0.1177699011 	 
0.005588886273 	 0.1192131858 	 
0.005935098543 	 0.1192131858 	 
0.00629390035 	 0.1192131858 	 
0.006665291695 	 0.1192131858 	 
0.007049272576 	 0.1232010491 	 
0.007445842995 	 0.1239841539 	 
0.00785500295 	 0.1249181421 	 
0.008276752443 	 0.1257233133 	 
0.008711091473 	 0.1261741038 	 
0.00915802004 	 0.1261741038 	 
0.009617538144 	 0.1261741038 	 
0.01008964579 	 0.1261741038 	 
0.01057434296 	 0.129678979 	 
0.01107162968 	 0.1305469873 	 
0.01158150593 	 0.1311951013 	 
0.01210397172 	 0.1322425861 	 
0.01263902705 	 0.1326241675 	 
0.01318667191 	 0.1326241675 	 
0.01374690631 	 0.1342809223 	 
0.01431973025 	 0.1347042717 	 
0.01490514373 	 0.1347042717 	 
0.01550314674 	 0.1367596446 	 
0.01611373929 	 0.1371800643 	 
0.01673692137 	 0.1371800643 	 
0.017372693 	 0.1382359362 	 
0.01802105416 	 0.1382359362 	 
0.01868200486 	 0.1398750658 	 
0.01935554509 	 0.1398750658 	 
0.02004167486 	 0.1411730644 	 
0.02074039417 	 0.1411730644 	 
0.02145170302 	 0.1411730644 	 
0.0221756014 	 0.1434587431 	 
0.02291208932 	 0.1441150079 	 
0.02366116678 	 0.1451296612 	 
0.02442283377 	 0.1456863447 	 
0.0251970903 	 0.1456863447 	 
0.02598393637 	 0.1456863447 	 
0.02678337198 	 0.147574523 	 
0.02759539712 	 0.147574523 	 
0.0284200118 	 0.1486186632 	 
0.02925721602 	 0.1486186632 	 
0.03010700977 	 0.1498710468 	 
0.03096939306 	 0.1498710468 	 
0.03184436589 	 0.1516471338 	 
0.03273192826 	 0.1522623506 	 
0.03363208016 	 0.1524197847 	 
0.0345448216 	 0.1535465191 	 
0.03547015258 	 0.1537141312 	 
0.03640807309 	 0.1537141312 	 
0.03735858314 	 0.1537141312 	 
0.03832168273 	 0.1537141312 	 
0.03929737186 	 0.1537141312 	 
0.04028565052 	 0.1537141312 	 
0.04128651872 	 0.1574649021 	 
0.04229997645 	 0.1574649021 	 
0.04332602373 	 0.1574649021 	 
0.04436466054 	 0.1594177223 	 
0.04541588689 	 0.1594177223 	 
0.04647970277 	 0.1608713742 	 
0.04755610819 	 0.1612572828 	 
0.04864510315 	 0.1619284574 	 
0.04974668765 	 0.1619284574 	 
0.05086086168 	 0.1619284574 	 
0.05198762525 	 0.1619284574 	 
0.05312697836 	 0.1641156392 	 
0.054278921 	 0.1641156392 	 
0.05544345318 	 0.1654379209 	 
0.0566205749 	 0.1654379209 	 
0.05781028616 	 0.1654379209 	 
0.05901258695 	 0.1672458651 	 
0.06022747728 	 0.1678879397 	 
0.06145495715 	 0.1678879397 	 
0.06269502655 	 0.1678879397 	 
0.0639476855 	 0.1678879397 	 
0.06521293397 	 0.1678879397 	 
0.06649077199 	 0.17059631 	 
0.06778119954 	 0.1708782861 	 
0.06908421663 	 0.1708782861 	 
0.07039982326 	 0.1708782861 	 
0.07172801942 	 0.1728588775 	 
0.07306880512 	 0.1728588775 	 
0.07442218036 	 0.1728588775 	 
0.07578814514 	 0.1728588775 	 
0.07716669945 	 0.1751908854 	 
0.0785578433 	 0.1751908854 	 
0.07996157669 	 0.1751908854 	 
0.08137789961 	 0.1768469605 	 
0.08280681207 	 0.1768469605 	 
0.08424831407 	 0.1779446633 	 
0.0857024056 	 0.1779446633 	 
0.08716908667 	 0.1779446633 	 
0.08864835728 	 0.1779446633 	 
0.09014021743 	 0.1798273658 	 
0.09164466711 	 0.1798273658 	 
0.09316170633 	 0.1811828373 	 
0.09469133509 	 0.1811828373 	 
0.09623355339 	 0.1820364348 	 
0.09778836122 	 0.1820364348 	 
0.09935575859 	 0.1820364348 	 
0.1009357455 	 0.1820364348 	 
0.1025283219 	 0.1843891354 	 
0.1041334879 	 0.1843891354 	 
0.1057512434 	 0.1843891354 	 
0.1073815885 	 0.18550692 	 
0.1090245231 	 0.186200677 	 
0.1106800472 	 0.1867226649 	 
0.1123481609 	 0.1867226649 	 
0.1140288641 	 0.1867226649 	 
0.1157221568 	 0.1885999666 	 
0.1174280391 	 0.1890097534 	 
0.1191465109 	 0.1890097534 	 
0.1208775723 	 0.1899601191 	 
0.1226212231 	 0.1903507539 	 
0.1243774636 	 0.1909190382 	 
0.1261462935 	 0.1909190382 	 
0.127927713 	 0.1909190382 	 
0.1297217221 	 0.1924272917 	 
0.1315283206 	 0.1924272917 	 
0.1333475088 	 0.1924272917 	 
0.1351792864 	 0.1924272917 	 
0.1370236536 	 0.1924272917 	 
0.1388806103 	 0.1924272917 	 
0.1407501566 	 0.1924272917 	 
0.1426322924 	 0.1924272917 	 
0.1445270177 	 0.1924272917 	 
0.1464343326 	 0.1924272917 	 
0.148354237 	 0.197849745 	 
0.1502867309 	 0.197849745 	 
0.1522318144 	 0.197849745 	 
0.1541894874 	 0.1990860606 	 
0.15615975 	 0.1990860606 	 
0.1581426021 	 0.1990860606 	 
0.1601380437 	 0.2009083587 	 
0.1621460749 	 0.2009083587 	 
0.1641666956 	 0.2009083587 	 
0.1661999058 	 0.2009083587 	 
0.1682457056 	 0.2028256905 	 
0.1703040949 	 0.2028256905 	 
0.1723750738 	 0.2028256905 	 
0.1744586422 	 0.204323684 	 
0.1765548001 	 0.204323684 	 
0.1786635475 	 0.204323684 	 
0.1807848845 	 0.204323684 	 
0.1829188111 	 0.204323684 	 
0.1850653272 	 0.204323684 	 
0.1872244328 	 0.204323684 	 
0.1893961279 	 0.204323684 	 
0.1915804126 	 0.204323684 	 
0.1937772868 	 0.204323684 	 
0.1959867506 	 0.204323684 	 
0.1982088039 	 0.204323684 	 
0.2004434467 	 0.204323684 	 
0.2026906791 	 0.204323684 	 
0.204950501 	 0.2113644555 	 
0.2072229125 	 0.2113644555 	 
0.2095079134 	 0.2124141506 	 
0.211805504 	 0.2124141506 	 
0.214115684 	 0.2124141506 	 
0.2164384536 	 0.2124141506 	 
0.2187738127 	 0.2124141506 	 
0.2211217614 	 0.2124141506 	 
0.2234822996 	 0.214902549 	 
0.2258554274 	 0.214902549 	 
0.2282411446 	 0.2162249055 	 
0.2306394515 	 0.2162249055 	 
0.2330503478 	 0.2162249055 	 
0.2354738337 	 0.2162249055 	 
0.2379099091 	 0.2162249055 	 
0.2403585741 	 0.2162249055 	 
0.2428198286 	 0.2162249055 	 
0.2452936726 	 0.2193043983 	 
0.2477801062 	 0.2193043983 	 
0.2502791293 	 0.2193043983 	 
0.252790742 	 0.221099065 	 
0.2553149442 	 0.2216176568 	 
0.2578517359 	 0.2216176568 	 
0.2604011172 	 0.2216176568 	 
0.262963088 	 0.2216176568 	 
0.2655376483 	 0.2216176568 	 
0.2681247982 	 0.2216176568 	 
0.2707245376 	 0.2216176568 	 
0.2733368665 	 0.2216176568 	 
0.275961785 	 0.2216176568 	 
0.278599293 	 0.2216176568 	 
0.2812493906 	 0.2216176568 	 
0.2839120777 	 0.2216176568 	 
0.2865873543 	 0.2216176568 	 
0.2892752205 	 0.2216176568 	 
0.2919756762 	 0.2216176568 	 
0.2946887214 	 0.2288504114 	 
0.2974143562 	 0.2288504114 	 
0.3001525805 	 0.2288504114 	 
0.3029033944 	 0.2288504114 	 
0.3056667978 	 0.2305989097 	 
0.3084427907 	 0.2305989097 	 
0.3112313732 	 0.2305989097 	 
0.3140325452 	 0.2305989097 	 
0.3168463067 	 0.2305989097 	 
0.3196726578 	 0.2305989097 	 
0.3225115984 	 0.2335470113 	 
0.3253631286 	 0.2335470113 	 
0.3282272483 	 0.2346238932 	 
0.3311039575 	 0.2346238932 	 
0.3339932563 	 0.2346238932 	 
0.3368951446 	 0.2346238932 	 
0.3398096224 	 0.2346238932 	 
0.3427366898 	 0.2346238932 	 
0.3456763467 	 0.2372644611 	 
0.3486285931 	 0.2372644611 	 
0.3515934291 	 0.2372644611 	 
0.3545708547 	 0.2372644611 	 
0.3575608697 	 0.2372644611 	 
0.3605634743 	 0.2372644611 	 
0.3635786685 	 0.2372644611 	 
0.3666064521 	 0.2372644611 	 
0.3696468253 	 0.2413370109 	 
0.3726997881 	 0.2413370109 	 
0.3757653404 	 0.2420346411 	 
0.3788434822 	 0.2428449183 	 
0.3819342135 	 0.2428449183 	 
0.3850375344 	 0.2428449183 	 
0.3881534449 	 0.2428449183 	 
0.3912819448 	 0.2428449183 	 
0.3944230343 	 0.2428449183 	 
0.3975767134 	 0.2428449183 	 
0.400742982 	 0.2428449183 	 
0.4039218401 	 0.2428449183 	 
0.4071132877 	 0.2428449183 	 
0.4103173249 	 0.2428449183 	 
0.4135339517 	 0.2428449183 	 
0.4167631679 	 0.2428449183 	 
0.4200049737 	 0.2491986416 	 
0.4232593691 	 0.2491986416 	 
0.4265263539 	 0.2491986416 	 
0.4298059284 	 0.2491986416 	 
0.4330980923 	 0.2491986416 	 
0.4364028458 	 0.2491986416 	 
0.4397201888 	 0.2491986416 	 
0.4430501214 	 0.2491986416 	 
0.4463926435 	 0.2491986416 	 
0.4497477551 	 0.2534851852 	 
0.4531154563 	 0.2534851852 	 
0.456495747 	 0.2534851852 	 
0.4598886273 	 0.2534851852 	 
0.463294097 	 0.2534851852 	 
0.4667121564 	 0.2534851852 	 
0.4701428052 	 0.256281103 	 
0.4735860436 	 0.256281103 	 
0.4770418716 	 0.256281103 	 
0.480510289 	 0.256281103 	 
0.483991296 	 0.256281103 	 
0.4874848926 	 0.256281103 	 
0.4909910787 	 0.256281103 	 
0.4945098543 	 0.256281103 	 
0.4980412194 	 0.2598399537 	 
0.5015851741 	 0.2603498095 	 
0.5051417184 	 0.2603498095 	 
0.5087108521 	 0.2615157441 	 
0.5122925754 	 0.26211247 	 
0.5158868883 	 0.26211247 	 
0.5194937907 	 0.2629850308 	 
0.5231132826 	 0.2629850308 	 
0.526745364 	 0.2629850308 	 
0.530390035 	 0.2629850308 	 
0.5340472955 	 0.2629850308 	 
0.5377171456 	 0.2629850308 	 
0.5413995852 	 0.2629850308 	 
0.5450946143 	 0.2629850308 	 
0.548802233 	 0.2629850308 	 
0.5525224412 	 0.2629850308 	 
0.556255239 	 0.2629850308 	 
0.5600006263 	 0.2629850308 	 
0.5637586031 	 0.2629850308 	 
0.5675291695 	 0.2629850308 	 
0.5713123254 	 0.2629850308 	 
0.5751080708 	 0.2629850308 	 
0.5789164058 	 0.2629850308 	 
0.5827373303 	 0.2629850308 	 
0.5865708443 	 0.2714192091 	 
0.5904169479 	 0.2714192091 	 
0.594275641 	 0.2714192091 	 
0.5981469237 	 0.2714192091 	 
0.6020307959 	 0.2714192091 	 
0.6059272576 	 0.2714192091 	 
0.6098363089 	 0.2714192091 	 
0.6137579497 	 0.2714192091 	 
0.61769218 	 0.2714192091 	 
0.6216389999 	 0.2714192091 	 
0.6255984093 	 0.2714192091 	 
0.6295704083 	 0.2714192091 	 
0.6335549968 	 0.2714192091 	 
0.6375521748 	 0.2714192091 	 
0.6415619424 	 0.2714192091 	 
0.6455842995 	 0.2714192091 	 
0.6496192461 	 0.2714192091 	 
0.6536667823 	 0.2714192091 	 
0.657726908 	 0.2714192091 	 
0.6617996233 	 0.2714192091 	 
0.665884928 	 0.2714192091 	 
0.6699828224 	 0.2714192091 	 
0.6740933062 	 0.2714192091 	 
0.6782163796 	 0.2714192091 	 
0.6823520426 	 0.28328268 	 
0.686500295 	 0.28328268 	 
0.6906611371 	 0.28328268 	 
0.6948345686 	 0.28328268 	 
0.6990205897 	 0.2854231336 	 
0.7032192003 	 0.2857078958 	 
0.7074304005 	 0.2857078958 	 
0.7116541902 	 0.2857078958 	 
0.7158905694 	 0.2857078958 	 
0.7201395382 	 0.2857078958 	 
0.7244010965 	 0.2857078958 	 
0.7286752443 	 0.2857078958 	 
0.7329619817 	 0.2857078958 	 
0.7372613086 	 0.2857078958 	 
0.7415732251 	 0.2857078958 	 
0.7458977311 	 0.2857078958 	 
0.7502348266 	 0.2857078958 	 
0.7545845117 	 0.2857078958 	 
0.7589467863 	 0.2857078958 	 
0.7633216504 	 0.2857078958 	 
0.7677091041 	 0.2857078958 	 
0.7721091473 	 0.2857078958 	 
0.7765217801 	 0.2857078958 	 
0.7809470024 	 0.2857078958 	 
0.7853848142 	 0.2857078958 	 
0.7898352156 	 0.2857078958 	 
0.7942982065 	 0.296150269 	 
0.7987737869 	 0.296150269 	 
0.8032619569 	 0.296150269 	 
0.8077627164 	 0.296150269 	 
0.8122760654 	 0.2981001167 	 
0.816802004 	 0.2981001167 	 
0.8213405321 	 0.2981001167 	 
0.8258916498 	 0.2981001167 	 
0.830455357 	 0.2981001167 	 
0.8350316537 	 0.2981001167 	 
0.83962054 	 0.2981001167 	 
0.8442220158 	 0.3014403315 	 
0.8488360812 	 0.3014403315 	 
0.853462736 	 0.3014403315 	 
0.8581019805 	 0.3014403315 	 
0.8627538144 	 0.3014403315 	 
0.8674182379 	 0.3014403315 	 
0.872095251 	 0.3014403315 	 
0.8767848535 	 0.3014403315 	 
0.8814870456 	 0.3014403315 	 
0.8862018273 	 0.3014403315 	 
0.8909291985 	 0.3014403315 	 
0.8956691592 	 0.3014403315 	 
0.9004217094 	 0.3014403315 	 
0.9051868492 	 0.3014403315 	 
0.9099645785 	 0.3014403315 	 
0.9147548974 	 0.3014403315 	 
0.9195578058 	 0.3014403315 	 
0.9243733038 	 0.3014403315 	 
0.9292013912 	 0.3014403315 	 
0.9340420683 	 0.3108079796 	 
0.9388953348 	 0.3108079796 	 
0.9437611909 	 0.3108079796 	 
0.9486396365 	 0.3108079796 	 
0.9535306717 	 0.3132380277 	 
0.9584342964 	 0.313261243 	 
0.9633505106 	 0.3140094163 	 
0.9682793144 	 0.3140094163 	 
0.9732207077 	 0.3140094163 	 
0.9781746906 	 0.3140094163 	 
0.9831412629 	 0.3140094163 	 
0.9881204249 	 0.3140094163 	 
0.9931121763 	 0.3140094163 	 
0.9981165173 	 0.3140094163 	 
1.003133448 	 0.3140094163 	 
1.008162968 	 0.3185653125 	 
1.013205078 	 0.3185653125 	 
1.018259777 	 0.3185653125 	 
1.023327065 	 0.3185653125 	 
1.028406944 	 0.3185653125 	 
1.033499411 	 0.3185653125 	 
1.038604469 	 0.3185653125 	 
1.043722115 	 0.3185653125 	 
1.048852352 	 0.3185653125 	 
1.053995178 	 0.3185653125 	 
1.059150593 	 0.3185653125 	 
1.064318598 	 0.3185653125 	 
1.069499193 	 0.3185653125 	 
1.074692377 	 0.3185653125 	 
1.07989815 	 0.3185653125 	 
1.085116513 	 0.3185653125 	 
1.090347466 	 0.3185653125 	 
1.095591008 	 0.3185653125 	 
1.10084714 	 0.3185653125 	 
1.106115861 	 0.3185653125 	 
1.111397172 	 0.3185653125 	 
1.116691072 	 0.3185653125 	 
1.121997562 	 0.3185653125 	 
1.127316642 	 0.3185653125 	 
1.132648311 	 0.3185653125 	 
1.137992569 	 0.3185653125 	 
1.143349417 	 0.3185653125 	 
1.148718855 	 0.3185653125 	 
1.154100882 	 0.3185653125 	 
1.159495499 	 0.3185653125 	 
1.164902705 	 0.3185653125 	 
1.170322501 	 0.3185653125 	 
1.175754886 	 0.3185653125 	 
1.181199861 	 0.3185653125 	 
1.186657425 	 0.3185653125 	 
1.192127579 	 0.3185653125 	 
1.197610322 	 0.3185653125 	 
1.203105655 	 0.3185653125 	 
1.208613578 	 0.3185653125 	 
1.21413409 	 0.3185653125 	 
1.219667191 	 0.3185653125 	 
1.225212882 	 0.3185653125 	 
1.230771163 	 0.3185653125 	 
1.236342033 	 0.3185653125 	 
1.241925493 	 0.3185653125 	 
1.247521542 	 0.3185653125 	 
1.253130181 	 0.3185653125 	 
1.258751409 	 0.3185653125 	 
1.264385227 	 0.3185653125 	 
1.270031634 	 0.3185653125 	 
1.275690631 	 0.3185653125 	 
1.281362218 	 0.3185653125 	 
1.287046394 	 0.3185653125 	 
1.292743159 	 0.3185653125 	 
1.298452514 	 0.3464299095 	 
1.304174459 	 0.3464299095 	 
1.309908993 	 0.3464299095 	 
1.315656117 	 0.3464299095 	 
1.32141583 	 0.3464299095 	 
1.327188133 	 0.3464299095 	 
1.332973025 	 0.3495432172 	 
1.338770507 	 0.3504335693 	 
1.344580578 	 0.3504335693 	 
1.350403239 	 0.3504335693 	 
1.35623849 	 0.3504335693 	 
1.36208633 	 0.3504335693 	 
1.367946759 	 0.3504335693 	 
1.373819778 	 0.3504335693 	 
1.379705387 	 0.3504335693 	 
1.385603585 	 0.3504335693 	 
1.391514373 	 0.3504335693 	 
1.39743775 	 0.3504335693 	 
1.403373717 	 0.3504335693 	 
1.409322273 	 0.3567848407 	 
1.415283419 	 0.3567848407 	 
1.421257154 	 0.3567848407 	 
1.427243479 	 0.3567848407 	 
1.433242393 	 0.3567848407 	 
1.439253897 	 0.3567848407 	 
1.445277991 	 0.3600049682 	 
1.451314674 	 0.3600049682 	 
1.457363946 	 0.3600049682 	 
1.463425808 	 0.3600049682 	 
1.46950026 	 0.3600049682 	 
1.475587301 	 0.3600049682 	 
1.481686932 	 0.3600049682 	 
1.487799152 	 0.3600049682 	 
1.493923962 	 0.3600049682 	 
1.500061361 	 0.3600049682 	 
1.50621135 	 0.3600049682 	 
1.512373929 	 0.3600049682 	 
1.518549097 	 0.3600049682 	 
1.524736854 	 0.3600049682 	 
1.530937201 	 0.3600049682 	 
1.537150138 	 0.3600049682 	 
1.543375664 	 0.3600049682 	 
1.549613779 	 0.3600049682 	 
1.555864485 	 0.3600049682 	 
1.562127779 	 0.3600049682 	 
1.568403664 	 0.3600049682 	 
1.574692137 	 0.3600049682 	 
1.580993201 	 0.3600049682 	 
1.587306854 	 0.3723500036 	 
1.593633096 	 0.3723500036 	 
1.599971928 	 0.3723500036 	 
1.606323349 	 0.3723500036 	 
1.61268736 	 0.3723500036 	 
1.619063961 	 0.3723500036 	 
1.625453151 	 0.3723500036 	 
1.631854931 	 0.3723500036 	 
1.6382693 	 0.3723500036 	 
1.644696258 	 0.3723500036 	 
1.651135807 	 0.3723500036 	 
1.657587944 	 0.3723500036 	 
1.664052672 	 0.3723500036 	 
1.670529989 	 0.3723500036 	 
1.677019895 	 0.3723500036 	 
1.683522391 	 0.3723500036 	 
1.690037476 	 0.3723500036 	 
1.696565151 	 0.3723500036 	 
1.703105416 	 0.3723500036 	 
1.70965827 	 0.3723500036 	 
1.716223713 	 0.3723500036 	 
1.722801747 	 0.3723500036 	 
1.729392369 	 0.3723500036 	 
1.735995581 	 0.3723500036 	 
1.742611383 	 0.3723500036 	 
1.749239774 	 0.3723500036 	 
1.755880755 	 0.3723500036 	 
1.762534326 	 0.3723500036 	 
1.769200486 	 0.3723500036 	 
1.775879235 	 0.3723500036 	 
1.782570574 	 0.3723500036 	 
1.789274502 	 0.3723500036 	 
1.795991021 	 0.3723500036 	 
1.802720128 	 0.3723500036 	 
1.809461825 	 0.3723500036 	 
1.816216112 	 0.3723500036 	 
1.822982988 	 0.3723500036 	 
1.829762454 	 0.3723500036 	 
1.836554509 	 0.3723500036 	 
1.843359154 	 0.3723500036 	 
1.850176388 	 0.3723500036 	 
1.857006212 	 0.3723500036 	 
1.863848625 	 0.3723500036 	 
1.870703628 	 0.3965274974 	 
1.877571221 	 0.3965274974 	 
1.884451403 	 0.3965274974 	 
1.891344174 	 0.3965274974 	 
1.898249536 	 0.3965274974 	 
1.905167486 	 0.3965274974 	 
1.912098026 	 0.3965274974 	 
1.919041156 	 0.3965274974 	 
1.925996875 	 0.3965274974 	 
1.932965184 	 0.3965274974 	 
1.939946082 	 0.3965274974 	 
1.94693957 	 0.4029791736 	 
1.953945648 	 0.4029791736 	 
1.960964315 	 0.4029791736 	 
1.967995571 	 0.4029791736 	 
1.975039417 	 0.4055344996 	 
1.982095853 	 0.4055344996 	 
1.989164878 	 0.4055344996 	 
1.996246492 	 0.4055344996 	 
2.003340697 	 0.4055344996 	 
2.01044749 	 0.4055344996 	 
2.017566873 	 0.4055344996 	 
2.024698846 	 0.4055344996 	 
2.031843409 	 0.4055344996 	 
2.03900056 	 0.4055344996 	 
2.046170302 	 0.4055344996 	 
2.053352633 	 0.4055344996 	 
2.060547553 	 0.4055344996 	 
2.067755063 	 0.4055344996 	 
2.074975163 	 0.4055344996 	 
2.082207852 	 0.4055344996 	 
2.08945313 	 0.4055344996 	 
2.096710998 	 0.4055344996 	 
2.103981456 	 0.4055344996 	 
2.111264503 	 0.4055344996 	 
2.11856014 	 0.4055344996 	 
2.125868366 	 0.4055344996 	 
2.133189182 	 0.4055344996 	 
2.140522588 	 0.4055344996 	 
2.147868582 	 0.4055344996 	 
2.155227167 	 0.4055344996 	 
2.162598341 	 0.4055344996 	 
2.169982104 	 0.4055344996 	 
2.177378457 	 0.4055344996 	 
2.1847874 	 0.4055344996 	 
2.192208932 	 0.4055344996 	 
2.199643054 	 0.4055344996 	 
2.207089765 	 0.4055344996 	 
2.214549066 	 0.4055344996 	 
2.222020956 	 0.4055344996 	 
2.229505436 	 0.4055344996 	 
2.237002505 	 0.4055344996 	 
2.244512164 	 0.4055344996 	 
2.252034412 	 0.4055344996 	 
2.25956925 	 0.4055344996 	 
2.267116678 	 0.4055344996 	 
2.274676695 	 0.4055344996 	 
2.282249301 	 0.4055344996 	 
2.289834498 	 0.4055344996 	 
2.297432283 	 0.4055344996 	 
2.305042658 	 0.4055344996 	 
2.312665623 	 0.4055344996 	 
2.320301177 	 0.4055344996 	 
2.327949321 	 0.4055344996 	 
2.335610054 	 0.4055344996 	 
2.343283377 	 0.4055344996 	 
2.35096929 	 0.4055344996 	 
2.358667792 	 0.4055344996 	 
2.366378883 	 0.4055344996 	 
2.374102564 	 0.4055344996 	 
2.381838835 	 0.4055344996 	 
2.389587695 	 0.4055344996 	 
2.397349144 	 0.4055344996 	 
2.405123184 	 0.4055344996 	 
2.412909812 	 0.4055344996 	 
2.42070903 	 0.4055344996 	 
2.428520838 	 0.4055344996 	 
2.436345236 	 0.4055344996 	 
2.444182222 	 0.4055344996 	 
2.452031799 	 0.4055344996 	 
2.459893965 	 0.4055344996 	 
2.46776872 	 0.4055344996 	 
2.475656065 	 0.4055344996 	 
2.483556 	 0.4055344996 	 
2.491468524 	 0.4055344996 	 
2.499393637 	 0.4055344996 	 
2.50733134 	 0.4055344996 	 
2.515281633 	 0.4055344996 	 
2.523244515 	 0.4055344996 	 
2.531219987 	 0.4055344996 	 
2.539208048 	 0.4055344996 	 
2.547208699 	 0.4055344996 	 
2.55522194 	 0.4055344996 	 
2.563247769 	 0.4055344996 	 
2.571286189 	 0.4055344996 	 
2.579337198 	 0.4055344996 	 
2.587400796 	 0.4055344996 	 
2.595476984 	 0.4055344996 	 
2.603565762 	 0.4055344996 	 
2.611667129 	 0.4055344996 	 
2.619781086 	 0.4055344996 	 
2.627907632 	 0.4055344996 	 
2.636046768 	 0.4055344996 	 
2.644198493 	 0.4055344996 	 
2.652362808 	 0.4055344996 	 
2.660539712 	 0.4055344996 	 
2.668729206 	 0.4055344996 	 
2.676931289 	 0.4055344996 	 
2.685145962 	 0.4055344996 	 
2.693373225 	 0.4055344996 	 
2.701613077 	 0.4055344996 	 
2.709865519 	 0.4055344996 	 
2.71813055 	 0.4055344996 	 
2.72640817 	 0.4055344996 	 
2.73469838 	 0.4055344996 	 
2.74300118 	 0.4055344996 	 
2.751316569 	 0.4055344996 	 
2.759644548 	 0.4055344996 	 
2.767985117 	 0.4055344996 	 
2.776338274 	 0.4055344996 	 
2.784704022 	 0.4055344996 	 
2.793082359 	 0.4055344996 	 
2.801473285 	 0.4055344996 	 
2.809876801 	 0.4055344996 	 
2.818292907 	 0.4055344996 	 
2.826721602 	 0.4055344996 	 
2.835162886 	 0.4055344996 	 
2.843616761 	 0.4055344996 	 
2.852083224 	 0.4055344996 	 
2.860562278 	 0.4055344996 	 
2.86905392 	 0.4055344996 	 
2.877558153 	 0.4055344996 	 
2.886074975 	 0.4055344996 	 
2.894604386 	 0.4055344996 	 
2.903146387 	 0.4055344996 	 
2.911700977 	 0.4055344996 	 
2.920268157 	 0.4055344996 	 
2.928847927 	 0.4055344996 	 
2.937440286 	 0.4055344996 	 
2.946045234 	 0.4055344996 	 
2.954662773 	 0.4055344996 	 
2.9632929 	 0.4055344996 	 
2.971935618 	 0.4055344996 	 
2.980590924 	 0.4055344996 	 
2.989258821 	 0.4055344996 	 
2.997939306 	 0.4055344996 	 
3.006632382 	 0.4055344996 	 
3.015338047 	 0.4055344996 	 
3.024056301 	 0.4055344996 	 
3.032787145 	 0.4055344996 	 
3.041530579 	 0.4055344996 	 
3.050286602 	 0.4055344996 	 
3.059055214 	 0.4055344996 	 
3.067836416 	 0.4055344996 	 
3.076630208 	 0.4055344996 	 
3.085436589 	 0.4055344996 	 
3.09425556 	 0.4055344996 	 
3.10308712 	 0.4055344996 	 
3.11193127 	 0.4055344996 	 
3.120788009 	 0.4055344996 	 
3.129657338 	 0.4055344996 	 
3.138539257 	 0.4055344996 	 
3.147433765 	 0.4998104371 	 
3.156340862 	 0.4998104371 	 
3.165260549 	 0.4998104371 	 
3.174192826 	 0.4998104371 	 
3.183137692 	 0.4998104371 	 
3.192095148 	 0.4998104371 	 
3.201065193 	 0.4998104371 	 
3.210047827 	 0.4998104371 	 
3.219043052 	 0.4998104371 	 
3.228050866 	 0.4998104371 	 
3.237071269 	 0.4998104371 	 
3.246104262 	 0.4998104371 	 
3.255149844 	 0.4998104371 	 
3.264208016 	 0.4998104371 	 
3.273278778 	 0.4998104371 	 
3.282362129 	 0.4998104371 	 
3.291458069 	 0.4998104371 	 
3.300566599 	 0.4998104371 	 
3.309687719 	 0.4998104371 	 
3.318821428 	 0.4998104371 	 
3.327967727 	 0.4998104371 	 
3.337126615 	 0.4998104371 	 
3.346298093 	 0.4998104371 	 
3.35548216 	 0.4998104371 	 
3.364678817 	 0.4998104371 	 
3.373888063 	 0.4998104371 	 
3.383109899 	 0.4998104371 	 
3.392344325 	 0.4998104371 	 
3.40159134 	 0.4998104371 	 
3.410850944 	 0.4998104371 	 
3.420123138 	 0.4998104371 	 
3.429407922 	 0.4998104371 	 
3.438705295 	 0.4998104371 	 
3.448015258 	 0.4998104371 	 
3.45733781 	 0.4998104371 	 
3.466672952 	 0.4998104371 	 
3.476020683 	 0.4998104371 	 
3.485381004 	 0.4998104371 	 
3.494753914 	 0.4998104371 	 
3.504139414 	 0.4998104371 	 
3.513537504 	 0.4998104371 	 
3.522948183 	 0.4998104371 	 
3.532371451 	 0.4998104371 	 
3.541807309 	 0.4998104371 	 
3.551255757 	 0.4998104371 	 
3.560716794 	 0.4998104371 	 
3.57019042 	 0.4998104371 	 
3.579676637 	 0.4998104371 	 
3.589175442 	 0.4998104371 	 
3.598686838 	 0.4998104371 	 
3.608210823 	 0.4998104371 	 
3.617747397 	 0.4998104371 	 
3.627296561 	 0.4998104371 	 
3.636858314 	 0.4998104371 	 
3.646432657 	 0.4998104371 	 
3.65601959 	 0.4998104371 	 
3.665619112 	 0.4998104371 	 
3.675231223 	 0.4998104371 	 
3.684855924 	 0.4998104371 	 
3.694493215 	 0.4998104371 	 
3.704143095 	 0.4998104371 	 
3.713805565 	 0.4998104371 	 
3.723480624 	 0.4998104371 	 
3.733168273 	 0.4998104371 	 
3.742868511 	 0.4998104371 	 
3.752581339 	 0.4998104371 	 
3.762306757 	 0.4998104371 	 
3.772044764 	 0.4998104371 	 
3.78179536 	 0.4998104371 	 
3.791558546 	 0.4998104371 	 
3.801334322 	 0.4998104371 	 
3.811122687 	 0.4998104371 	 
3.820923641 	 0.4998104371 	 
3.830737186 	 0.4998104371 	 
3.840563319 	 0.4998104371 	 
3.850402042 	 0.4998104371 	 
3.860253355 	 0.4998104371 	 
3.870117258 	 0.4998104371 	 
3.879993749 	 0.4998104371 	 
3.889882831 	 0.4998104371 	 
3.899784502 	 0.4998104371 	 
3.909698762 	 0.4998104371 	 
3.919625612 	 0.4998104371 	 
3.929565052 	 0.4998104371 	 
3.939517081 	 0.4998104371 	 
3.949481699 	 0.4998104371 	 
3.959458908 	 0.4998104371 	 
3.969448705 	 0.4998104371 	 
3.979451093 	 0.4998104371 	 
3.989466069 	 0.4998104371 	 
3.999493636 	 0.4998104371 	 
4.009533791 	 0.4998104371 	 
4.019586537 	 0.4998104371 	 
4.029651872 	 0.4998104371 	 
4.039729796 	 0.4998104371 	 
4.04982031 	 0.4998104371 	 
4.059923414 	 0.4998104371 	 
4.070039107 	 0.4998104371 	 
4.080167389 	 0.4998104371 	 
4.090308261 	 0.4998104371 	 
4.100461723 	 0.4998104371 	 
4.110627774 	 0.4998104371 	 
4.120806415 	 0.4998104371 	 
4.130997645 	 0.4998104371 	 
4.141201465 	 0.4998104371 	 
4.151417875 	 0.4998104371 	 
4.161646873 	 0.4998104371 	 
4.171888462 	 0.4998104371 	 
4.18214264 	 0.4998104371 	 
4.192409407 	 0.4998104371 	 
4.202688764 	 0.4998104371 	 
4.212980711 	 0.4998104371 	 
4.223285247 	 0.4998104371 	 
4.233602373 	 0.4998104371 	 
4.243932088 	 0.4998104371 	 
4.254274393 	 0.4998104371 	 
4.264629287 	 0.4998104371 	 
4.274996771 	 0.4998104371 	 
4.285376844 	 0.4998104371 	 
4.295769507 	 0.4998104371 	 
4.306174759 	 0.4998104371 	 
4.316592601 	 0.4998104371 	 
4.327023033 	 0.4998104371 	 
4.337466054 	 0.4998104371 	 
4.347921664 	 0.4998104371 	 
4.358389864 	 0.4998104371 	 
4.368870654 	 0.4998104371 	 
4.379364033 	 0.4998104371 	 
4.389870002 	 0.4998104371 	 
4.40038856 	 0.4998104371 	 
4.410919708 	 0.4998104371 	 
4.421463445 	 0.4998104371 	 
4.432019772 	 0.4998104371 	 
4.442588689 	 0.4998104371 	 
4.453170194 	 0.4998104371 	 
4.46376429 	 0.4998104371 	 
4.474370975 	 0.4998104371 	 
4.484990249 	 0.4998104371 	 
4.495622114 	 0.4998104371 	 
4.506266567 	 0.4998104371 	 
4.51692361 	 0.4998104371 	 
4.527593243 	 0.4998104371 	 
4.538275465 	 0.4998104371 	 
4.548970277 	 0.4998104371 	 
4.559677678 	 0.4998104371 	 
4.570397669 	 0.4998104371 	 
4.58113025 	 0.4998104371 	 
4.591875419 	 0.4998104371 	 
4.602633179 	 0.4998104371 	 
4.613403528 	 0.4998104371 	 
4.624186466 	 0.4998104371 	 
4.634981994 	 0.4998104371 	 
4.645790112 	 0.4998104371 	 
4.656610819 	 0.4998104371 	 
4.667444116 	 0.4998104371 	 
4.678290002 	 0.4998104371 	 
4.689148478 	 0.4998104371 	 
4.700019543 	 0.4998104371 	 
4.710903198 	 0.4998104371 	 
4.721799442 	 0.4998104371 	 
4.732708276 	 0.4998104371 	 
4.7436297 	 0.4998104371 	 
4.754563713 	 0.4998104371 	 
4.765510315 	 0.4998104371 	 
4.776469507 	 0.4998104371 	 
4.787441289 	 0.4998104371 	 
4.79842566 	 0.4998104371 	 
4.809422621 	 0.4998104371 	 
4.820432171 	 0.4998104371 	 
4.83145431 	 0.4998104371 	 
4.84248904 	 0.4998104371 	 
4.853536359 	 0.4998104371 	 
4.864596267 	 0.4998104371 	 
4.875668765 	 0.4998104371 	 
4.886753852 	 0.4998104371 	 
4.897851529 	 0.4998104371 	 
4.908961796 	 0.4998104371 	 
4.920084652 	 0.4998104371 	 
4.931220097 	 0.4998104371 	 
4.942368132 	 0.4998104371 	 
4.953528757 	 0.4998104371 	 
4.964701971 	 0.4998104371 	 
4.975887775 	 0.4998104371 	 
4.987086168 	 0.4998104371 	 
4.998297151 	 0.4998104371 	 
5.009520723 	 0.4998104371 	 
5.020756885 	 0.4998104371 	 
5.032005636 	 0.4998104371 	 
5.043266977 	 0.4998104371 	 
5.054540908 	 0.4998104371 	 
5.065827428 	 0.4998104371 	 
5.077126537 	 0.4998104371 	 
5.088438236 	 0.4998104371 	 
5.099762525 	 0.4998104371 	 
5.111099403 	 0.4998104371 	 
5.122448871 	 0.4998104371 	 
5.133810928 	 0.4998104371 	 
5.145185575 	 0.4998104371 	 
5.156572811 	 0.4998104371 	 
5.167972637 	 0.4998104371 	 
5.179385052 	 0.4998104371 	 
5.190810057 	 0.4998104371 	 
5.202247652 	 0.4998104371 	 
5.213697836 	 0.4998104371 	 
5.225160609 	 0.4998104371 	 
5.236635972 	 0.4998104371 	 
5.248123925 	 0.4998104371 	 
5.259624467 	 0.4998104371 	 
5.271137599 	 0.4998104371 	 
5.28266332 	 0.4998104371 	 
5.294201631 	 0.4998104371 	 
5.305752531 	 0.4998104371 	 
5.317316021 	 0.4998104371 	 
5.3288921 	 0.4998104371 	 
5.340480769 	 0.4998104371 	 
5.352082028 	 0.4998104371 	 
5.363695876 	 0.4998104371 	 
5.375322313 	 0.4998104371 	 
5.38696134 	 0.4998104371 	 
5.398612957 	 0.4998104371 	 
5.410277163 	 0.4998104371 	 
5.421953959 	 0.4998104371 	 
5.433643344 	 0.4998104371 	 
5.445345318 	 0.4998104371 	 
5.457059883 	 0.4998104371 	 
5.468787037 	 0.4998104371 	 
5.48052678 	 0.4998104371 	 
5.492279113 	 0.4998104371 	 
5.504044035 	 0.4998104371 	 
5.515821547 	 0.4998104371 	 
5.527611649 	 0.4998104371 	 
5.53941434 	 0.4998104371 	 
5.55122962 	 0.4998104371 	 
5.56305749 	 0.4998104371 	 
5.57489795 	 0.4998104371 	 
5.586750999 	 0.4998104371 	 
5.598616638 	 0.4998104371 	 
5.610494866 	 0.4998104371 	 
5.622385684 	 0.4998104371 	 
5.634289091 	 0.4998104371 	 
5.646205088 	 0.4998104371 	 
5.658133675 	 0.4998104371 	 
5.67007485 	 0.4998104371 	 
5.682028616 	 0.4998104371 	 
5.693994971 	 0.4998104371 	 
5.705973915 	 0.4998104371 	 
5.71796545 	 0.4998104371 	 
5.729969573 	 0.4998104371 	 
5.741986286 	 0.4998104371 	 
5.754015589 	 0.4998104371 	 
5.766057481 	 0.4998104371 	 
5.778111963 	 0.4998104371 	 
5.790179034 	 0.4998104371 	 
5.802258695 	 0.4998104371 	 
5.814350946 	 0.4998104371 	 
5.826455786 	 0.4998104371 	 
5.838573215 	 0.4998104371 	 
5.850703234 	 0.4998104371 	 
5.862845843 	 0.4998104371 	 
5.875001041 	 0.4998104371 	 
5.887168828 	 0.4998104371 	 
5.899349205 	 0.4998104371 	 
5.911542172 	 0.4998104371 	 
5.923747728 	 0.4998104371 	 
5.935965874 	 0.4998104371 	 
5.948196609 	 0.4998104371 	 
5.960439934 	 0.4998104371 	 
5.972695848 	 0.4998104371 	 
5.984964352 	 0.4998104371 	 
5.997245446 	 0.4998104371 	 
6.009539129 	 0.4998104371 	 
6.021845401 	 0.4998104371 	 
6.034164263 	 0.4998104371 	 
6.046495715 	 0.4998104371 	 
6.058839756 	 0.4998104371 	 
6.071196387 	 0.4998104371 	 
6.083565607 	 0.4998104371 	 
6.095947417 	 0.4998104371 	 
6.108341816 	 0.4998104371 	 
6.120748805 	 0.4998104371 	 
6.133168383 	 0.4998104371 	 
6.145600551 	 0.4998104371 	 
6.158045308 	 0.4998104371 	 
6.170502655 	 0.4998104371 	 
6.182972592 	 0.4998104371 	 
6.195455118 	 0.4998104371 	 
6.207950233 	 0.4998104371 	 
6.220457939 	 0.4998104371 	 
6.232978233 	 0.4998104371 	 
6.245511117 	 0.4998104371 	 
6.258056591 	 0.4998104371 	 
6.270614654 	 0.4998104371 	 
6.283185307 	 0.4998104371 	 


==> Images/Tmp/eval_1D_tmp.txt <==
10 	 0 	 
11.00199298 	 10.4 	 
14.00797194 	 10.4 	 
19.01793686 	 10.4 	 
26.03188774 	 11.7 	 
35.0498246 	 12.8 	 
46.07174742 	 13 	 
59.09765621 	 13 	 
74.12755097 	 13.3 	 
91.1614317 	 13.7 	 
110.1992984 	 13.7 	 
131.2411511 	 13.7 	 
154.2869897 	 13.7 	 
179.3368143 	 13.7 	 
206.3906249 	 13.9 	 
235.4484214 	 13.9 	 
266.5102039 	 13.9 	 
299.5759724 	 17 	 
334.6457268 	 17 	 
371.7194672 	 17 	 
410.7971936 	 17 	 
451.8789059 	 17 	 
494.9646042 	 17 	 
540.0542885 	 22.3 	 
587.1479588 	 22.3 	 
636.245615 	 22.3 	 
687.3472572 	 22.3 	 
740.4528853 	 22.3 	 
795.5624994 	 22.3 	 
852.6760995 	 22.3 	 
911.7936856 	 22.3 	 
972.9152576 	 22.3 	 
1036.040816 	 22.3 	 
1101.17036 	 22.3 	 
1168.303889 	 22.3 	 
1237.441405 	 22.3 	 
1308.582907 	 22.3 	 
1381.728395 	 22.3 	 
1456.877869 	 22.3 	 
1534.031329 	 22.3 	 
1613.188774 	 22.3 	 
1694.350206 	 22.3 	 
1777.515624 	 22.3 	 
1862.685027 	 22.3 	 
1949.858417 	 22.3 	 
2039.035793 	 22.3 	 
2130.217154 	 22.3 	 
2223.402502 	 22.3 	 
2318.591835 	 22.3 	 
2415.785155 	 22.3 	 
2514.98246 	 24.3 	 
2616.183751 	 24.3 	 
2719.389029 	 24.3 	 
2824.598292 	 24.3 	 
2931.811541 	 24.3 	 
3041.028777 	 24.3 	 
3152.249998 	 24.3 	 
3265.475205 	 24.3 	 
3380.704398 	 24.3 	 
3497.937577 	 24.3 	 
3617.174742 	 24.3 	 
3738.415893 	 24.3 	 
3861.66103 	 24.3 	 
3986.910153 	 24.3 	 
4114.163262 	 24.3 	 
4243.420357 	 24.3 	 
4374.681438 	 24.3 	 
4507.946505 	 24.3 	 
4643.215558 	 24.3 	 
4780.488597 	 24.3 	 
4919.765621 	 24.5 	 
5061.046632 	 24.5 	 
5204.331629 	 24.5 	 
5349.620612 	 24.5 	 
5496.91358 	 24.5 	 
5646.210535 	 24.5 	 
5797.511475 	 24.5 	 
5950.816402 	 24.5 	 
6106.125315 	 24.5 	 
6263.438213 	 24.5 	 
6422.755097 	 24.5 	 
6584.075968 	 24.5 	 
6747.400824 	 24.5 	 
6912.729667 	 24.5 	 
7080.062495 	 24.5 	 
7249.399309 	 24.5 	 
7420.740109 	 24.5 	 
7594.084896 	 24.5 	 
7769.433668 	 24.5 	 
7946.786426 	 24.5 	 
8126.14317 	 24.5 	 
8307.5039 	 24.5 	 
8490.868616 	 24.5 	 
8676.237318 	 24.5 	 
8863.610006 	 24.5 	 
9052.98668 	 24.5 	 
9244.36734 	 24.5 	 
9437.751986 	 24.5 	 
9633.140618 	 24.5 	 
9830.533236 	 24.5 	 
10029.92984 	 24.5 	 
10231.33043 	 24.5 	 
10434.73501 	 24.5 	 
10640.14357 	 24.5 	 
10847.55611 	 24.5 	 
11056.97265 	 24.5 	 
11268.39317 	 24.5 	 
11481.81767 	 24.5 	 
11697.24617 	 24.5 	 
11914.67864 	 24.5 	 
12134.11511 	 24.5 	 
12355.55556 	 24.5 	 
12578.99999 	 24.5 	 
12804.44841 	 24.5 	 
13031.90082 	 24.5 	 
13261.35721 	 24.5 	 
13492.81759 	 24.5 	 
13726.28196 	 24.5 	 
13961.75031 	 25.1 	 
14199.22265 	 25.1 	 
14438.69897 	 25.1 	 
14680.17928 	 25.1 	 
14923.66357 	 25.1 	 
15169.15185 	 25.1 	 
15416.64412 	 25.1 	 
15666.14037 	 25.1 	 
15917.64061 	 25.1 	 
16171.14484 	 25.1 	 
16426.65305 	 25.1 	 
16684.16525 	 25.1 	 
16943.68143 	 25.1 	 
17205.2016 	 25.1 	 
17468.72575 	 25.1 	 
17734.25389 	 25.1 	 
18001.78602 	 25.1 	 
18271.32213 	 25.1 	 
18542.86223 	 25.1 	 
18816.40632 	 25.1 	 
19091.95439 	 25.1 	 
19369.50644 	 25.1 	 
19649.06249 	 25.1 	 
19930.62251 	 25.1 	 
20214.18653 	 25.1 	 
20499.75453 	 25.1 	 
20787.32652 	 25.1 	 
21076.90249 	 25.1 	 
21368.48245 	 25.1 	 
21662.06639 	 25.1 	 
21957.65432 	 25.1 	 
22255.24624 	 25.1 	 
22554.84214 	 25.1 	 
22856.44203 	 25.1 	 
23160.0459 	 25.1 	 
23465.65376 	 25.1 	 
23773.26561 	 25.1 	 
24082.88144 	 25.1 	 
24394.50126 	 25.1 	 
24708.12506 	 25.1 	 
25023.75285 	 25.1 	 
25341.38463 	 25.1 	 
25661.02039 	 25.1 	 
25982.66014 	 25.1 	 
26306.30387 	 25.1 	 
26631.95159 	 25.1 	 
26959.6033 	 25.1 	 
27289.25899 	 25.1 	 
27620.91867 	 25.1 	 
27954.58233 	 25.1 	 
28290.24998 	 25.1 	 
28627.92162 	 25.1 	 
28967.59724 	 25.1 	 
29309.27684 	 25.1 	 
29652.96044 	 25.1 	 
29998.64802 	 25.1 	 
30346.33958 	 25.1 	 
30696.03513 	 25.1 	 
31047.73467 	 25.1 	 
31401.43819 	 25.1 	 
31757.1457 	 25.1 	 
32114.8572 	 25.1 	 
32474.57268 	 25.1 	 
32836.29215 	 25.1 	 
33200.0156 	 25.1 	 
33565.74304 	 25.1 	 
33933.47447 	 25.1 	 
34303.20988 	 25.1 	 
34674.94927 	 25.1 	 
35048.69266 	 25.1 	 
35424.44003 	 25.1 	 
35802.19138 	 25.1 	 
36181.94672 	 25.1 	 
36563.70605 	 25.1 	 
36947.46936 	 25.1 	 
37333.23666 	 25.1 	 
37721.00794 	 25.1 	 
38110.78322 	 25.1 	 
38502.56247 	 25.1 	 
38896.34572 	 25.1 	 
39292.13294 	 25.1 	 
39689.92416 	 25.1 	 
40089.71936 	 25.1 	 
40491.51855 	 25.1 	 
40895.32172 	 25.1 	 
41301.12888 	 28.3 	 
41708.94002 	 28.3 	 
42118.75515 	 28.3 	 
42530.57427 	 28.3 	 
42944.39737 	 28.3 	 
43360.22446 	 28.3 	 
43778.05553 	 28.3 	 
44197.89059 	 28.3 	 
44619.72964 	 28.3 	 
45043.57267 	 28.3 	 
45469.41969 	 28.3 	 
45897.27069 	 28.3 	 
46327.12568 	 28.3 	 
46758.98466 	 28.3 	 
47192.84762 	 28.3 	 
47628.71457 	 28.3 	 
48066.5855 	 28.3 	 
48506.46042 	 28.3 	 
48948.33933 	 28.3 	 
49392.22222 	 28.3 	 
49838.1091 	 28.3 	 
50285.99996 	 28.3 	 
50735.89481 	 28.3 	 
51187.79365 	 28.3 	 
51641.69647 	 28.3 	 
52097.60328 	 28.3 	 
52555.51407 	 28.3 	 
53015.42885 	 28.3 	 
53477.34762 	 28.3 	 
53941.27037 	 28.3 	 
54407.19711 	 28.3 	 
54875.12783 	 28.3 	 
55345.06254 	 28.3 	 
55817.00124 	 28.3 	 
56290.94392 	 28.3 	 
56766.89058 	 28.3 	 
57244.84124 	 28.3 	 
57724.79588 	 28.3 	 
58206.7545 	 28.3 	 
58690.71711 	 28.3 	 
59176.68371 	 28.3 	 
59664.65429 	 28.3 	 
60154.62886 	 28.3 	 
60646.60742 	 28.3 	 
61140.58996 	 28.3 	 
61636.57649 	 28.3 	 
62134.567 	 28.3 	 
62634.5615 	 28.3 	 
63136.55998 	 28.7 	 
63640.56245 	 28.7 	 
64146.56891 	 28.7 	 
64654.57935 	 28.7 	 
65164.59378 	 28.7 	 
65676.6122 	 28.7 	 
66190.6346 	 28.7 	 
66706.66099 	 28.7 	 
67224.69136 	 28.7 	 
67744.72572 	 28.7 	 
68266.76406 	 28.7 	 
68790.80639 	 28.7 	 
69316.85271 	 28.7 	 
69844.90301 	 28.7 	 
70374.9573 	 28.7 	 
70907.01557 	 28.7 	 
71441.07783 	 28.7 	 
71977.14408 	 28.7 	 
72515.21431 	 28.7 	 
73055.28853 	 28.7 	 
73597.36674 	 28.7 	 
74141.44893 	 28.7 	 
74687.5351 	 28.7 	 
75235.62526 	 28.7 	 
75785.71941 	 28.7 	 
76337.81755 	 28.7 	 
76891.91967 	 28.7 	 
77448.02577 	 28.7 	 
78006.13587 	 28.7 	 
78566.24994 	 28.7 	 
79128.36801 	 28.7 	 
79692.49006 	 28.7 	 
80258.61609 	 28.7 	 
80826.74612 	 28.7 	 
81396.88012 	 28.7 	 
81969.01812 	 28.7 	 
82543.1601 	 28.7 	 
83119.30606 	 28.7 	 
83697.45601 	 28.7 	 
84277.60995 	 28.7 	 
84859.76788 	 28.7 	 
85443.92979 	 28.7 	 
86030.09568 	 28.7 	 
86618.26556 	 28.7 	 
87208.43943 	 28.7 	 
87800.61728 	 28.7 	 
88394.79912 	 28.7 	 
88990.98495 	 28.7 	 
89589.17476 	 28.7 	 
90189.36856 	 28.7 	 
90791.56634 	 28.7 	 
91395.76811 	 28.7 	 
92001.97387 	 28.7 	 
92610.18361 	 28.7 	 
93220.39733 	 28.7 	 
93832.61505 	 28.7 	 
94446.83675 	 28.7 	 
95063.06243 	 28.7 	 
95681.2921 	 28.7 	 
96301.52576 	 28.7 	 
96923.7634 	 28.7 	 
97548.00503 	 28.7 	 
98174.25065 	 28.7 	 
98802.50025 	 28.7 	 
99432.75383 	 28.7 	 
100065.0114 	 28.7 	 
100699.273 	 28.7 	 
101335.5385 	 28.7 	 
101973.808 	 28.7 	 
102614.0816 	 28.7 	 
103256.3591 	 28.7 	 
103900.6406 	 28.7 	 
104546.926 	 28.7 	 
105195.2155 	 28.7 	 
105845.5089 	 28.7 	 
106497.8064 	 28.7 	 
107152.1078 	 28.7 	 
107808.4132 	 28.7 	 
108466.7226 	 28.7 	 
109127.036 	 28.7 	 
109789.3533 	 28.7 	 
110453.6747 	 28.7 	 
111120 	 28.7 	 
111788.3293 	 28.7 	 
112458.6626 	 28.7 	 
113130.9999 	 28.7 	 
113805.3412 	 28.7 	 
114481.6865 	 28.7 	 
115160.0357 	 28.7 	 
115840.3889 	 28.7 	 
116522.7462 	 28.7 	 
117207.1074 	 28.7 	 
117893.4726 	 28.7 	 
118581.8418 	 28.7 	 
119272.2149 	 28.7 	 
119964.5921 	 28.7 	 
120658.9732 	 28.7 	 
121355.3583 	 28.7 	 
122053.7474 	 28.7 	 
122754.1405 	 28.7 	 
123456.5376 	 28.7 	 
124160.9387 	 28.7 	 
124867.3437 	 28.7 	 
125575.7528 	 28.7 	 
126286.1658 	 28.7 	 
126998.5828 	 28.7 	 
127713.0038 	 28.7 	 
128429.4288 	 28.7 	 
129147.8578 	 29.4 	 
129868.2907 	 29.4 	 
130590.7277 	 29.4 	 
131315.1686 	 29.4 	 
132041.6135 	 29.4 	 
132770.0624 	 29.4 	 
133500.5153 	 29.4 	 
134232.9722 	 29.4 	 
134967.433 	 29.4 	 
135703.8979 	 29.4 	 
136442.3667 	 29.4 	 
137182.8395 	 29.4 	 
137925.3163 	 39.2 	 
138669.7971 	 39.2 	 
139416.2819 	 39.2 	 
140164.7706 	 39.2 	 
140915.2634 	 39.2 	 
141667.7601 	 39.2 	 
142422.2608 	 39.2 	 
143178.7655 	 39.2 	 
143937.2742 	 39.2 	 
144697.7869 	 39.2 	 
145460.3035 	 39.2 	 
146224.8242 	 39.2 	 
146991.3488 	 39.2 	 
147759.8774 	 39.2 	 
148530.41 	 39.2 	 
149302.9466 	 39.2 	 
150077.4872 	 39.2 	 
150854.0318 	 39.2 	 
151632.5803 	 39.2 	 
152413.1329 	 39.2 	 
153195.6894 	 39.2 	 
153980.2499 	 39.2 	 
154766.8144 	 39.2 	 
155555.3829 	 39.2 	 
156345.9553 	 39.2 	 
157138.5318 	 39.2 	 
157933.1122 	 39.2 	 
158729.6966 	 39.2 	 
159528.285 	 39.2 	 
160328.8774 	 39.2 	 
161131.4738 	 39.2 	 
161936.0742 	 39.2 	 
162742.6785 	 39.2 	 
163551.2869 	 39.2 	 
164361.8992 	 39.2 	 
165174.5155 	 39.2 	 
165989.1358 	 39.2 	 
166805.7601 	 39.2 	 
167624.3884 	 39.2 	 
168445.0206 	 39.2 	 
169267.6568 	 39.2 	 
170092.2971 	 39.2 	 
170918.9413 	 39.2 	 
171747.5895 	 39.2 	 
172578.2417 	 39.2 	 
173410.8978 	 39.2 	 
174245.558 	 39.2 	 
175082.2221 	 39.2 	 
175920.8903 	 39.2 	 
176761.5624 	 39.2 	 
177604.2385 	 39.2 	 
178448.9186 	 39.2 	 
179295.6026 	 39.2 	 
180144.2907 	 39.2 	 
180994.9827 	 39.2 	 
181847.6788 	 39.2 	 
182702.3788 	 39.2 	 
183559.0828 	 39.2 	 
184417.7908 	 39.2 	 
185278.5027 	 39.2 	 
186141.2187 	 39.2 	 
187005.9386 	 39.2 	 
187872.6626 	 39.2 	 
188741.3905 	 39.2 	 
189612.1224 	 39.2 	 
190484.8583 	 39.2 	 
191359.5982 	 39.2 	 
192236.342 	 39.2 	 
193115.0899 	 39.2 	 
193995.8417 	 39.2 	 
194878.5975 	 39.2 	 
195763.3573 	 39.2 	 
196650.1211 	 39.2 	 
197538.8889 	 39.2 	 
198429.6607 	 39.2 	 
199322.4364 	 39.2 	 
200217.2161 	 39.2 	 
201113.9999 	 39.2 	 
202012.7876 	 39.2 	 
202913.5793 	 39.2 	 
203816.3749 	 39.2 	 
204721.1746 	 39.2 	 
205627.9782 	 39.2 	 
206536.7859 	 39.2 	 
207447.5975 	 39.2 	 
208360.4131 	 39.2 	 
209275.2327 	 39.2 	 
210192.0563 	 39.2 	 
211110.8839 	 39.2 	 
212031.7154 	 39.2 	 
212954.5509 	 39.2 	 
213879.3905 	 39.2 	 
214806.234 	 39.2 	 
215735.0815 	 39.2 	 
216665.933 	 39.2 	 
217598.7884 	 39.2 	 
218533.6479 	 39.2 	 
219470.5113 	 39.2 	 
220409.3787 	 39.2 	 
221350.2502 	 39.2 	 
222293.1256 	 39.2 	 
223238.0049 	 39.2 	 
224184.8883 	 39.2 	 
225133.7757 	 39.2 	 
226084.667 	 39.2 	 
227037.5623 	 39.2 	 
227992.4617 	 39.2 	 
228949.365 	 39.2 	 
229908.2722 	 39.2 	 
230869.1835 	 39.2 	 
231832.0988 	 39.2 	 
232797.018 	 39.2 	 
233763.9412 	 39.2 	 
234732.8685 	 39.2 	 
235703.7997 	 39.2 	 
236676.7348 	 39.2 	 
237651.674 	 39.2 	 
238628.6172 	 39.2 	 
239607.5643 	 39.2 	 
240588.5155 	 39.2 	 
241571.4706 	 39.2 	 
242556.4297 	 39.2 	 
243543.3928 	 39.2 	 
244532.3598 	 39.2 	 
245523.3309 	 39.2 	 
246516.3059 	 39.2 	 
247511.285 	 39.2 	 
248508.268 	 39.2 	 
249507.255 	 39.2 	 
250508.246 	 39.2 	 
251511.241 	 39.2 	 
252516.2399 	 39.2 	 
253523.2429 	 39.2 	 
254532.2498 	 39.2 	 
255543.2607 	 39.2 	 
256556.2756 	 39.2 	 
257571.2945 	 39.2 	 
258588.3174 	 39.2 	 
259607.3443 	 39.2 	 
260628.3751 	 39.2 	 
261651.41 	 39.2 	 
262676.4488 	 39.2 	 
263703.4916 	 39.2 	 
264732.5384 	 39.2 	 
265763.5892 	 39.2 	 
266796.6439 	 39.2 	 
267831.7027 	 39.2 	 
268868.7654 	 39.2 	 
269907.8322 	 39.2 	 
270948.9029 	 39.2 	 
271991.9776 	 39.2 	 
273037.0562 	 39.2 	 
274084.1389 	 39.2 	 
275133.2256 	 39.2 	 
276184.3162 	 39.2 	 
277237.4108 	 39.2 	 
278292.5094 	 39.2 	 
279349.612 	 39.2 	 
280408.7186 	 39.2 	 
281469.8292 	 39.2 	 
282532.9438 	 39.2 	 
283598.0623 	 39.2 	 
284665.1848 	 39.2 	 
285734.3113 	 39.2 	 
286805.4418 	 39.2 	 
287878.5763 	 39.2 	 
288953.7148 	 39.2 	 
290030.8573 	 39.2 	 
291110.0037 	 39.2 	 
292191.1541 	 39.2 	 
293274.3085 	 39.2 	 
294359.4669 	 39.2 	 
295446.6293 	 39.2 	 
296535.7957 	 39.2 	 
297626.9661 	 39.2 	 
298720.1404 	 39.2 	 
299815.3187 	 39.2 	 
300912.5011 	 39.2 	 
302011.6874 	 39.2 	 
303112.8777 	 39.2 	 
304216.0719 	 39.2 	 
305321.2702 	 39.2 	 
306428.4724 	 39.2 	 
307537.6787 	 39.2 	 
308648.8889 	 39.2 	 
309762.1031 	 39.2 	 
310877.3213 	 39.2 	 
311994.5435 	 39.2 	 
313113.7696 	 39.2 	 
314234.9998 	 39.2 	 
315358.2339 	 39.2 	 
316483.472 	 39.2 	 
317610.7141 	 39.2 	 
318739.9602 	 39.2 	 
319871.2103 	 39.2 	 
321004.4644 	 39.2 	 
322139.7224 	 39.2 	 
323276.9845 	 39.2 	 
324416.2505 	 39.2 	 
325557.5205 	 39.2 	 
326700.7945 	 39.2 	 
327846.0725 	 39.2 	 
328993.3544 	 39.2 	 
330142.6404 	 39.2 	 
331293.9303 	 39.2 	 
332447.2243 	 39.2 	 
333602.5222 	 39.2 	 
334759.8241 	 39.2 	 
335919.1299 	 39.2 	 
337080.4398 	 39.2 	 
338243.7537 	 39.2 	 
339409.0715 	 39.2 	 
340576.3933 	 39.2 	 
341745.7191 	 39.2 	 
342917.0489 	 39.2 	 
344090.3827 	 39.2 	 
345265.7205 	 39.2 	 
346443.0623 	 39.2 	 
347622.408 	 39.2 	 
348803.7577 	 39.2 	 
349987.1114 	 39.2 	 
351172.4691 	 39.2 	 
352359.8308 	 39.2 	 
353549.1965 	 39.2 	 
354740.5662 	 39.2 	 
355933.9398 	 39.2 	 
357129.3174 	 39.2 	 
358326.699 	 39.2 	 
359526.0846 	 39.2 	 
360727.4742 	 39.2 	 
361930.8678 	 39.2 	 
363136.2654 	 39.2 	 
364343.6669 	 39.2 	 
365553.0724 	 39.2 	 
366764.482 	 39.2 	 
367977.8955 	 39.2 	 
369193.313 	 39.2 	 
370410.7344 	 39.2 	 
371630.1599 	 39.2 	 
372851.5893 	 39.2 	 
374075.0228 	 39.2 	 
375300.4602 	 39.2 	 
376527.9016 	 39.2 	 
377757.347 	 39.2 	 
378988.7964 	 39.2 	 
380222.2497 	 39.2 	 
381457.7071 	 39.2 	 
382695.1684 	 39.2 	 
383934.6337 	 39.2 	 
385176.103 	 39.2 	 
386419.5763 	 39.2 	 
387665.0536 	 39.2 	 
388912.5349 	 39.2 	 
390162.0201 	 39.2 	 
391413.5094 	 39.2 	 
392667.0026 	 39.2 	 
393922.4998 	 39.2 	 
395180.001 	 39.2 	 
396439.5062 	 39.2 	 
397701.0153 	 39.2 	 
398964.5285 	 39.2 	 
400230.0456 	 39.2 	 
401497.5668 	 39.2 	 
402767.0919 	 39.2 	 
404038.621 	 39.2 	 
405312.154 	 39.2 	 
406587.6911 	 39.2 	 
407865.2322 	 39.2 	 
409144.7772 	 39.2 	 
410426.3262 	 39.2 	 
411709.8792 	 39.2 	 
412995.4362 	 39.2 	 
414282.9972 	 39.2 	 
415572.5622 	 39.2 	 
416864.1312 	 39.2 	 
418157.7041 	 39.2 	 
419453.281 	 39.2 	 
420750.8619 	 39.2 	 
422050.4468 	 39.2 	 
423352.0357 	 39.2 	 
424655.6286 	 39.2 	 
425961.2255 	 39.2 	 
427268.8263 	 39.2 	 
428578.4311 	 39.2 	 
429890.0399 	 39.2 	 
431203.6528 	 39.2 	 
432519.2695 	 39.2 	 
433836.8903 	 39.2 	 
435156.5151 	 39.2 	 
436478.1438 	 39.2 	 
437801.7766 	 39.2 	 
439127.4133 	 39.2 	 
440455.054 	 39.2 	 
441784.6987 	 39.2 	 
443116.3473 	 39.2 	 
444450 	 39.2 	 
445785.6566 	 39.2 	 
447123.3173 	 39.2 	 
448462.9819 	 39.2 	 
449804.6505 	 39.2 	 
451148.3231 	 39.2 	 
452493.9997 	 39.2 	 
453841.6802 	 39.2 	 
455191.3648 	 39.2 	 
456543.0533 	 39.2 	 
457896.7458 	 39.2 	 
459252.4424 	 39.2 	 
460610.1428 	 39.2 	 
461969.8473 	 39.2 	 
463331.5558 	 39.2 	 
464695.2682 	 39.2 	 
466060.9847 	 39.2 	 
467428.7051 	 39.2 	 
468798.4295 	 39.2 	 
470170.1579 	 39.2 	 
471543.8903 	 39.2 	 
472919.6267 	 39.2 	 
474297.367 	 39.2 	 
475677.1113 	 39.2 	 
477058.8597 	 39.2 	 
478442.612 	 39.2 	 
479828.3683 	 39.2 	 
481216.1286 	 39.2 	 
482605.8928 	 39.2 	 
483997.6611 	 39.2 	 
485391.4333 	 39.2 	 
486787.2096 	 39.2 	 
488184.9898 	 39.2 	 
489584.774 	 39.2 	 
490986.5621 	 39.2 	 
492390.3543 	 39.2 	 
493796.1505 	 39.2 	 
495203.9506 	 39.2 	 
496613.7547 	 39.2 	 
498025.5629 	 39.2 	 
499439.375 	 39.2 	 
500855.191 	 39.2 	 
502273.0111 	 39.2 	 
503692.8352 	 39.2 	 
505114.6632 	 39.2 	 
506538.4953 	 39.2 	 
507964.3313 	 39.2 	 
509392.1713 	 39.2 	 
510822.0153 	 39.2 	 
512253.8632 	 39.2 	 
513687.7152 	 39.2 	 
515123.5711 	 39.2 	 
516561.4311 	 39.2 	 
518001.295 	 39.2 	 
519443.1629 	 39.2 	 
520887.0348 	 39.2 	 
522332.9107 	 39.2 	 
523780.7905 	 39.2 	 
525230.6744 	 39.2 	 
526682.5622 	 39.2 	 
528136.454 	 39.2 	 
529592.3498 	 39.2 	 
531050.2496 	 39.2 	 
532510.1534 	 39.2 	 
533972.0612 	 39.2 	 
535435.9729 	 39.2 	 
536901.8886 	 39.2 	 
538369.8084 	 39.2 	 
539839.7321 	 39.2 	 
541311.6598 	 39.2 	 
542785.5914 	 39.2 	 
544261.5271 	 39.2 	 
545739.4668 	 39.2 	 
547219.4104 	 39.2 	 
548701.358 	 39.2 	 
550185.3096 	 39.2 	 
551671.2652 	 39.2 	 
553159.2248 	 39.2 	 
554649.1884 	 39.2 	 
556141.1559 	 39.2 	 
557635.1275 	 39.2 	 
559131.103 	 39.2 	 
560629.0825 	 39.2 	 
562129.066 	 39.2 	 
563631.0535 	 39.2 	 
565135.045 	 39.2 	 
566641.0404 	 39.2 	 
568149.0399 	 39.2 	 
569659.0433 	 39.2 	 
571171.0507 	 39.2 	 
572685.0621 	 39.2 	 
574201.0775 	 39.2 	 
575719.0968 	 39.2 	 
577239.1202 	 39.2 	 
578761.1475 	 39.2 	 
580285.1789 	 39.2 	 
581811.2142 	 39.2 	 
583339.2535 	 39.2 	 
584869.2968 	 39.2 	 
586401.344 	 39.2 	 
587935.3953 	 39.2 	 
589471.4505 	 39.2 	 
591009.5098 	 39.2 	 
592549.573 	 39.2 	 
594091.6402 	 39.2 	 
595635.7114 	 39.2 	 
597181.7866 	 39.2 	 
598729.8657 	 39.2 	 
600279.9489 	 39.2 	 
601832.036 	 39.2 	 
603386.1271 	 39.2 	 
604942.2222 	 39.2 	 
606500.3213 	 39.2 	 
608060.4244 	 39.2 	 
609622.5315 	 39.2 	 
611186.6425 	 39.2 	 
612752.7575 	 39.2 	 
614320.8766 	 39.2 	 
615890.9996 	 39.2 	 
617463.1265 	 39.2 	 
619037.2575 	 39.2 	 
620613.3925 	 39.2 	 
622191.5314 	 39.2 	 
623771.6744 	 39.2 	 
625353.8213 	 39.2 	 
626937.9722 	 39.2 	 
628524.1271 	 39.2 	 
630112.286 	 39.2 	 
631702.4488 	 39.2 	 
633294.6157 	 39.2 	 
634888.7865 	 39.2 	 
636484.9614 	 39.2 	 
638083.1402 	 39.2 	 
639683.323 	 39.2 	 
641285.5097 	 39.2 	 
642889.7005 	 39.2 	 
644495.8953 	 39.2 	 
646104.094 	 39.2 	 
647714.2967 	 39.2 	 
649326.5034 	 39.2 	 
650940.7141 	 39.2 	 
652556.9288 	 39.2 	 
654175.1475 	 39.2 	 
655795.3701 	 39.2 	 
657417.5968 	 39.2 	 
659041.8274 	 39.2 	 
660668.062 	 39.2 	 
662296.3006 	 39.2 	 
663926.5432 	 39.2 	 
665558.7898 	 39.2 	 
667193.0403 	 39.2 	 
668829.2949 	 39.2 	 
670467.5534 	 39.2 	 
672107.8159 	 39.2 	 
673750.0824 	 39.2 	 
675394.3529 	 39.2 	 
677040.6274 	 39.2 	 
678688.9058 	 39.2 	 
680339.1883 	 39.2 	 
681991.4747 	 39.2 	 
683645.7651 	 39.2 	 
685302.0595 	 39.2 	 
686960.3579 	 39.2 	 
688620.6603 	 39.2 	 
690282.9667 	 39.2 	 
691947.277 	 39.2 	 
693613.5913 	 39.2 	 
695281.9097 	 39.2 	 
696952.232 	 39.2 	 
698624.5583 	 39.2 	 
700298.8885 	 39.2 	 
701975.2228 	 39.2 	 
703653.561 	 39.2 	 
705333.9033 	 39.2 	 
707016.2495 	 39.2 	 
708700.5997 	 39.2 	 
710386.9539 	 39.2 	 
712075.3121 	 39.2 	 
713765.6742 	 39.2 	 
715458.0404 	 39.2 	 
717152.4105 	 39.2 	 
718848.7846 	 39.2 	 
720547.1627 	 39.2 	 
722247.5448 	 39.2 	 
723949.9309 	 39.2 	 
725654.321 	 39.2 	 
727360.715 	 39.2 	 
729069.1131 	 39.2 	 
730779.5151 	 39.2 	 
732491.9211 	 39.2 	 
734206.3311 	 39.2 	 
735922.7451 	 39.2 	 
737641.1631 	 39.2 	 
739361.585 	 39.2 	 
741084.0109 	 39.2 	 
742808.4409 	 39.2 	 
744534.8748 	 39.2 	 
746263.3127 	 39.2 	 
747993.7546 	 39.2 	 
749726.2004 	 39.2 	 
751460.6503 	 39.2 	 
753197.1041 	 39.2 	 
754935.562 	 39.2 	 
756676.0238 	 39.2 	 
758418.4896 	 39.2 	 
760162.9594 	 39.2 	 
761909.4331 	 39.2 	 
763657.9109 	 39.2 	 
765408.3926 	 39.2 	 
767160.8784 	 39.2 	 
768915.3681 	 39.2 	 
770671.8618 	 39.2 	 
772430.3595 	 39.2 	 
774190.8611 	 39.2 	 
775953.3668 	 39.2 	 
777717.8764 	 39.2 	 
779484.3901 	 39.2 	 
781252.9077 	 39.2 	 
783023.4293 	 39.2 	 
784795.9549 	 39.2 	 
786570.4844 	 39.2 	 
788347.018 	 39.2 	 
790125.5556 	 39.2 	 
791906.0971 	 39.2 	 
793688.6426 	 39.2 	 
795473.1921 	 39.2 	 
797259.7456 	 39.2 	 
799048.3031 	 39.2 	 
800838.8645 	 39.2 	 
802631.43 	 39.2 	 
804425.9994 	 39.2 	 
806222.5728 	 39.2 	 
808021.1502 	 39.2 	 
809821.7316 	 39.2 	 
811624.317 	 39.2 	 
813428.9064 	 39.2 	 
815235.4997 	 39.2 	 
817044.0971 	 39.2 	 
818854.6984 	 39.2 	 
820667.3037 	 39.2 	 
822481.913 	 39.2 	 
824298.5263 	 39.2 	 
826117.1435 	 39.2 	 
827937.7648 	 39.2 	 
829760.39 	 39.2 	 
831585.0193 	 39.2 	 
833411.6525 	 39.2 	 
835240.2897 	 39.2 	 
837070.9308 	 39.2 	 
838903.576 	 39.2 	 
840738.2252 	 39.2 	 
842574.8783 	 39.2 	 
844413.5354 	 39.2 	 
846254.1965 	 39.2 	 
848096.8616 	 39.2 	 
849941.5307 	 39.2 	 
851788.2038 	 39.2 	 
853636.8808 	 39.2 	 
855487.5619 	 39.2 	 
857340.2469 	 39.2 	 
859194.9359 	 39.2 	 
861051.6289 	 39.2 	 
862910.3259 	 39.2 	 
864771.0269 	 39.2 	 
866633.7318 	 39.2 	 
868498.4408 	 39.2 	 
870365.1537 	 39.2 	 
872233.8706 	 39.2 	 
874104.5915 	 39.2 	 
875977.3164 	 39.2 	 
877852.0453 	 39.2 	 
879728.7781 	 39.2 	 
881607.515 	 39.2 	 
883488.2558 	 39.2 	 
885371.0006 	 39.2 	 
887255.7494 	 39.2 	 
889142.5022 	 39.2 	 
891031.259 	 39.2 	 
892922.0198 	 39.2 	 
894814.7845 	 39.2 	 
896709.5532 	 39.2 	 
898606.326 	 39.2 	 
900505.1027 	 39.2 	 
902405.8834 	 39.2 	 
904308.668 	 39.2 	 
906213.4567 	 39.2 	 
908120.2493 	 39.2 	 
910029.046 	 39.2 	 
911939.8466 	 39.2 	 
913852.6512 	 39.2 	 
915767.4598 	 39.2 	 
917684.2724 	 39.2 	 
919603.0889 	 39.2 	 
921523.9095 	 39.2 	 
923446.734 	 39.2 	 
925371.5626 	 39.2 	 
927298.3951 	 39.2 	 
929227.2316 	 39.2 	 
931158.072 	 39.2 	 
933090.9165 	 39.2 	 
935025.765 	 39.2 	 
936962.6174 	 39.2 	 
938901.4738 	 39.2 	 
940842.3342 	 39.2 	 
942785.1986 	 39.2 	 
944730.067 	 39.2 	 
946676.9394 	 39.2 	 
948625.8157 	 39.2 	 
950576.6961 	 39.2 	 
952529.5804 	 39.2 	 
954484.4687 	 39.2 	 
956441.361 	 39.2 	 
958400.2573 	 39.2 	 
960361.1576 	 39.2 	 
962324.0618 	 39.2 	 
964288.9701 	 39.2 	 
966255.8823 	 39.2 	 
968224.7985 	 39.2 	 
970195.7187 	 39.2 	 
972168.6429 	 39.2 	 
974143.571 	 39.2 	 
976120.5032 	 39.2 	 
978099.4393 	 39.2 	 
980080.3795 	 39.2 	 
982063.3236 	 39.2 	 
984048.2717 	 39.2 	 
986035.2238 	 39.2 	 
988024.1799 	 39.2 	 
990015.1399 	 39.2 	 
992008.104 	 39.2 	 
994003.072 	 39.2 	 
996000.044 	 39.2 	 
997999.02 	 39.2 	 
1000000 	 39.2 	 


==> Images/Tmp/temp_sub.txt <==
0 	 4.4 	 
1440 	 0.2 	 
2880 	 1 	 
4320 	 5.9 	 
5760 	 4.3 	 
7200 	 5 	 
8640 	 0 	 
10080 	 -0.3 	 
11520 	 2.3 	 
12960 	 -0.1 	 
14400 	 -0.4 	 
15840 	 -0.3 	 
17280 	 1.2 	 
18720 	 -2.7 	 
20160 	 0.6 	 
21600 	 -1.5 	 
23040 	 2.7 	 
24480 	 7.4 	 
25920 	 9.5 	 
27360 	 9.2 	 
28800 	 9.2 	 
30240 	 5.1 	 
31680 	 4.9 	 
33120 	 4.2 	 
34560 	 -1.2 	 
36000 	 -4.2 	 
37440 	 -4.1 	 
38880 	 -5.4 	 
40320 	 -3.7 	 
41760 	 -3.9 	 
43200 	 -5.2 	 
44640 	 -2.1 	 
46080 	 -7.4 	 
47520 	 0.3 	 
48960 	 -1 	 
50400 	 -14.7 	 
51840 	 -12.4 	 
53280 	 -7.7 	 
54720 	 -9.5 	 
56160 	 -11.5 	 
57600 	 -5.7 	 
59040 	 -1.4 	 
60480 	 3.9 	 
61920 	 1.1 	 
63360 	 1 	 
64800 	 0.3 	 
66240 	 3.7 	 
67680 	 5.3 	 
69120 	 4.9 	 
70560 	 1.9 	 
72000 	 0.6 	 
73440 	 2.5 	 
74880 	 4.1 	 
76320 	 2.2 	 
77760 	 1 	 
79200 	 0.1 	 
80640 	 -0.6 	 
82080 	 0.7 	 
83520 	 0.4 	 
84960 	 -2 	 
86400 	 -0.2 	 
87840 	 -1 	 
89280 	 1.4 	 
90720 	 2.2 	 
92160 	 0.7 	 
93600 	 5.3 	 
95040 	 4.9 	 
96480 	 3 	 
97920 	 1.5 	 
99360 	 1.6 	 
100800 	 7.3 	 
102240 	 1.9 	 
103680 	 0.5 	 
105120 	 0.7 	 
106560 	 -0.5 	 
108000 	 -3.6 	 
109440 	 2.2 	 
110880 	 6 	 
112320 	 -2.2 	 
113760 	 -0.3 	 
115200 	 4.5 	 
116640 	 4.1 	 
118080 	 5.7 	 
119520 	 5.3 	 
120960 	 4.5 	 
122400 	 1.5 	 
123840 	 6.8 	 
125280 	 6 	 
126720 	 8 	 
128160 	 7.7 	 
129600 	 7.1 	 
131040 	 4.8 	 
132480 	 5.5 	 
133920 	 3.7 	 
135360 	 4.6 	 
136800 	 3.4 	 
138240 	 8.7 	 
139680 	 3.9 	 
141120 	 5.2 	 
142560 	 5.3 	 
144000 	 5.3 	 
145440 	 7.7 	 
146880 	 9.1 	 
148320 	 8.1 	 
149760 	 6.9 	 
151200 	 7.4 	 
152640 	 4 	 
154080 	 2.2 	 
155520 	 4.7 	 
156960 	 4.4 	 
158400 	 4.2 	 
159840 	 8.1 	 
161280 	 4.8 	 
162720 	 3 	 
164160 	 6.9 	 
165600 	 8.3 	 
167040 	 7.5 	 
168480 	 5.8 	 
169920 	 5 	 
171360 	 7.1 	 
172800 	 11.6 	 
174240 	 14.3 	 
175680 	 16.5 	 
177120 	 16.4 	 
178560 	 11.8 	 
180000 	 14.3 	 
181440 	 17.7 	 
182880 	 13.5 	 
184320 	 15.2 	 
185760 	 19 	 
187200 	 17.7 	 
188640 	 14.5 	 
190080 	 11.4 	 
191520 	 10.5 	 
192960 	 18.6 	 
194400 	 17.1 	 
195840 	 10.6 	 
197280 	 9.6 	 
198720 	 12.7 	 
200160 	 13.3 	 
201600 	 15.5 	 
203040 	 10.1 	 
204480 	 9.2 	 
205920 	 12.2 	 
207360 	 15.5 	 
208800 	 16.4 	 
210240 	 13 	 
211680 	 10.6 	 
213120 	 12 	 
214560 	 12.3 	 
216000 	 16.1 	 
217440 	 14.8 	 
218880 	 14.8 	 
220320 	 11 	 
221760 	 8.7 	 
223200 	 12 	 
224640 	 15.6 	 
226080 	 13.7 	 
227520 	 12.5 	 
228960 	 13 	 
230400 	 13.6 	 
231840 	 14.6 	 
233280 	 13.4 	 
234720 	 16.3 	 
236160 	 17.7 	 
237600 	 13.6 	 
239040 	 12.6 	 
240480 	 15.4 	 
241920 	 18.2 	 
243360 	 17.9 	 
244800 	 18.4 	 
246240 	 17.1 	 
247680 	 17.4 	 
249120 	 21 	 
250560 	 23.4 	 
252000 	 21.2 	 
253440 	 15.5 	 
254880 	 14.6 	 
256320 	 15.4 	 
257760 	 18.4 	 
259200 	 18.3 	 
260640 	 22.7 	 
262080 	 16.5 	 
263520 	 13.2 	 
264960 	 11.8 	 
266400 	 11.1 	 
267840 	 11.5 	 
269280 	 12.4 	 
270720 	 15.4 	 
272160 	 18.2 	 
273600 	 15.8 	 
275040 	 13.1 	 
276480 	 14.8 	 
277920 	 16.2 	 
279360 	 22.1 	 
280800 	 17.4 	 
282240 	 15.9 	 
283680 	 17.2 	 
285120 	 17.5 	 
286560 	 16.1 	 
288000 	 15.3 	 
289440 	 10.9 	 
290880 	 13.2 	 
292320 	 17.5 	 
293760 	 21.1 	 
295200 	 21.5 	 
296640 	 22 	 
298080 	 20.4 	 
299520 	 21.3 	 
300960 	 22.6 	 
302400 	 24 	 
303840 	 24.4 	 
305280 	 26.4 	 
306720 	 27.2 	 
308160 	 21.6 	 
309600 	 23.1 	 
311040 	 21.9 	 
312480 	 18.5 	 
313920 	 17.1 	 
315360 	 17 	 
316800 	 14.4 	 
318240 	 17 	 
319680 	 16.6 	 
321120 	 20.4 	 
322560 	 22.6 	 
324000 	 22.7 	 
325440 	 22.3 	 
326880 	 20 	 
328320 	 16.2 	 
329760 	 16 	 
331200 	 18.6 	 
332640 	 19.6 	 
334080 	 20.6 	 
335520 	 19.3 	 
336960 	 18.6 	 
338400 	 17 	 
339840 	 19.6 	 
341280 	 23.6 	 
342720 	 17.9 	 
344160 	 22.4 	 
345600 	 19.5 	 
347040 	 17.1 	 
348480 	 21.1 	 
349920 	 18.1 	 
351360 	 18.2 	 
352800 	 19.2 	 
354240 	 22 	 
355680 	 23.6 	 
357120 	 25.6 	 
358560 	 18.2 	 
360000 	 19.9 	 
361440 	 18.8 	 
362880 	 18.7 	 
364320 	 19.5 	 
365760 	 18.6 	 
367200 	 15.7 	 
368640 	 20.9 	 
370080 	 21.6 	 
371520 	 21.3 	 
372960 	 19.7 	 
374400 	 23.4 	 
375840 	 27.6 	 
377280 	 16.9 	 
378720 	 17.5 	 
380160 	 20 	 
381600 	 20.8 	 
383040 	 17.8 	 
384480 	 19.5 	 
385920 	 25 	 
387360 	 21 	 
388800 	 15.8 	 
390240 	 17.5 	 
391680 	 20.2 	 
393120 	 24.8 	 
394560 	 18.6 	 
396000 	 16.1 	 
397440 	 15.5 	 
398880 	 14.9 	 
400320 	 15.5 	 
401760 	 16.5 	 
403200 	 19.7 	 
404640 	 19.8 	 
406080 	 15.8 	 
407520 	 15.4 	 
408960 	 15.9 	 
410400 	 13.2 	 
411840 	 13.4 	 
413280 	 13.6 	 
414720 	 17.7 	 
416160 	 15.9 	 
417600 	 15.9 	 
419040 	 18.8 	 
420480 	 19.4 	 
421920 	 15.6 	 
423360 	 16 	 
424800 	 15.1 	 
426240 	 14.7 	 
427680 	 11.9 	 
429120 	 14.9 	 
430560 	 14.3 	 
432000 	 12 	 
433440 	 14.8 	 
434880 	 15.2 	 
436320 	 15.1 	 
437760 	 11.1 	 
439200 	 11.3 	 
440640 	 11.5 	 
442080 	 11.6 	 
443520 	 13.6 	 
444960 	 19.9 	 
446400 	 11.6 	 
447840 	 10.5 	 
449280 	 13.9 	 
450720 	 12.6 	 
452160 	 10.5 	 
453600 	 9.2 	 
455040 	 4.7 	 
456480 	 1.7 	 
457920 	 8.9 	 
459360 	 8.5 	 
460800 	 3.8 	 
462240 	 5.5 	 
463680 	 6 	 
465120 	 9.4 	 
466560 	 9.6 	 
468000 	 7.7 	 
469440 	 10.3 	 
470880 	 13.1 	 
472320 	 12.4 	 
473760 	 11.9 	 
475200 	 10.1 	 
476640 	 8.6 	 
478080 	 9.9 	 
479520 	 7.6 	 
480960 	 8.9 	 
482400 	 11 	 
483840 	 6.9 	 
485280 	 7.9 	 
486720 	 9.3 	 
488160 	 9.4 	 
489600 	 6.5 	 
491040 	 4.7 	 
492480 	 6.6 	 
493920 	 5.9 	 
495360 	 7.4 	 
496800 	 4.2 	 
498240 	 12 	 
499680 	 13.7 	 
501120 	 11.5 	 
502560 	 9.9 	 
504000 	 9.8 	 
505440 	 10.2 	 
506880 	 10.5 	 
508320 	 11.2 	 
509760 	 12.4 	 
511200 	 13.4 	 
512640 	 9.9 	 
514080 	 10.4 	 
515520 	 12.1 	 
516960 	 10.2 	 
518400 	 8.4 	 
519840 	 8.4 	 
521280 	 10.8 	 
522720 	 6.4 	 
524160 	 4.6 	 
525600 	 6.1 	 
527040 	 9.2 	 
528480 	 3.2 	 
529920 	 3.5 	 
531360 	 10.9 	 
532800 	 5.2 	 
534240 	 6.7 	 
535680 	 5.1 	 
537120 	 10.3 	 
538560 	 6.3 	 
540000 	 2.7 	 
541440 	 -0.1 	 
542880 	 -0.8 	 
544320 	 -3.2 	 
545760 	 -1.4 	 
547200 	 -3 	 
548640 	 -6.6 	 
550080 	 -14.3 	 
551520 	 -8.5 	 
552960 	 -5.5 	 
554400 	 3.3 	 
555840 	 -1.4 	 
557280 	 1.9 	 
558720 	 3.5 	 
560160 	 3.3 	 
561600 	 2.4 	 
563040 	 4.3 	 
564480 	 1.6 	 
565920 	 8.8 	 
567360 	 3.2 	 
568800 	 -0.8 	 
570240 	 -3.4 	 
571680 	 -1.3 	 
573120 	 -5.2 	 
574560 	 -4.3 	 
576000 	 -6.1 	 
577440 	 -4.8 	 
578880 	 -11.6 	 
580320 	 -2.1 	 
581760 	 -2.6 	 
583200 	 -2.1 	 
584640 	 -2.6 	 
586080 	 -2.7 	 
587520 	 -0.3 	 
588960 	 0.9 	 
590400 	 -1 	 
591840 	 2.4 	 
593280 	 3.2 	 
594720 	 3.3 	 
596160 	 2 	 
597600 	 1.9 	 
599040 	 2.3 	 
600480 	 -1.5 	 
601920 	 -0.6 	 
603360 	 -0.9 	 
604800 	 -5.3 	 
606240 	 -8.1 	 
607680 	 1.8 	 
609120 	 0.7 	 
610560 	 0 	 
612000 	 -1 	 
613440 	 -0.3 	 
614880 	 0.6 	 
616320 	 1.3 	 
617760 	 4.2 	 
619200 	 4.8 	 
620640 	 0.5 	 
622080 	 1.8 	 
623520 	 -2.2 	 
624960 	 -4.8 	 
626400 	 -5.4 	 
627840 	 -4.1 	 
629280 	 -2.6 	 
630720 	 -3.6 	 
632160 	 -3.5 	 
633600 	 -2.9 	 
635040 	 -1.5 	 
636480 	 -1.2 	 
637920 	 2.6 	 
639360 	 4.6 	 
640800 	 2.2 	 
642240 	 0.8 	 
643680 	 3.8 	 
645120 	 6.5 	 
646560 	 9.2 	 
648000 	 9.8 	 
649440 	 10.3 	 
650880 	 6.3 	 
652320 	 9.8 	 
653760 	 4.4 	 
655200 	 1.5 	 
656640 	 1.4 	 
658080 	 1.6 	 
659520 	 -1.5 	 
660960 	 -0.5 	 
662400 	 -3.1 	 
663840 	 -3.3 	 
665280 	 -1.2 	 
666720 	 1.8 	 
668160 	 -0.8 	 
669600 	 1.8 	 
671040 	 3.7 	 
672480 	 4.8 	 
673920 	 5 	 
675360 	 4.8 	 
676800 	 6.6 	 
678240 	 9.8 	 
679680 	 12.6 	 
681120 	 13.6 	 
682560 	 11.5 	 
684000 	 9 	 
685440 	 9.2 	 
686880 	 11.7 	 
688320 	 16.4 	 
689760 	 9.4 	 
691200 	 9.6 	 
692640 	 9.5 	 
694080 	 11.3 	 
695520 	 12.7 	 
696960 	 8.8 	 
698400 	 6.4 	 
699840 	 7.3 	 
701280 	 9.8 	 
702720 	 9.5 	 
704160 	 8.7 	 
705600 	 10.8 	 
707040 	 13.8 	 
708480 	 11.5 	 
709920 	 9.1 	 
711360 	 10.5 	 
712800 	 8 	 
714240 	 8.3 	 
715680 	 13.2 	 
717120 	 10.1 	 
718560 	 10.3 	 
720000 	 7 	 
721440 	 8.9 	 
722880 	 14.4 	 
724320 	 10.2 	 
725760 	 12.8 	 
727200 	 6.6 	 
728640 	 6.3 	 
730080 	 10.6 	 
731520 	 13.9 	 
732960 	 18.5 	 
734400 	 12.1 	 
735840 	 13.6 	 
737280 	 17.5 	 
738720 	 20.8 	 
740160 	 16.5 	 
741600 	 15.1 	 
743040 	 11.7 	 
744480 	 7.9 	 
745920 	 9 	 
747360 	 10 	 
748800 	 6.1 	 
750240 	 5.1 	 
751680 	 8.3 	 
753120 	 12.4 	 
754560 	 9.5 	 
756000 	 8.8 	 
757440 	 5.8 	 
758880 	 6.8 	 
760320 	 9.3 	 
761760 	 9.1 	 
763200 	 13.4 	 
764640 	 11.8 	 
766080 	 10.1 	 
767520 	 8.9 	 
768960 	 12.8 	 
770400 	 16.3 	 
771840 	 16 	 
773280 	 17.6 	 
774720 	 23.4 	 
776160 	 17 	 
777600 	 12 	 
779040 	 12.8 	 
780480 	 14.5 	 
781920 	 17.4 	 
783360 	 15.4 	 
784800 	 11.8 	 
786240 	 12.5 	 
787680 	 16.9 	 
789120 	 18.7 	 
790560 	 19.8 	 
792000 	 22.8 	 
793440 	 24.4 	 
794880 	 16 	 
796320 	 21.9 	 
797760 	 19.6 	 
799200 	 19 	 
800640 	 21.5 	 
802080 	 18.1 	 
803520 	 13.3 	 
804960 	 19.1 	 
806400 	 15.6 	 
807840 	 17.8 	 
809280 	 19.1 	 
810720 	 14.1 	 
812160 	 10.9 	 
813600 	 11.4 	 
815040 	 12.7 	 
816480 	 16.5 	 
817920 	 19.2 	 
819360 	 22.7 	 
820800 	 21.6 	 
822240 	 23.3 	 
823680 	 24.2 	 
825120 	 26.2 	 
826560 	 25.1 	 
828000 	 23 	 
829440 	 26.1 	 
830880 	 28.7 	 
832320 	 30.2 	 
833760 	 20.8 	 
835200 	 20.8 	 
836640 	 19 	 
838080 	 21.2 	 
839520 	 27.7 	 
840960 	 29.3 	 
842400 	 29.9 	 
843840 	 26.7 	 
845280 	 31.4 	 
846720 	 22.4 	 
848160 	 27.6 	 
849600 	 22.7 	 
851040 	 25.1 	 
852480 	 20.6 	 
853920 	 19.3 	 
855360 	 23.8 	 
856800 	 26 	 
858240 	 28.9 	 
859680 	 19.6 	 
861120 	 21.5 	 
862560 	 17.5 	 
864000 	 17.3 	 
865440 	 18.1 	 
866880 	 17.4 	 
868320 	 20.4 	 
869760 	 15.3 	 
871200 	 15.6 	 
872640 	 20.2 	 
874080 	 22 	 
875520 	 18.6 	 
876960 	 17.2 	 
878400 	 19 	 
879840 	 16.2 	 
881280 	 18 	 
882720 	 19.8 	 
884160 	 16.1 	 
885600 	 17.8 	 
887040 	 21.4 	 
888480 	 18.2 	 
889920 	 16.7 	 
891360 	 18.6 	 
892800 	 18.3 	 
894240 	 16.5 	 
895680 	 15.9 	 
897120 	 14.8 	 
898560 	 15.4 	 
900000 	 16.8 	 
901440 	 20.6 	 
902880 	 24.1 	 
904320 	 23.4 	 
905760 	 19.2 	 
907200 	 17.9 	 
908640 	 18.6 	 
910080 	 20.1 	 
911520 	 18.9 	 
912960 	 16.1 	 
914400 	 13 	 
915840 	 12.6 	 
917280 	 13.7 	 
918720 	 11.2 	 
920160 	 14.7 	 
921600 	 14.9 	 
923040 	 14.6 	 
924480 	 15.1 	 
925920 	 15.5 	 
927360 	 10.8 	 
928800 	 16.2 	 
930240 	 15 	 
931680 	 16.3 	 
933120 	 18 	 
934560 	 17.4 	 
936000 	 14.6 	 
937440 	 16.5 	 
938880 	 15.6 	 
940320 	 14.9 	 
941760 	 13.1 	 
943200 	 11.1 	 
944640 	 11.5 	 
946080 	 15 	 
947520 	 15.3 	 
948960 	 16.5 	 
950400 	 18.4 	 
951840 	 15.3 	 
953280 	 12.2 	 
954720 	 10.8 	 
956160 	 10 	 
957600 	 10.8 	 
959040 	 11.3 	 
960480 	 11.3 	 
961920 	 10.7 	 
963360 	 13 	 
964800 	 18.2 	 
966240 	 15.5 	 
967680 	 16.3 	 
969120 	 16.4 	 
970560 	 15.5 	 
972000 	 14.6 	 
973440 	 14.1 	 
974880 	 13.1 	 
976320 	 8.8 	 
977760 	 7.9 	 
979200 	 4.1 	 
980640 	 2.9 	 
982080 	 10.5 	 
983520 	 8.7 	 
984960 	 6.8 	 
986400 	 6 	 
987840 	 8.1 	 
989280 	 6.8 	 
990720 	 7.1 	 
992160 	 5.1 	 
993600 	 5.2 	 
995040 	 8.2 	 
996480 	 3.5 	 
997920 	 2.8 	 
999360 	 7.2 	 
1000800 	 10.4 	 
1002240 	 9.4 	 
1003680 	 13.4 	 
1005120 	 10.1 	 
1006560 	 8.2 	 
1008000 	 10.3 	 
1009440 	 13.6 	 
1010880 	 16 	 
1012320 	 14.1 	 
1013760 	 10 	 
1015200 	 7.4 	 
1016640 	 6 	 
1018080 	 6.3 	 
1019520 	 8.5 	 
1020960 	 5.6 	 
1022400 	 11.6 	 
1023840 	 14.8 	 
1025280 	 14.6 	 
1026720 	 7.1 	 
1028160 	 1.1 	 
1029600 	 4.3 	 
1031040 	 5.3 	 
1032480 	 6.8 	 
1033920 	 3.6 	 
1035360 	 3.1 	 
1036800 	 4.4 	 
1038240 	 3.8 	 
1039680 	 4.5 	 
1041120 	 2.5 	 
1042560 	 -0.1 	 
1044000 	 -1.3 	 
1045440 	 -3.1 	 
1046880 	 -1.6 	 
1048320 	 -1.7 	 
1049760 	 -5.5 	 
1051200 	 -7.3 	 
1052640 	 -6.3 	 
1054080 	 -5.9 	 
1055520 	 2.4 	 
1056960 	 0.5 	 
1058400 	 -6.1 	 
1059840 	 -0.3 	 
1061280 	 1.1 	 
1062720 	 0.6 	 
1064160 	 5.1 	 
1065600 	 4.4 	 
1067040 	 -5.5 	 
1068480 	 -4.9 	 
1069920 	 -2.3 	 
1071360 	 -4.6 	 
1072800 	 -2.4 	 
1074240 	 -6.7 	 
1075680 	 -1.3 	 
1077120 	 -3.5 	 
1078560 	 -0.5 	 
1080000 	 1.8 	 
1081440 	 -0.6 	 
1082880 	 -2.1 	 
1084320 	 -6.2 	 
1085760 	 -4.3 	 
1087200 	 -0.4 	 
1088640 	 -0.8 	 
1090080 	 0.4 	 
1091520 	 -0.8 	 
1092960 	 -1.6 	 
1094400 	 1.5 	 
1095840 	 0.1 	 
1097280 	 0.3 	 
1098720 	 -1.3 	 
1100160 	 -4.1 	 
1101600 	 4.2 	 
1103040 	 6.1 	 
1104480 	 11.3 	 
1105920 	 3.7 	 
1107360 	 -1.2 	 
1108800 	 3.3 	 
1110240 	 4.1 	 
1111680 	 10.6 	 
1113120 	 11.7 	 
1114560 	 8.8 	 
1116000 	 7.9 	 
1117440 	 3.8 	 
1118880 	 7.7 	 
1120320 	 3.3 	 
1121760 	 0.6 	 
1123200 	 -1.3 	 
1124640 	 0.1 	 
1126080 	 1.3 	 
1127520 	 2.4 	 
1128960 	 3.6 	 
1130400 	 0.9 	 
1131840 	 1.5 	 
1133280 	 -1.8 	 
1134720 	 -2.9 	 
1136160 	 -7.3 	 
1137600 	 -4.7 	 
1139040 	 -4.9 	 
1140480 	 -0.5 	 
1141920 	 2.5 	 
1143360 	 6.6 	 
1144800 	 10.3 	 
1146240 	 10 	 
1147680 	 5.4 	 
1149120 	 6.4 	 
1150560 	 0.9 	 
1152000 	 3.7 	 
1153440 	 9.9 	 
1154880 	 5.8 	 
1156320 	 4.9 	 
1157760 	 5.1 	 
1159200 	 3.2 	 
1160640 	 6 	 
1162080 	 1.2 	 
1163520 	 1.4 	 
1164960 	 3 	 
1166400 	 1.2 	 
1167840 	 -3.3 	 
1169280 	 -4.3 	 
1170720 	 -3.2 	 
1172160 	 0.6 	 
1173600 	 3.4 	 
1175040 	 4.8 	 
1176480 	 5.1 	 
1177920 	 3 	 
1179360 	 1.3 	 
1180800 	 2.4 	 
1182240 	 0.8 	 
1183680 	 2.9 	 
1185120 	 -0.7 	 
1186560 	 2.5 	 
1188000 	 3.1 	 
1189440 	 2.4 	 
1190880 	 9.4 	 
1192320 	 7.5 	 
1193760 	 9.1 	 
1195200 	 7.8 	 
1196640 	 11 	 
1198080 	 10.4 	 
1199520 	 12.3 	 
1200960 	 10.6 	 
1202400 	 6.2 	 
1203840 	 4.6 	 
1205280 	 6.1 	 
1206720 	 5.1 	 
1208160 	 6.7 	 
1209600 	 8.4 	 
1211040 	 9.2 	 
1212480 	 9.9 	 
1213920 	 10.1 	 
1215360 	 8.5 	 
1216800 	 8.7 	 
1218240 	 8 	 
1219680 	 7.8 	 
1221120 	 8.8 	 
1222560 	 12.4 	 
1224000 	 15 	 
1225440 	 16 	 
1226880 	 14.2 	 
1228320 	 10 	 
1229760 	 10.4 	 
1231200 	 14 	 
1232640 	 18.1 	 
1234080 	 12.3 	 
1235520 	 11.6 	 
1236960 	 12.4 	 
1238400 	 16.4 	 
1239840 	 10.8 	 
1241280 	 10.2 	 
1242720 	 10.5 	 
1244160 	 11.2 	 
1245600 	 12.4 	 
1247040 	 14.5 	 
1248480 	 14 	 
1249920 	 17.4 	 
1251360 	 18.4 	 
1252800 	 19.5 	 
1254240 	 20.9 	 
1255680 	 21.7 	 
1257120 	 18.7 	 
1258560 	 19.7 	 
1260000 	 17.4 	 
1261440 	 9.3 	 
1262880 	 11.5 	 
1264320 	 17.4 	 
1265760 	 19 	 
1267200 	 16.1 	 
1268640 	 14 	 
1270080 	 10.2 	 
1271520 	 10.2 	 
1272960 	 13 	 
1274400 	 16.8 	 
1275840 	 21.3 	 
1277280 	 21.9 	 
1278720 	 19.9 	 
1280160 	 20.4 	 
1281600 	 19 	 
1283040 	 17.2 	 
1284480 	 15.3 	 
1285920 	 16.8 	 
1287360 	 6.9 	 
1288800 	 15.1 	 
1290240 	 14.1 	 
1291680 	 17.4 	 
1293120 	 18.6 	 
1294560 	 18.5 	 
1296000 	 17.7 	 
1297440 	 18 	 
1298880 	 16.3 	 
1300320 	 14.7 	 
1301760 	 16.8 	 
1303200 	 21.6 	 
1304640 	 14.5 	 
1306080 	 16.1 	 
1307520 	 17 	 
1308960 	 24.3 	 
1310400 	 13.8 	 
1311840 	 13.6 	 
1313280 	 18.9 	 
1314720 	 21.5 	 
1316160 	 25.8 	 
1317600 	 21.5 	 
1319040 	 23.3 	 
1320480 	 16.7 	 
1321920 	 12.6 	 
1323360 	 17 	 
1324800 	 16.4 	 
1326240 	 14.9 	 
1327680 	 16.1 	 
1329120 	 17.1 	 
1330560 	 18.6 	 
1332000 	 18.6 	 
1333440 	 20.5 	 
1334880 	 17.1 	 
1336320 	 15 	 
1337760 	 14 	 
1339200 	 14.6 	 
1340640 	 19.2 	 
1342080 	 20.9 	 
1343520 	 17.4 	 
1344960 	 14.7 	 
1346400 	 12 	 
1347840 	 18.6 	 
1349280 	 25.1 	 
1350720 	 27.7 	 
1352160 	 23.7 	 
1353600 	 16.5 	 
1355040 	 14.3 	 
1356480 	 13.7 	 
1357920 	 13.6 	 
1359360 	 13.6 	 
1360800 	 19.6 	 
1362240 	 22.7 	 
1363680 	 20.5 	 
1365120 	 19.7 	 
1366560 	 22.8 	 
1368000 	 21.2 	 
1369440 	 20.9 	 
1370880 	 24.7 	 
1372320 	 15.9 	 
1373760 	 14.7 	 
1375200 	 16.5 	 
1376640 	 21.2 	 
1378080 	 17.1 	 
1379520 	 17.9 	 
1380960 	 17.9 	 
1382400 	 17 	 
1383840 	 16.9 	 
1385280 	 15.6 	 
1386720 	 15.5 	 
1388160 	 12.7 	 
1389600 	 16.9 	 
1391040 	 15.5 	 
1392480 	 18.8 	 
1393920 	 17.8 	 
1395360 	 15.9 	 
1396800 	 14.5 	 
1398240 	 14.5 	 
1399680 	 17.1 	 
1401120 	 22.7 	 
1402560 	 18.5 	 
1404000 	 21.9 	 
1405440 	 18.4 	 
1406880 	 23.9 	 
1408320 	 17.1 	 
1409760 	 16.3 	 
1411200 	 15.8 	 
1412640 	 16.2 	 
1414080 	 21.4 	 
1415520 	 18.9 	 
1416960 	 17.1 	 
1418400 	 19 	 
1419840 	 17.7 	 
1421280 	 16.2 	 
1422720 	 20.9 	 
1424160 	 22.5 	 
1425600 	 17 	 
1427040 	 19.9 	 
1428480 	 18.8 	 
1429920 	 21.3 	 
1431360 	 22.1 	 
1432800 	 24 	 
1434240 	 17.6 	 
1435680 	 25.5 	 
1437120 	 14.5 	 
1438560 	 15.7 	 
1440000 	 15.4 	 
1441440 	 13.9 	 
1442880 	 15.1 	 
1444320 	 15.1 	 
1445760 	 19.3 	 
1447200 	 24 	 
1448640 	 23.3 	 
1450080 	 18.1 	 
1451520 	 18 	 
1452960 	 14.9 	 
1454400 	 13.9 	 
1455840 	 17.5 	 
1457280 	 22.4 	 
1458720 	 21.1 	 
1460160 	 17.3 	 
1461600 	 17.7 	 
1463040 	 14.4 	 
1464480 	 15.3 	 
1465920 	 15.7 	 
1467360 	 17.1 	 
1468800 	 12.3 	 
1470240 	 12.7 	 
1471680 	 13.5 	 
1473120 	 16 	 
1474560 	 17 	 
1476000 	 15.3 	 
1477440 	 15 	 
1478880 	 16.2 	 
1480320 	 19.3 	 
1481760 	 18.4 	 
1483200 	 18 	 
1484640 	 19.2 	 
1486080 	 18.7 	 
1487520 	 18.6 	 
1488960 	 17.2 	 
1490400 	 16.3 	 
1491840 	 18.3 	 
1493280 	 17 	 
1494720 	 17.7 	 
1496160 	 9 	 
1497600 	 10.1 	 
1499040 	 8.8 	 
1500480 	 17.1 	 
1501920 	 15.7 	 
1503360 	 12.3 	 
1504800 	 10.1 	 
1506240 	 9.3 	 
1507680 	 7.6 	 
1509120 	 8.1 	 
1510560 	 8.8 	 
1512000 	 14.3 	 
1513440 	 9.9 	 
1514880 	 6.8 	 
1516320 	 2.8 	 
1517760 	 4.1 	 
1519200 	 6.8 	 
1520640 	 7.5 	 
1522080 	 9.9 	 
1523520 	 11.3 	 
1524960 	 10.8 	 
1526400 	 11.6 	 
1527840 	 13.2 	 
1529280 	 13.6 	 
1530720 	 12.3 	 
1532160 	 11.8 	 
1533600 	 11.4 	 
1535040 	 14.4 	 
1536480 	 13.6 	 
1537920 	 12.2 	 
1539360 	 8.1 	 
1540800 	 9.2 	 
1542240 	 7.2 	 
1543680 	 6.6 	 
1545120 	 5.6 	 
1546560 	 8.6 	 
1548000 	 6 	 
1549440 	 4.8 	 
1550880 	 4 	 
1552320 	 0.5 	 
1553760 	 2.3 	 
1555200 	 1.8 	 
1556640 	 7.5 	 
1558080 	 8.3 	 
1559520 	 8.5 	 
1560960 	 6.5 	 
1562400 	 5.8 	 
1563840 	 6.8 	 
1565280 	 6.1 	 
1566720 	 2.5 	 
1568160 	 5.6 	 
1569600 	 6.2 	 
1571040 	 2.3 	 
1572480 	 4.3 	 
1573920 	 6.3 	 
1575360 	 7.6 	 
1576800 	 7.6 	 
1578240 	 7.4 	 
1579680 	 8.1 	 
1581120 	 4.2 	 
1582560 	 3.4 	 
1584000 	 6.9 	 
1585440 	 4.2 	 
1586880 	 6.4 	 
1588320 	 2.6 	 
1589760 	 -0.1 	 
1591200 	 6.9 	 
1592640 	 8.6 	 
1594080 	 8.5 	 
1595520 	 5.1 	 
1596960 	 6.9 	 
1598400 	 3 	 
1599840 	 0.4 	 
1601280 	 1.3 	 
1602720 	 0.6 	 
1604160 	 4.2 	 
1605600 	 5.6 	 
1607040 	 9.1 	 
1608480 	 4.9 	 
1609920 	 6 	 
1611360 	 9.3 	 
1612800 	 8.5 	 
1614240 	 6.1 	 
1615680 	 5.5 	 
1617120 	 4.3 	 
1618560 	 2.9 	 
1620000 	 10.4 	 
1621440 	 7.5 	 
1622880 	 6.8 	 
1624320 	 5.2 	 
1625760 	 3 	 
1627200 	 5.2 	 
1628640 	 7.2 	 
1630080 	 5.3 	 
1631520 	 5.6 	 
1632960 	 6.3 	 
1634400 	 8.2 	 
1635840 	 7.5 	 
1637280 	 4.3 	 
1638720 	 2.8 	 
1640160 	 -2.3 	 
1641600 	 -1.9 	 
1643040 	 -2.6 	 
1644480 	 -1 	 
1645920 	 7.3 	 
1647360 	 4.1 	 
1648800 	 4.2 	 
1650240 	 5.8 	 
1651680 	 5.5 	 
1653120 	 2.9 	 
1654560 	 1.3 	 
1656000 	 1.1 	 
1657440 	 1.2 	 
1658880 	 1.4 	 
1660320 	 0.1 	 
1661760 	 -0.3 	 
1663200 	 -2.4 	 
1664640 	 -7.9 	 
1666080 	 -9.4 	 
1667520 	 -11.3 	 
1668960 	 -11 	 
1670400 	 -9.2 	 
1671840 	 -9.8 	 
1673280 	 -13 	 
1674720 	 -7.2 	 
1676160 	 -8.6 	 
1677600 	 -6.4 	 
1679040 	 -9.5 	 
1680480 	 -9.1 	 
1681920 	 -2.1 	 
1683360 	 0.8 	 
1684800 	 4.2 	 
1686240 	 1.3 	 
1687680 	 5 	 
1689120 	 6.2 	 
1690560 	 3.1 	 
1692000 	 0.7 	 
1693440 	 2.1 	 
1694880 	 3.5 	 
1696320 	 5.7 	 
1697760 	 9.8 	 
1699200 	 6.6 	 
1700640 	 4.9 	 
1702080 	 5.3 	 
1703520 	 7.1 	 
1704960 	 9.4 	 
1706400 	 7 	 
1707840 	 7.7 	 
1709280 	 7.9 	 
1710720 	 7.7 	 
1712160 	 5.4 	 
1713600 	 5.9 	 
1715040 	 2.8 	 
1716480 	 5 	 
1717920 	 4.5 	 
1719360 	 8.5 	 
1720800 	 8.7 	 
1722240 	 5.8 	 
1723680 	 7.4 	 
1725120 	 6.8 	 
1726560 	 7 	 
1728000 	 12.5 	 
1729440 	 8.4 	 
1730880 	 7.8 	 
1732320 	 6.5 	 
1733760 	 6.3 	 
1735200 	 8.2 	 
1736640 	 13 	 
1738080 	 12.9 	 
1739520 	 13.3 	 
1740960 	 12.9 	 
1742400 	 11 	 
1743840 	 10.3 	 
1745280 	 11.3 	 
1746720 	 9.4 	 
1748160 	 8.2 	 
1749600 	 8.2 	 
1751040 	 4.8 	 
1752480 	 6.4 	 
1753920 	 10.7 	 
1755360 	 10.2 	 
1756800 	 7.2 	 
1758240 	 6.8 	 
1759680 	 5 	 
1761120 	 3.9 	 
1762560 	 6.8 	 
1764000 	 12.8 	 
1765440 	 11.4 	 
1766880 	 8.3 	 
1768320 	 7.6 	 
1769760 	 9 	 
1771200 	 8.3 	 
1772640 	 5.5 	 
1774080 	 8.1 	 
1775520 	 9.8 	 
1776960 	 8.7 	 
1778400 	 10.5 	 
1779840 	 10.2 	 
1781280 	 9.1 	 
1782720 	 9.8 	 
1784160 	 9.8 	 
1785600 	 10.1 	 
1787040 	 11.4 	 
1788480 	 13.3 	 
1789920 	 19.3 	 
1791360 	 15.4 	 
1792800 	 17.8 	 
1794240 	 16.7 	 
1795680 	 15.1 	 
1797120 	 13.5 	 
1798560 	 18.2 	 
1800000 	 9.8 	 
1801440 	 8.7 	 
1802880 	 8.4 	 
1804320 	 16.7 	 
1805760 	 17.2 	 
1807200 	 18.9 	 
1808640 	 23.1 	 
1810080 	 9.5 	 
1811520 	 9.6 	 
1812960 	 14.5 	 
1814400 	 10.8 	 
1815840 	 7.2 	 
1817280 	 11.2 	 
1818720 	 11.6 	 
1820160 	 16.9 	 
1821600 	 20 	 
1823040 	 18.6 	 
1824480 	 17 	 
1825920 	 20 	 
1827360 	 23 	 
1828800 	 21.4 	 
1830240 	 21.1 	 
1831680 	 21.1 	 
1833120 	 21.4 	 
1834560 	 19.1 	 
1836000 	 18.4 	 
1837440 	 19.6 	 
1838880 	 14.8 	 
1840320 	 14.2 	 
1841760 	 11.1 	 
1843200 	 16.5 	 
1844640 	 12.6 	 
1846080 	 11.2 	 
1847520 	 15.6 	 
1848960 	 17.6 	 
1850400 	 15.1 	 
1851840 	 16.8 	 
1853280 	 16.8 	 
1854720 	 16.8 	 
1856160 	 12.5 	 
1857600 	 12.8 	 
1859040 	 14.6 	 
1860480 	 16.4 	 
1861920 	 17.8 	 
1863360 	 20.8 	 
1864800 	 19 	 
1866240 	 16 	 
1867680 	 19.7 	 
1869120 	 16 	 
1870560 	 17.1 	 
1872000 	 17.8 	 
1873440 	 15.8 	 
1874880 	 17 	 
1876320 	 18 	 
1877760 	 24.3 	 
1879200 	 23.6 	 
1880640 	 21.8 	 
1882080 	 17.7 	 
1883520 	 16.5 	 
1884960 	 20.1 	 
1886400 	 23 	 
1887840 	 25.6 	 
1889280 	 21.9 	 
1890720 	 20.2 	 
1892160 	 16.4 	 
1893600 	 19.8 	 
1895040 	 19.6 	 
1896480 	 15.7 	 
1897920 	 16.6 	 
1899360 	 14.2 	 
1900800 	 14.7 	 
1902240 	 14.7 	 
1903680 	 15.9 	 
1905120 	 15.3 	 
1906560 	 21.5 	 
1908000 	 18.3 	 
1909440 	 15.8 	 
1910880 	 15.4 	 
1912320 	 16.4 	 
1913760 	 19.6 	 
1915200 	 22.5 	 
1916640 	 23.9 	 
1918080 	 23.9 	 
1919520 	 27.1 	 
1920960 	 18.9 	 
1922400 	 18.3 	 
1923840 	 17 	 
1925280 	 18.5 	 
1926720 	 22.6 	 
1928160 	 22.9 	 
1929600 	 21 	 
1931040 	 21.6 	 
1932480 	 16.8 	 
1933920 	 20 	 
1935360 	 18.1 	 
1936800 	 18.7 	 
1938240 	 18.8 	 
1939680 	 17.4 	 
1941120 	 18.2 	 
1942560 	 20.2 	 
1944000 	 20.6 	 
1945440 	 22.5 	 
1946880 	 23.2 	 
1948320 	 21.5 	 
1949760 	 22.5 	 
1951200 	 25.3 	 
1952640 	 28.1 	 
1954080 	 25.8 	 
1955520 	 24.2 	 
1956960 	 17.3 	 
1958400 	 18.5 	 
1959840 	 19.3 	 
1961280 	 18.1 	 
1962720 	 16.7 	 
1964160 	 17.7 	 
1965600 	 21.4 	 
1967040 	 20.4 	 
1968480 	 17.7 	 
1969920 	 14.6 	 
1971360 	 15.2 	 
1972800 	 13.5 	 
1974240 	 15.2 	 
1975680 	 17.4 	 
1977120 	 17.2 	 
1978560 	 15.1 	 
1980000 	 15.9 	 
1981440 	 19.6 	 
1982880 	 22.5 	 
1984320 	 21.4 	 
1985760 	 18.9 	 
1987200 	 13.1 	 
1988640 	 10.7 	 
1990080 	 15.7 	 
1991520 	 15.5 	 
1992960 	 15.9 	 
1994400 	 16 	 
1995840 	 16.6 	 
1997280 	 12.7 	 
1998720 	 11.9 	 
2000160 	 12 	 
2001600 	 11.3 	 
2003040 	 11.2 	 
2004480 	 16.5 	 
2005920 	 13.2 	 
2007360 	 12.3 	 
2008800 	 14 	 
2010240 	 14.2 	 
2011680 	 13.5 	 
2013120 	 11 	 
2014560 	 11.3 	 
2016000 	 14.9 	 
2017440 	 15.2 	 
2018880 	 13.1 	 
2020320 	 13.9 	 
2021760 	 16.3 	 
2023200 	 9.9 	 
2024640 	 8.9 	 
2026080 	 11.1 	 
2027520 	 6.3 	 
2028960 	 8.9 	 
2030400 	 12.1 	 
2031840 	 10.8 	 
2033280 	 9.8 	 
2034720 	 7.5 	 
2036160 	 7.9 	 
2037600 	 9.8 	 
2039040 	 18.3 	 
2040480 	 17.6 	 
2041920 	 17.9 	 
2043360 	 17.6 	 
2044800 	 15.6 	 
2046240 	 11.8 	 
2047680 	 9.7 	 
2049120 	 9.5 	 
2050560 	 7 	 
2052000 	 0.9 	 
2053440 	 -1.4 	 
2054880 	 2.6 	 
2056320 	 6.8 	 
2057760 	 8.2 	 
2059200 	 8.6 	 
2060640 	 8.2 	 
2062080 	 6.8 	 
2063520 	 7.1 	 
2064960 	 8 	 
2066400 	 4.5 	 
2067840 	 9.1 	 
2069280 	 9 	 
2070720 	 8.6 	 
2072160 	 9.6 	 
2073600 	 9.2 	 
2075040 	 7.5 	 
2076480 	 5 	 
2077920 	 3.2 	 
2079360 	 4.2 	 
2080800 	 3.6 	 
2082240 	 4.6 	 
2083680 	 8.3 	 
2085120 	 8.2 	 
2086560 	 6.4 	 
2088000 	 4.4 	 
2089440 	 6.9 	 
2090880 	 7.9 	 
2092320 	 8.3 	 
2093760 	 13.2 	 
2095200 	 7.8 	 
2096640 	 8.3 	 
2098080 	 4.6 	 
2099520 	 3.4 	 
2100960 	 2.6 	 
2102400 	 -0.1 	 
2103840 	 2 	 
2105280 	 1.7 	 
2106720 	 3.6 	 
2108160 	 2.8 	 
2109600 	 0 	 
2111040 	 -1.1 	 
2112480 	 -7.7 	 
2113920 	 -0.3 	 
2115360 	 3.3 	 
2116800 	 -0.1 	 
2118240 	 -1.7 	 
2119680 	 -2.7 	 
2121120 	 3.4 	 
2122560 	 7.2 	 
2124000 	 7.4 	 
2125440 	 6.4 	 
2126880 	 5.8 	 
2128320 	 3.8 	 
2129760 	 2.3 	 
2131200 	 3.1 	 
2132640 	 6.8 	 
2134080 	 12.3 	 
2135520 	 10.8 	 
2136960 	 9.4 	 
2138400 	 6.7 	 
2139840 	 8.4 	 
2141280 	 5.5 	 
2142720 	 9.2 	 
2144160 	 6.6 	 
2145600 	 8.6 	 
2147040 	 6.4 	 
2148480 	 4.9 	 
2149920 	 7.3 	 
2151360 	 10 	 
2152800 	 7.5 	 
2154240 	 7.8 	 
2155680 	 7.6 	 
2157120 	 5 	 
2158560 	 5.5 	 
2160000 	 4.7 	 
2161440 	 -2.4 	 
2162880 	 -3.8 	 
2164320 	 -3.6 	 
2165760 	 -3.4 	 
2167200 	 -2.5 	 
2168640 	 -3.8 	 
2170080 	 -3.8 	 
2171520 	 -4.6 	 
2172960 	 -4 	 
2174400 	 -4.5 	 
2175840 	 -1.5 	 
2177280 	 -1.6 	 
2178720 	 -1.4 	 
2180160 	 -4.1 	 
2181600 	 -2.8 	 
2183040 	 -3.4 	 
2184480 	 2.4 	 
2185920 	 3.1 	 
2187360 	 7.7 	 
2188800 	 13.9 	 
2190240 	 7.3 	 
2191680 	 6.8 	 
2193120 	 3.5 	 
2194560 	 3.1 	 
2196000 	 7.8 	 
2197440 	 3 	 
2198880 	 1 	 
2200320 	 1.7 	 
2201760 	 0.3 	 
2203200 	 -3 	 
2204640 	 -2.5 	 
2206080 	 -1.3 	 
2207520 	 -1.3 	 
2208960 	 -2.4 	 
2210400 	 -2.4 	 
2211840 	 0 	 
2213280 	 3.1 	 
2214720 	 3.5 	 
2216160 	 0.3 	 
2217600 	 0.7 	 
2219040 	 -0.2 	 
2220480 	 -1 	 
2221920 	 -2.5 	 
2223360 	 -2.8 	 
2224800 	 -0.4 	 
2226240 	 0.6 	 
2227680 	 3.2 	 
2229120 	 1.7 	 
2230560 	 2 	 
2232000 	 2.3 	 
2233440 	 2.2 	 
2234880 	 1.9 	 
2236320 	 3.3 	 
2237760 	 6.1 	 
2239200 	 7.5 	 
2240640 	 10.1 	 
2242080 	 10.7 	 
2243520 	 9.5 	 
2244960 	 3.2 	 
2246400 	 -2.3 	 
2247840 	 -3.5 	 
2249280 	 -3.8 	 
2250720 	 -0.6 	 
2252160 	 -3.5 	 
2253600 	 3 	 
2255040 	 2.9 	 
2256480 	 5.7 	 
2257920 	 2.6 	 
2259360 	 3.2 	 
2260800 	 0.3 	 
2262240 	 1.2 	 
2263680 	 0.3 	 
2265120 	 -0.8 	 
2266560 	 -1 	 
2268000 	 -0.9 	 
2269440 	 0.3 	 
2270880 	 1.8 	 
2272320 	 -0.7 	 
2273760 	 1.1 	 
2275200 	 1.9 	 
2276640 	 1.7 	 
2278080 	 3.3 	 
2279520 	 2.4 	 
2280960 	 3.1 	 
2282400 	 2.5 	 
2283840 	 3.2 	 
2285280 	 5.3 	 
2286720 	 6.4 	 
2288160 	 7 	 
2289600 	 8.5 	 
2291040 	 13.1 	 
2292480 	 11.9 	 
2293920 	 11.9 	 
2295360 	 14.5 	 
2296800 	 20.2 	 
2298240 	 17.1 	 
2299680 	 15.9 	 
2301120 	 15.7 	 
2302560 	 10.3 	 
2304000 	 8.3 	 
2305440 	 8.7 	 
2306880 	 11.6 	 
2308320 	 13.8 	 
2309760 	 15.7 	 
2311200 	 17.7 	 
2312640 	 18.2 	 
2314080 	 6.3 	 
2315520 	 7.6 	 
2316960 	 11.9 	 
2318400 	 10.5 	 
2319840 	 12.9 	 
2321280 	 16.2 	 
2322720 	 15.1 	 
2324160 	 14.5 	 
2325600 	 15.3 	 
2327040 	 20.3 	 
2328480 	 20.4 	 
2329920 	 15.6 	 
2331360 	 13.1 	 
2332800 	 14.1 	 
2334240 	 12.9 	 
2335680 	 6.4 	 
2337120 	 11.5 	 
2338560 	 12.3 	 
2340000 	 16.8 	 
2341440 	 15.1 	 
2342880 	 9.5 	 
2344320 	 9.8 	 
2345760 	 16.3 	 
2347200 	 11 	 
2348640 	 13.3 	 
2350080 	 8.2 	 
2351520 	 6.3 	 
2352960 	 8.4 	 
2354400 	 11.1 	 
2355840 	 8.2 	 
2357280 	 13.6 	 
2358720 	 17.9 	 
2360160 	 9 	 
2361600 	 11.9 	 
2363040 	 13.4 	 
2364480 	 11.2 	 
2365920 	 11.6 	 
2367360 	 10.5 	 
2368800 	 12.6 	 
2370240 	 20.3 	 
2371680 	 21.7 	 
2373120 	 21.7 	 
2374560 	 20.8 	 
2376000 	 17.3 	 
2377440 	 11.5 	 
2378880 	 17.3 	 
2380320 	 20.9 	 
2381760 	 22.5 	 
2383200 	 15.2 	 
2384640 	 17 	 
2386080 	 16.8 	 
2387520 	 22.3 	 
2388960 	 25.3 	 
2390400 	 27.9 	 
2391840 	 20.6 	 
2393280 	 18.3 	 
2394720 	 20.1 	 
2396160 	 15.3 	 
2397600 	 15.4 	 
2399040 	 11.6 	 
2400480 	 12.6 	 
2401920 	 13 	 
2403360 	 11 	 
2404800 	 15.1 	 
2406240 	 16.5 	 
2407680 	 20.8 	 
2409120 	 18.8 	 
2410560 	 16.9 	 
2412000 	 18.2 	 
2413440 	 18.6 	 
2414880 	 23.2 	 
2416320 	 23.2 	 
2417760 	 24.2 	 
2419200 	 23 	 
2420640 	 21 	 
2422080 	 15.1 	 
2423520 	 16.5 	 
2424960 	 18.8 	 
2426400 	 19.3 	 
2427840 	 20.7 	 
2429280 	 22.5 	 
2430720 	 23.7 	 
2432160 	 25.8 	 
2433600 	 23.6 	 
2435040 	 20.3 	 
2436480 	 25.2 	 
2437920 	 27.7 	 
2439360 	 28.5 	 
2440800 	 23.3 	 
2442240 	 23.8 	 
2443680 	 22 	 
2445120 	 27.2 	 
2446560 	 23.5 	 
2448000 	 22.4 	 
2449440 	 21 	 
2450880 	 20.7 	 
2452320 	 24.6 	 
2453760 	 27.7 	 
2455200 	 23.4 	 
2456640 	 22.8 	 
2458080 	 25.2 	 
2459520 	 23.3 	 
2460960 	 17.5 	 
2462400 	 15.8 	 
2463840 	 17.6 	 
2465280 	 18.6 	 
2466720 	 18.6 	 
2468160 	 17.3 	 
2469600 	 17.6 	 
2471040 	 15.6 	 
2472480 	 19.7 	 
2473920 	 22.5 	 
2475360 	 22.6 	 
2476800 	 22.2 	 
2478240 	 18.8 	 
2479680 	 16.2 	 
2481120 	 17.2 	 
2482560 	 19.8 	 
2484000 	 21.6 	 
2485440 	 20.5 	 
2486880 	 16.5 	 
2488320 	 15.8 	 
2489760 	 19.6 	 
2491200 	 15.3 	 
2492640 	 18.7 	 
2494080 	 19 	 
2495520 	 18.6 	 
2496960 	 14.9 	 
2498400 	 16.8 	 
2499840 	 17.9 	 
2501280 	 20.4 	 
2502720 	 23.7 	 
2504160 	 24.3 	 
2505600 	 18.3 	 
2507040 	 13.5 	 
2508480 	 14.7 	 
2509920 	 14.1 	 
2511360 	 12.5 	 
2512800 	 14 	 
2514240 	 14.9 	 
2515680 	 16 	 
2517120 	 13.8 	 
2518560 	 13.8 	 
2520000 	 12.5 	 
2521440 	 11.9 	 
2522880 	 14 	 
2524320 	 15.1 	 
2525760 	 14.1 	 
2527200 	 13.6 	 
2528640 	 16.2 	 
2530080 	 15.1 	 
2531520 	 15.7 	 
2532960 	 14.3 	 
2534400 	 12.2 	 
2535840 	 12.3 	 
2537280 	 14.1 	 
2538720 	 11.7 	 
2540160 	 12.1 	 
2541600 	 10.4 	 
2543040 	 10.6 	 
2544480 	 10.2 	 
2545920 	 13.4 	 
2547360 	 12.5 	 
2548800 	 12.4 	 
2550240 	 14.1 	 
2551680 	 15.3 	 
2553120 	 8 	 
2554560 	 6.7 	 
2556000 	 4.9 	 
2557440 	 7.9 	 
2558880 	 11.4 	 
2560320 	 10.4 	 
2561760 	 9.4 	 
2563200 	 14.5 	 
2564640 	 12.6 	 
2566080 	 12.3 	 
2567520 	 16.1 	 
2568960 	 15.1 	 
2570400 	 18 	 
2571840 	 15.8 	 
2573280 	 14.3 	 
2574720 	 13.6 	 
2576160 	 16.7 	 
2577600 	 16.8 	 
2579040 	 16.2 	 
2580480 	 11.4 	 
2581920 	 8.8 	 
2583360 	 6.3 	 
2584800 	 9.3 	 
2586240 	 11.6 	 
2587680 	 8.1 	 
2589120 	 12.3 	 
2590560 	 6.6 	 
2592000 	 9.6 	 
2593440 	 13.9 	 
2594880 	 10.5 	 
2596320 	 9.2 	 
2597760 	 6.9 	 
2599200 	 1.8 	 
2600640 	 5.4 	 
2602080 	 5.4 	 
2603520 	 2.1 	 
2604960 	 6.6 	 
2606400 	 0.8 	 
2607840 	 1.2 	 
2609280 	 4.5 	 
2610720 	 4.5 	 
2612160 	 2 	 
2613600 	 4.4 	 
2615040 	 3.3 	 
2616480 	 5.3 	 
2617920 	 2.7 	 
2619360 	 2.2 	 
2620800 	 -1.4 	 
2622240 	 0 	 
2623680 	 4.6 	 
2625120 	 5.7 	 
2626560 	 4.8 	 
2628000 	 5.3 	 
2629440 	 6 	 
2630880 	 1.3 	 
2632320 	 1.7 	 
2633760 	 2.9 	 
2635200 	 2.5 	 
2636640 	 2.9 	 
2638080 	 6 	 
2639520 	 8.5 	 
2640960 	 6 	 
2642400 	 5.4 	 
2643840 	 3.8 	 
2645280 	 1.2 	 
2646720 	 3.5 	 
2648160 	 5.6 	 
2649600 	 5.8 	 
2651040 	 5.5 	 
2652480 	 7.2 	 
2653920 	 9.9 	 
2655360 	 5.1 	 
2656800 	 4.5 	 
2658240 	 7.4 	 
2659680 	 5.9 	 
2661120 	 12.6 	 
2662560 	 9.3 	 
2664000 	 4.3 	 
2665440 	 6.6 	 
2666880 	 7 	 
2668320 	 5.9 	 
2669760 	 3.2 	 
2671200 	 3.6 	 
2672640 	 4.2 	 
2674080 	 9.6 	 
2675520 	 8.4 	 
2676960 	 7.3 	 
2678400 	 5.6 	 
2679840 	 8.2 	 
2681280 	 9.5 	 
2682720 	 9.2 	 
2684160 	 11 	 
2685600 	 3.4 	 
2687040 	 3.8 	 
2688480 	 1.9 	 
2689920 	 5.9 	 
2691360 	 6 	 
2692800 	 2.4 	 
2694240 	 6.6 	 
2695680 	 6.7 	 
2697120 	 5.5 	 
2698560 	 4.9 	 
2700000 	 3.4 	 
2701440 	 1.6 	 
2702880 	 2.1 	 
2704320 	 1.7 	 
2705760 	 3 	 
2707200 	 2 	 
2708640 	 4.4 	 
2710080 	 3.4 	 
2711520 	 4 	 
2712960 	 1.3 	 
2714400 	 1.7 	 
2715840 	 0.8 	 
2717280 	 7.2 	 
2718720 	 4.2 	 
2720160 	 0.9 	 
2721600 	 4.7 	 
2723040 	 5.1 	 
2724480 	 7.7 	 
2725920 	 12.9 	 
2727360 	 7.4 	 
2728800 	 6.1 	 
2730240 	 4.9 	 
2731680 	 5.2 	 
2733120 	 4.9 	 
2734560 	 6.2 	 
2736000 	 5 	 
2737440 	 11.1 	 
2738880 	 6.5 	 
2740320 	 5.8 	 
2741760 	 5.2 	 
2743200 	 7.2 	 
2744640 	 7.7 	 
2746080 	 6.8 	 
2747520 	 5.2 	 
2748960 	 6 	 
2750400 	 6.8 	 
2751840 	 9.6 	 
2753280 	 7.7 	 
2754720 	 5.9 	 
2756160 	 4.9 	 
2757600 	 4.9 	 
2759040 	 4.3 	 
2760480 	 5.1 	 
2761920 	 3.7 	 
2763360 	 5.1 	 
2764800 	 3 	 
2766240 	 6.8 	 
2767680 	 9.8 	 
2769120 	 12.1 	 
2770560 	 11.7 	 
2772000 	 6.4 	 
2773440 	 9.1 	 
2774880 	 9.1 	 
2776320 	 7.2 	 
2777760 	 7.3 	 
2779200 	 9.8 	 
2780640 	 10.2 	 
2782080 	 10.1 	 
2783520 	 10.1 	 
2784960 	 12.5 	 
2786400 	 14.6 	 
2787840 	 10.5 	 
2789280 	 7.5 	 
2790720 	 3.6 	 
2792160 	 5.2 	 
2793600 	 5.2 	 
2795040 	 9.2 	 
2796480 	 12.9 	 
2797920 	 12.8 	 
2799360 	 14.2 	 
2800800 	 12.7 	 
2802240 	 16.9 	 
2803680 	 17.5 	 
2805120 	 18.2 	 
2806560 	 14.6 	 
2808000 	 11.5 	 
2809440 	 13.9 	 
2810880 	 16.9 	 
2812320 	 11.7 	 
2813760 	 9.7 	 
2815200 	 11.6 	 
2816640 	 13.4 	 
2818080 	 10.6 	 
2819520 	 10.2 	 
2820960 	 10.2 	 
2822400 	 6.5 	 
2823840 	 9.6 	 
2825280 	 11.5 	 
2826720 	 8.5 	 
2828160 	 10.7 	 
2829600 	 18.8 	 
2831040 	 14.2 	 
2832480 	 14 	 
2833920 	 14.7 	 
2835360 	 14.8 	 
2836800 	 18.3 	 
2838240 	 13.9 	 
2839680 	 11.1 	 
2841120 	 14.1 	 
2842560 	 12.7 	 
2844000 	 13.9 	 
2845440 	 15.5 	 
2846880 	 12.6 	 
2848320 	 10.3 	 
2849760 	 10.7 	 
2851200 	 13.2 	 
2852640 	 16.7 	 
2854080 	 13.8 	 
2855520 	 13.1 	 
2856960 	 16 	 
2858400 	 11.8 	 
2859840 	 12.1 	 
2861280 	 12.4 	 
2862720 	 12.3 	 
2864160 	 11.8 	 
2865600 	 7.3 	 
2867040 	 12.9 	 
2868480 	 15.1 	 
2869920 	 17.1 	 
2871360 	 20 	 
2872800 	 21.6 	 
2874240 	 22.6 	 
2875680 	 21.3 	 
2877120 	 14.9 	 
2878560 	 15.6 	 
2880000 	 18.7 	 
2881440 	 18 	 
2882880 	 14 	 
2884320 	 15 	 
2885760 	 14.4 	 
2887200 	 13.6 	 
2888640 	 15.9 	 
2890080 	 16.6 	 
2891520 	 17.6 	 
2892960 	 18.5 	 
2894400 	 18.7 	 
2895840 	 13.6 	 
2897280 	 19.4 	 
2898720 	 25.9 	 
2900160 	 24.1 	 
2901600 	 26.8 	 
2903040 	 23.8 	 
2904480 	 16.8 	 
2905920 	 20.4 	 
2907360 	 20 	 
2908800 	 15.9 	 
2910240 	 17.3 	 
2911680 	 14.1 	 
2913120 	 15 	 
2914560 	 17.1 	 
2916000 	 15 	 
2917440 	 14 	 
2918880 	 14.7 	 
2920320 	 17.8 	 
2921760 	 17.4 	 
2923200 	 20.4 	 
2924640 	 15.5 	 
2926080 	 17.5 	 
2927520 	 20.3 	 
2928960 	 17.8 	 
2930400 	 14.2 	 
2931840 	 15.5 	 
2933280 	 16.1 	 
2934720 	 18.2 	 
2936160 	 21.2 	 
2937600 	 25.6 	 
2939040 	 21.8 	 
2940480 	 24 	 
2941920 	 18.7 	 
2943360 	 14.9 	 
2944800 	 12.3 	 
2946240 	 17.3 	 
2947680 	 18.4 	 
2949120 	 16.5 	 
2950560 	 17.5 	 
2952000 	 17.1 	 
2953440 	 20.7 	 
2954880 	 22.2 	 
2956320 	 22.7 	 
2957760 	 27 	 
2959200 	 28.9 	 
2960640 	 25.5 	 
2962080 	 20.4 	 
2963520 	 22.5 	 
2964960 	 25.1 	 
2966400 	 23.5 	 
2967840 	 19.9 	 
2969280 	 18 	 
2970720 	 21 	 
2972160 	 23.9 	 
2973600 	 20.4 	 
2975040 	 19.1 	 
2976480 	 18.4 	 
2977920 	 23.6 	 
2979360 	 24.4 	 
2980800 	 22 	 
2982240 	 18.9 	 
2983680 	 19.2 	 
2985120 	 20.4 	 
2986560 	 20 	 
2988000 	 23.1 	 
2989440 	 18.5 	 
2990880 	 20.2 	 
2992320 	 17.7 	 
2993760 	 18.5 	 
2995200 	 18.1 	 
2996640 	 17.4 	 
2998080 	 14.6 	 
2999520 	 15.7 	 
3000960 	 17.3 	 
3002400 	 17.1 	 
3003840 	 16.2 	 
3005280 	 14.8 	 
3006720 	 14.4 	 
3008160 	 16.7 	 
3009600 	 15.6 	 
3011040 	 13.9 	 
3012480 	 15 	 
3013920 	 14.5 	 
3015360 	 16.4 	 
3016800 	 18.2 	 
3018240 	 18.4 	 
3019680 	 16.8 	 
3021120 	 16.5 	 
3022560 	 14.4 	 
3024000 	 16 	 
3025440 	 17 	 
3026880 	 18.8 	 
3028320 	 18.9 	 
3029760 	 19.6 	 
3031200 	 17.4 	 
3032640 	 17.5 	 
3034080 	 14.3 	 
3035520 	 15.3 	 
3036960 	 16.2 	 
3038400 	 14 	 
3039840 	 15.7 	 
3041280 	 16.3 	 
3042720 	 15.7 	 
3044160 	 19.8 	 
3045600 	 19.5 	 
3047040 	 17.1 	 
3048480 	 20.6 	 
3049920 	 18.9 	 
3051360 	 16.4 	 
3052800 	 12.9 	 
3054240 	 10.3 	 
3055680 	 12 	 
3057120 	 13.1 	 
3058560 	 14.8 	 
3060000 	 15.5 	 
3061440 	 16 	 
3062880 	 17.6 	 
3064320 	 15.8 	 
3065760 	 16 	 
3067200 	 15.5 	 
3068640 	 16.1 	 
3070080 	 15.5 	 
3071520 	 13.6 	 
3072960 	 13.1 	 
3074400 	 14.5 	 
3075840 	 13.6 	 
3077280 	 16.8 	 
3078720 	 15.1 	 
3080160 	 14 	 
3081600 	 12.5 	 
3083040 	 16.3 	 
3084480 	 13.6 	 
3085920 	 13.9 	 
3087360 	 15.5 	 
3088800 	 14.4 	 
3090240 	 15 	 
3091680 	 18 	 
3093120 	 15 	 
3094560 	 12.3 	 
3096000 	 7.3 	 
3097440 	 9.7 	 
3098880 	 12.4 	 
3100320 	 10.8 	 
3101760 	 11.4 	 
3103200 	 9.2 	 
3104640 	 7.5 	 
3106080 	 7.2 	 
3107520 	 11.7 	 
3108960 	 14.2 	 
3110400 	 14.1 	 
3111840 	 12 	 
3113280 	 14.7 	 
3114720 	 9.3 	 
3116160 	 8.9 	 
3117600 	 6.7 	 
3119040 	 6.1 	 
3120480 	 11.1 	 
3121920 	 8.8 	 
3123360 	 9.6 	 
3124800 	 9.8 	 
3126240 	 9 	 
3127680 	 7.2 	 
3129120 	 11.5 	 
3130560 	 9.8 	 
3132000 	 8 	 
3133440 	 9.6 	 
3134880 	 8.2 	 
3136320 	 7.9 	 
3137760 	 3.4 	 
3139200 	 5.1 	 
3140640 	 6.3 	 
3142080 	 8.3 	 
3143520 	 8.2 	 
3144960 	 -0.6 	 
3146400 	 4.4 	 
3147840 	 5.8 	 
3149280 	 5.8 	 
3150720 	 3.6 	 
3152160 	 3.2 	 
3153600 	 3.5 	 
3155040 	 2 	 
3156480 	 0.3 	 
3157920 	 1.9 	 
3159360 	 3.1 	 
3160800 	 5 	 
3162240 	 2.5 	 
3163680 	 1.3 	 
3165120 	 2.8 	 
3166560 	 4.2 	 
3168000 	 6.3 	 
3169440 	 8.9 	 
3170880 	 4 	 
3172320 	 0.7 	 
3173760 	 2.7 	 
3175200 	 5.2 	 
3176640 	 4.2 	 
3178080 	 10.2 	 
3179520 	 10.8 	 
3180960 	 5.7 	 
3182400 	 5.1 	 
3183840 	 8.9 	 
3185280 	 11.1 	 
3186720 	 8.9 	 
3188160 	 5 	 
3189600 	 3.3 	 
3191040 	 0.2 	 
3192480 	 -6.9 	 
3193920 	 0.5 	 
3195360 	 1.1 	 
3196800 	 2.8 	 
3198240 	 -0.4 	 
3199680 	 5 	 
3201120 	 3.1 	 
3202560 	 0.2 	 
3204000 	 -0.2 	 
3205440 	 -0.2 	 
3206880 	 4.1 	 
3208320 	 5.3 	 
3209760 	 8.3 	 
3211200 	 13.5 	 
3212640 	 3.6 	 
3214080 	 7.1 	 
3215520 	 9.4 	 
3216960 	 2.2 	 
3218400 	 9 	 
3219840 	 5.4 	 
3221280 	 2.7 	 
3222720 	 1.7 	 
3224160 	 -2.2 	 
3225600 	 -0.1 	 
3227040 	 -1.1 	 
3228480 	 0.2 	 
3229920 	 -1 	 
3231360 	 0 	 
3232800 	 0.4 	 
3234240 	 1.9 	 
3235680 	 3.1 	 
3237120 	 4 	 
3238560 	 2.3 	 
3240000 	 0.7 	 
3241440 	 2.5 	 
3242880 	 0.4 	 
3244320 	 1.4 	 
3245760 	 1 	 
3247200 	 -2.9 	 
3248640 	 -2.7 	 
3250080 	 -2.9 	 
3251520 	 -2.4 	 
3252960 	 2.9 	 
3254400 	 3.4 	 
3255840 	 4.8 	 
3257280 	 3.3 	 
3258720 	 2.2 	 
3260160 	 1 	 
3261600 	 5.1 	 
3263040 	 1.9 	 
3264480 	 1.3 	 
3265920 	 1.1 	 
3267360 	 3 	 
3268800 	 0.6 	 
3270240 	 6.2 	 
3271680 	 3.5 	 
3273120 	 2.6 	 
3274560 	 0.4 	 
3276000 	 4.3 	 
3277440 	 4.1 	 
3278880 	 6.2 	 
3280320 	 4.4 	 
3281760 	 2.3 	 
3283200 	 7 	 
3284640 	 5.6 	 
3286080 	 5.3 	 
3287520 	 3.9 	 
3288960 	 4 	 
3290400 	 3.4 	 
3291840 	 5.1 	 
3293280 	 9.6 	 
3294720 	 7.7 	 
3296160 	 6.1 	 
3297600 	 3.2 	 
3299040 	 4.9 	 
3300480 	 4.8 	 
3301920 	 4.1 	 
3303360 	 5.3 	 
3304800 	 6.4 	 
3306240 	 9.7 	 
3307680 	 8.8 	 
3309120 	 5.9 	 
3310560 	 5.6 	 
3312000 	 3.9 	 
3313440 	 4.5 	 
3314880 	 4.8 	 
3316320 	 7.4 	 
3317760 	 6.8 	 
3319200 	 5.8 	 
3320640 	 6.5 	 
3322080 	 9.5 	 
3323520 	 9.3 	 
3324960 	 7.9 	 
3326400 	 9.6 	 
3327840 	 4.7 	 
3329280 	 5.6 	 
3330720 	 6.1 	 
3332160 	 4.8 	 
3333600 	 6.3 	 
3335040 	 5.4 	 
3336480 	 7.1 	 
3337920 	 7.2 	 
3339360 	 12.3 	 
3340800 	 15.2 	 
3342240 	 14.8 	 
3343680 	 11.2 	 
3345120 	 9.6 	 
3346560 	 13.6 	 
3348000 	 18.8 	 
3349440 	 14.1 	 
3350880 	 10.6 	 
3352320 	 10.9 	 
3353760 	 10.3 	 
3355200 	 13.3 	 
3356640 	 13.3 	 
3358080 	 8.3 	 
3359520 	 12 	 
3360960 	 15.6 	 
3362400 	 12.4 	 
3363840 	 14.7 	 
3365280 	 8.7 	 
3366720 	 10 	 
3368160 	 11 	 
3369600 	 10.4 	 
3371040 	 5.9 	 
3372480 	 11.9 	 
3373920 	 13.6 	 
3375360 	 15.8 	 
3376800 	 18 	 
3378240 	 14.7 	 
3379680 	 13.5 	 
3381120 	 14.7 	 
3382560 	 17 	 
3384000 	 13.6 	 
3385440 	 18.4 	 
3386880 	 23 	 
3388320 	 15.6 	 
3389760 	 12.3 	 
3391200 	 13.2 	 
3392640 	 12.7 	 
3394080 	 14.1 	 
3395520 	 17 	 
3396960 	 12.1 	 
3398400 	 12.7 	 
3399840 	 12.2 	 
3401280 	 15.6 	 
3402720 	 15.6 	 
3404160 	 15.6 	 
3405600 	 12.1 	 
3407040 	 11.8 	 
3408480 	 13.1 	 
3409920 	 16.7 	 
3411360 	 13.8 	 
3412800 	 13.8 	 
3414240 	 16.7 	 
3415680 	 13.3 	 
3417120 	 14.8 	 
3418560 	 16 	 
3420000 	 19.2 	 
3421440 	 24.7 	 
3422880 	 16.8 	 
3424320 	 18 	 
3425760 	 16.4 	 
3427200 	 14.5 	 
3428640 	 19.6 	 
3430080 	 21.9 	 
3431520 	 23.4 	 
3432960 	 16.8 	 
3434400 	 19.1 	 
3435840 	 14 	 
3437280 	 16.2 	 
3438720 	 16.4 	 
3440160 	 17.6 	 
3441600 	 11.9 	 
3443040 	 12.8 	 
3444480 	 16.3 	 
3445920 	 13.1 	 
3447360 	 12.6 	 
3448800 	 12.9 	 
3450240 	 20.5 	 
3451680 	 23.5 	 
3453120 	 20.1 	 
3454560 	 20 	 
3456000 	 21.6 	 
3457440 	 23.3 	 
3458880 	 27.1 	 
3460320 	 30 	 
3461760 	 26.9 	 
3463200 	 30.8 	 
3464640 	 21.8 	 
3466080 	 20.1 	 
3467520 	 27.4 	 
3468960 	 17.4 	 
3470400 	 14.9 	 
3471840 	 16.1 	 
3473280 	 21 	 
3474720 	 18.9 	 
3476160 	 16.1 	 
3477600 	 19.9 	 
3479040 	 19.8 	 
3480480 	 22.1 	 
3481920 	 29 	 
3483360 	 21.5 	 
3484800 	 18.1 	 
3486240 	 19.2 	 
3487680 	 22.4 	 
3489120 	 21.6 	 
3490560 	 19.3 	 
3492000 	 21.2 	 
3493440 	 16.9 	 
3494880 	 17.5 	 
3496320 	 17.3 	 
3497760 	 17.1 	 
3499200 	 15 	 
3500640 	 14.6 	 
3502080 	 14.6 	 
3503520 	 19.6 	 
3504960 	 21 	 
3506400 	 26.1 	 
3507840 	 24.1 	 
3509280 	 19.4 	 
3510720 	 26 	 
3512160 	 24.8 	 
3513600 	 20.6 	 
3515040 	 20.2 	 
3516480 	 18.7 	 
3517920 	 17.3 	 
3519360 	 23.5 	 
3520800 	 24.5 	 
3522240 	 23.3 	 
3523680 	 21.2 	 
3525120 	 15.2 	 
3526560 	 13.5 	 
3528000 	 14.6 	 
3529440 	 15.8 	 
3530880 	 18 	 
3532320 	 20.7 	 
3533760 	 21.1 	 
3535200 	 21.5 	 
3536640 	 19.7 	 
3538080 	 18.3 	 
3539520 	 21.2 	 
3540960 	 17 	 
3542400 	 16.3 	 
3543840 	 19.6 	 
3545280 	 26.6 	 
3546720 	 26.5 	 
3548160 	 16 	 
3549600 	 15.4 	 
3551040 	 14.3 	 
3552480 	 14.3 	 
3553920 	 13.8 	 
3555360 	 13.5 	 
3556800 	 12.6 	 
3558240 	 13.9 	 
3559680 	 17.1 	 
3561120 	 16 	 
3562560 	 14.1 	 
3564000 	 15.1 	 
3565440 	 18.1 	 
3566880 	 18.5 	 
3568320 	 12.1 	 
3569760 	 14.9 	 
3571200 	 16.4 	 
3572640 	 15.1 	 
3574080 	 15.4 	 
3575520 	 13.8 	 
3576960 	 14.4 	 
3578400 	 12.6 	 
3579840 	 12.5 	 
3581280 	 14.1 	 
3582720 	 14 	 
3584160 	 12.7 	 
3585600 	 12 	 
3587040 	 11.8 	 
3588480 	 14.3 	 
3589920 	 13.5 	 
3591360 	 12 	 
3592800 	 10.5 	 
3594240 	 14.3 	 
3595680 	 13 	 
3597120 	 13.2 	 
3598560 	 16.8 	 
3600000 	 17.1 	 
3601440 	 11.5 	 
3602880 	 12.4 	 
3604320 	 12.8 	 
3605760 	 8.2 	 
3607200 	 6.5 	 
3608640 	 4.2 	 
3610080 	 3.4 	 
3611520 	 2.8 	 
3612960 	 6.1 	 
3614400 	 6.2 	 
3615840 	 7.5 	 
3617280 	 8.4 	 
3618720 	 7.8 	 
3620160 	 10.3 	 
3621600 	 10.6 	 
3623040 	 12.2 	 
3624480 	 10.6 	 
3625920 	 12.1 	 
3627360 	 10.9 	 
3628800 	 11.2 	 
3630240 	 9.2 	 
3631680 	 11.9 	 
3633120 	 9.8 	 
3634560 	 8.4 	 
3636000 	 6.4 	 
3637440 	 8 	 
3638880 	 5.9 	 
3640320 	 10.2 	 
3641760 	 12.3 	 
3643200 	 14.2 	 
3644640 	 16.9 	 
3646080 	 13.2 	 
3647520 	 15.3 	 
3648960 	 14.4 	 
3650400 	 11.8 	 
3651840 	 12.6 	 
3653280 	 13.1 	 
3654720 	 8.8 	 
3656160 	 14.3 	 
3657600 	 11.4 	 
3659040 	 13.3 	 
3660480 	 13.2 	 
3661920 	 12.9 	 
3663360 	 9.1 	 
3664800 	 3.9 	 
3666240 	 2.2 	 
3667680 	 2.2 	 
3669120 	 2 	 
3670560 	 5.3 	 
3672000 	 3.5 	 
3673440 	 1.3 	 
3674880 	 5.7 	 
3676320 	 8 	 
3677760 	 8.1 	 
3679200 	 7 	 
3680640 	 10.3 	 
3682080 	 8.3 	 
3683520 	 8 	 
3684960 	 5.6 	 
3686400 	 8.6 	 
3687840 	 10.8 	 
3689280 	 9.1 	 
3690720 	 8.3 	 
3692160 	 3.3 	 
3693600 	 5.4 	 
3695040 	 5.1 	 
3696480 	 7.2 	 
3697920 	 7.2 	 
3699360 	 5.5 	 
3700800 	 9.5 	 
3702240 	 12.8 	 
3703680 	 11.7 	 
3705120 	 10.5 	 
3706560 	 10.2 	 
3708000 	 9.1 	 
3709440 	 11.1 	 
3710880 	 11.6 	 
3712320 	 10.7 	 
3713760 	 8.4 	 
3715200 	 11.7 	 
3716640 	 8.6 	 
3718080 	 7 	 
3719520 	 6.1 	 
3720960 	 5.9 	 
3722400 	 6 	 
3723840 	 4.4 	 
3725280 	 3.3 	 
3726720 	 5.7 	 
3728160 	 3.3 	 
3729600 	 5.5 	 
3731040 	 5.6 	 
3732480 	 5.5 	 
3733920 	 4.2 	 
3735360 	 2.7 	 
3736800 	 5.6 	 
3738240 	 4.9 	 
3739680 	 5.4 	 
3741120 	 5.6 	 
3742560 	 3 	 
3744000 	 2.8 	 
3745440 	 1.4 	 
3746880 	 -0.5 	 
3748320 	 -4.4 	 
3749760 	 -6.7 	 
3751200 	 -2.3 	 
3752640 	 -0.4 	 
3754080 	 -3.1 	 
3755520 	 6.1 	 
3756960 	 5 	 
3758400 	 9.4 	 
3759840 	 9.4 	 
3761280 	 10.5 	 
3762720 	 6.4 	 
3764160 	 4.8 	 
3765600 	 9 	 
3767040 	 4.6 	 
3768480 	 11.8 	 
3769920 	 9.3 	 
3771360 	 5.3 	 
3772800 	 4.4 	 
3774240 	 5.2 	 
3775680 	 7.2 	 
3777120 	 11.2 	 
3778560 	 7.6 	 
3780000 	 6.8 	 
3781440 	 3.8 	 
3782880 	 3.8 	 
3784320 	 3.1 	 
3785760 	 0.4 	 
3787200 	 3.2 	 
3788640 	 0.8 	 
3790080 	 0 	 
3791520 	 -0.5 	 
3792960 	 2.5 	 
3794400 	 0.4 	 
3795840 	 5.7 	 
3797280 	 10.6 	 
3798720 	 10.2 	 
3800160 	 2.9 	 
3801600 	 3.2 	 
3803040 	 -0.5 	 
3804480 	 0.9 	 
3805920 	 2.8 	 
3807360 	 0.6 	 
3808800 	 1.9 	 
3810240 	 -1.1 	 
3811680 	 8.1 	 
3813120 	 2.3 	 
3814560 	 2.6 	 
3816000 	 2.5 	 
3817440 	 2.9 	 
3818880 	 2.1 	 
3820320 	 0.5 	 
3821760 	 2.8 	 
3823200 	 2.9 	 
3824640 	 4.1 	 
3826080 	 4.6 	 
3827520 	 4.7 	 
3828960 	 3.5 	 
3830400 	 3.5 	 
3831840 	 5.9 	 
3833280 	 5.6 	 
3834720 	 3.2 	 
3836160 	 4.7 	 
3837600 	 4.4 	 
3839040 	 6.7 	 
3840480 	 6.6 	 
3841920 	 6.8 	 
3843360 	 7 	 
3844800 	 6.5 	 
3846240 	 8.8 	 
3847680 	 8.3 	 
3849120 	 9.5 	 
3850560 	 8.5 	 
3852000 	 9 	 
3853440 	 7.3 	 
3854880 	 7.6 	 
3856320 	 9.3 	 
3857760 	 14 	 
3859200 	 15.1 	 
3860640 	 12.1 	 
3862080 	 11.6 	 
3863520 	 7.7 	 
3864960 	 7.9 	 
3866400 	 10.5 	 
3867840 	 13 	 
3869280 	 13.4 	 
3870720 	 14.6 	 
3872160 	 8.1 	 
3873600 	 11.5 	 
3875040 	 13.6 	 
3876480 	 12.3 	 
3877920 	 6.7 	 
3879360 	 8.6 	 
3880800 	 9.9 	 
3882240 	 9 	 
3883680 	 14.3 	 
3885120 	 12.3 	 
3886560 	 6.7 	 
3888000 	 4.2 	 
3889440 	 6.1 	 
3890880 	 4.8 	 
3892320 	 4 	 
3893760 	 6.5 	 
3895200 	 10.7 	 
3896640 	 7 	 
3898080 	 8.3 	 
3899520 	 14 	 
3900960 	 10.6 	 
3902400 	 11.3 	 
3903840 	 14.2 	 
3905280 	 17.7 	 
3906720 	 21.5 	 
3908160 	 21.2 	 
3909600 	 21 	 
3911040 	 20.8 	 
3912480 	 20.8 	 
3913920 	 19.6 	 
3915360 	 19.4 	 
3916800 	 9.1 	 
3918240 	 8.3 	 
3919680 	 8.3 	 
3921120 	 12.4 	 
3922560 	 16.6 	 
3924000 	 13 	 
3925440 	 15.2 	 
3926880 	 18.9 	 
3928320 	 20.9 	 
3929760 	 11.5 	 
3931200 	 9.7 	 
3932640 	 12.7 	 
3934080 	 17.3 	 
3935520 	 19.1 	 
3936960 	 16.2 	 
3938400 	 20.7 	 
3939840 	 16.3 	 
3941280 	 17.8 	 
3942720 	 15.3 	 
3944160 	 19.5 	 
3945600 	 18 	 
3947040 	 18.3 	 
3948480 	 19.1 	 
3949920 	 21.6 	 
3951360 	 24.2 	 
3952800 	 19.5 	 
3954240 	 15.9 	 
3955680 	 16.6 	 
3957120 	 19.1 	 
3958560 	 17.8 	 
3960000 	 17.2 	 
3961440 	 17 	 
3962880 	 16.2 	 
3964320 	 16.7 	 
3965760 	 15.2 	 
3967200 	 17.1 	 
3968640 	 13.2 	 
3970080 	 19.4 	 
3971520 	 17.5 	 
3972960 	 22.2 	 
3974400 	 27 	 
3975840 	 21.2 	 
3977280 	 16.2 	 
3978720 	 16.5 	 
3980160 	 16.5 	 
3981600 	 17.6 	 
3983040 	 17.8 	 
3984480 	 18 	 
3985920 	 19.8 	 
3987360 	 15.1 	 
3988800 	 17.4 	 
3990240 	 18.2 	 
3991680 	 19.1 	 
3993120 	 17.1 	 
3994560 	 19 	 
3996000 	 22.9 	 
3997440 	 19.8 	 
3998880 	 25.2 	 
4000320 	 21.1 	 
4001760 	 19.9 	 
4003200 	 14.5 	 
4004640 	 15.7 	 
4006080 	 16.3 	 
4007520 	 18.3 	 
4008960 	 21.7 	 
4010400 	 23.2 	 
4011840 	 25.4 	 
4013280 	 27.4 	 
4014720 	 24.4 	 
4016160 	 24.6 	 
4017600 	 21.4 	 
4019040 	 20.9 	 
4020480 	 22.8 	 
4021920 	 21 	 
4023360 	 19.2 	 
4024800 	 18.3 	 
4026240 	 17.3 	 
4027680 	 20.3 	 
4029120 	 18.2 	 
4030560 	 17.6 	 
4032000 	 14.9 	 
4033440 	 19.2 	 
4034880 	 19.5 	 
4036320 	 16.4 	 
4037760 	 19.7 	 
4039200 	 21.2 	 
4040640 	 18.1 	 
4042080 	 17 	 
4043520 	 12.4 	 
4044960 	 14.3 	 
4046400 	 17.3 	 
4047840 	 21.8 	 
4049280 	 20.3 	 
4050720 	 19.9 	 
4052160 	 19.2 	 
4053600 	 20.4 	 
4055040 	 20.8 	 
4056480 	 20.6 	 
4057920 	 20.5 	 
4059360 	 17.1 	 
4060800 	 14.9 	 
4062240 	 21.7 	 
4063680 	 24.7 	 
4065120 	 26 	 
4066560 	 26.8 	 
4068000 	 24.4 	 
4069440 	 28.7 	 
4070880 	 20.4 	 
4072320 	 16.4 	 
4073760 	 19 	 
4075200 	 20 	 
4076640 	 21 	 
4078080 	 18.9 	 
4079520 	 18.9 	 
4080960 	 17.5 	 
4082400 	 19.2 	 
4083840 	 20.5 	 
4085280 	 22.6 	 
4086720 	 17.4 	 
4088160 	 19.9 	 
4089600 	 20.8 	 
4091040 	 22.6 	 
4092480 	 25.6 	 
4093920 	 25.6 	 
4095360 	 24.6 	 
4096800 	 19.9 	 
4098240 	 17.4 	 
4099680 	 16.4 	 
4101120 	 14.8 	 
4102560 	 15.1 	 
4104000 	 16.7 	 
4105440 	 15 	 
4106880 	 16 	 
4108320 	 17 	 
4109760 	 18.2 	 
4111200 	 16.2 	 
4112640 	 15 	 
4114080 	 17.5 	 
4115520 	 19.5 	 
4116960 	 18.3 	 
4118400 	 12.1 	 
4119840 	 12.8 	 
4121280 	 12.8 	 
4122720 	 12.2 	 
4124160 	 10.1 	 
4125600 	 7.7 	 
4127040 	 12.5 	 
4128480 	 11.7 	 
4129920 	 9.4 	 
4131360 	 7.2 	 
4132800 	 4 	 
4134240 	 8.8 	 
4135680 	 9.1 	 
4137120 	 11.3 	 
4138560 	 12.9 	 
4140000 	 11.9 	 
4141440 	 13.2 	 
4142880 	 12.5 	 
4144320 	 9.4 	 
4145760 	 7.7 	 
4147200 	 7.4 	 
4148640 	 8.5 	 
4150080 	 5 	 
4151520 	 8.9 	 
4152960 	 9.9 	 
4154400 	 9.5 	 
4155840 	 10 	 
4157280 	 11.8 	 
4158720 	 12.4 	 
4160160 	 8.1 	 
4161600 	 9.5 	 
4163040 	 8.5 	 
4164480 	 7.9 	 
4165920 	 7.3 	 
4167360 	 5.3 	 
4168800 	 7.8 	 
4170240 	 6.3 	 
4171680 	 3.8 	 
4173120 	 3.3 	 
4174560 	 3.1 	 
4176000 	 3.3 	 
4177440 	 5.3 	 
4178880 	 1.5 	 
4180320 	 2.3 	 
4181760 	 0.3 	 
4183200 	 4 	 
4184640 	 10.1 	 
4186080 	 9.7 	 
4187520 	 7.6 	 
4188960 	 5.9 	 
4190400 	 8 	 
4191840 	 13.2 	 
4193280 	 11.9 	 
4194720 	 8.3 	 
4196160 	 11 	 
4197600 	 5.7 	 
4199040 	 6.9 	 
4200480 	 3.6 	 
4201920 	 -3.4 	 
4203360 	 -2.9 	 
4204800 	 -4.6 	 
4206240 	 4.9 	 
4207680 	 7.2 	 
4209120 	 -3.5 	 
4210560 	 -3.1 	 
4212000 	 -0.2 	 
4213440 	 -1.6 	 
4214880 	 0.1 	 
4216320 	 3.5 	 
4217760 	 7.1 	 
4219200 	 5.6 	 
4220640 	 8 	 
4222080 	 5.4 	 
4223520 	 5.1 	 
4224960 	 6.1 	 
4226400 	 7.1 	 
4227840 	 4.4 	 
4229280 	 3 	 
4230720 	 5.2 	 
4232160 	 3.9 	 
4233600 	 1.4 	 
4235040 	 0.6 	 
4236480 	 3.4 	 
4237920 	 3.9 	 
4239360 	 7.4 	 
4240800 	 9 	 
4242240 	 10.8 	 
4243680 	 4.2 	 
4245120 	 4.1 	 
4246560 	 -2.5 	 
4248000 	 -3 	 
4249440 	 -4.4 	 
4250880 	 -4.4 	 
4252320 	 0.2 	 
4253760 	 1.8 	 
4255200 	 3.8 	 
4256640 	 -1.7 	 
4258080 	 -6.3 	 
4259520 	 -4.4 	 
4260960 	 0.3 	 
4262400 	 1.3 	 
4263840 	 1.8 	 
4265280 	 4.2 	 
4266720 	 3.9 	 
4268160 	 1.3 	 
4269600 	 1.2 	 
4271040 	 0.3 	 
4272480 	 -0.2 	 
4273920 	 -7.3 	 
4275360 	 -5.7 	 
4276800 	 -7.2 	 
4278240 	 -5.7 	 
4279680 	 -3.1 	 
4281120 	 -5.9 	 
4282560 	 -5.6 	 
4284000 	 -1.5 	 
4285440 	 -1.8 	 
4286880 	 -1.8 	 
4288320 	 0 	 
4289760 	 1.6 	 
4291200 	 3.5 	 
4292640 	 5.1 	 
4294080 	 2 	 
4295520 	 2.1 	 
4296960 	 5.6 	 
4298400 	 8 	 
4299840 	 5.2 	 
4301280 	 4 	 
4302720 	 -0.3 	 
4304160 	 4 	 
4305600 	 2.2 	 
4307040 	 0.2 	 
4308480 	 -0.2 	 
4309920 	 0.2 	 
4311360 	 3.4 	 
4312800 	 2 	 
4314240 	 4 	 
4315680 	 5.1 	 
4317120 	 5.9 	 
4318560 	 6.2 	 
4320000 	 6.2 	 
4321440 	 2.4 	 
4322880 	 8.4 	 
4324320 	 10.1 	 
4325760 	 9.3 	 
4327200 	 9 	 
4328640 	 4.8 	 
4330080 	 2.8 	 
4331520 	 8.1 	 
4332960 	 11 	 
4334400 	 6.7 	 
4335840 	 7.1 	 
4337280 	 7.3 	 
4338720 	 6.7 	 
4340160 	 11.8 	 
4341600 	 8.2 	 
4343040 	 4.9 	 
4344480 	 5.4 	 
4345920 	 4.7 	 
4347360 	 7.7 	 
4348800 	 6.4 	 
4350240 	 8.7 	 
4351680 	 9.5 	 
4353120 	 7.1 	 
4354560 	 9.1 	 
4356000 	 10.4 	 
4357440 	 8.2 	 
4358880 	 9.5 	 
4360320 	 9.5 	 
4361760 	 12 	 
4363200 	 11.7 	 
4364640 	 10.6 	 
4366080 	 7.1 	 
4367520 	 9.5 	 
4368960 	 9 	 
4370400 	 10.5 	 
4371840 	 9.8 	 
4373280 	 11.4 	 
4374720 	 14.5 	 
4376160 	 14.5 	 
4377600 	 16.3 	 
4379040 	 18.3 	 
4380480 	 13.6 	 
4381920 	 13.4 	 
4383360 	 10 	 
4384800 	 11.6 	 
4386240 	 9.8 	 
4387680 	 7.4 	 
4389120 	 8.8 	 
4390560 	 12.3 	 
4392000 	 13.8 	 
4393440 	 11.8 	 
4394880 	 8 	 
4396320 	 12.9 	 
4397760 	 10.3 	 
4399200 	 9.1 	 
4400640 	 9.2 	 
4402080 	 9.3 	 
4403520 	 4.9 	 
4404960 	 6.7 	 
4406400 	 5 	 
4407840 	 6.4 	 
4409280 	 6.5 	 
4410720 	 7 	 
4412160 	 6.4 	 
4413600 	 11 	 
4415040 	 7.5 	 
4416480 	 8.7 	 
4417920 	 7.6 	 
4419360 	 8.5 	 
4420800 	 7.9 	 
4422240 	 13.6 	 
4423680 	 9.3 	 
4425120 	 8.8 	 
4426560 	 10 	 
4428000 	 12.7 	 
4429440 	 10.2 	 
4430880 	 15.6 	 
4432320 	 12.8 	 
4433760 	 9.2 	 
4435200 	 10.6 	 
4436640 	 12.1 	 
4438080 	 16.5 	 
4439520 	 17.1 	 
4440960 	 18.7 	 
4442400 	 18.1 	 
4443840 	 16 	 
4445280 	 22 	 
4446720 	 23.4 	 
4448160 	 20.7 	 
4449600 	 13 	 
4451040 	 14 	 
4452480 	 16.7 	 
4453920 	 19.5 	 
4455360 	 22.8 	 
4456800 	 17.2 	 
4458240 	 17.3 	 
4459680 	 20.9 	 
4461120 	 24.9 	 
4462560 	 24.2 	 
4464000 	 27.5 	 
4465440 	 24.1 	 
4466880 	 19.2 	 
4468320 	 21.7 	 
4469760 	 24.1 	 
4471200 	 21.6 	 
4472640 	 17 	 
4474080 	 16.7 	 
4475520 	 16.5 	 
4476960 	 13.3 	 
4478400 	 18.1 	 
4479840 	 18.5 	 
4481280 	 18.6 	 
4482720 	 23.5 	 
4484160 	 17.1 	 
4485600 	 18.6 	 
4487040 	 21.2 	 
4488480 	 25.8 	 
4489920 	 19.5 	 
4491360 	 16.5 	 
4492800 	 22.9 	 
4494240 	 26.4 	 
4495680 	 27.5 	 
4497120 	 25.9 	 
4498560 	 29.9 	 
4500000 	 22 	 
4501440 	 19.5 	 
4502880 	 18.6 	 
4504320 	 21.8 	 
4505760 	 19.4 	 
4507200 	 19.3 	 
4508640 	 19.7 	 
4510080 	 18.2 	 
4511520 	 14.8 	 
4512960 	 18.3 	 
4514400 	 18.3 	 
4515840 	 19.6 	 
4517280 	 23.9 	 
4518720 	 23.8 	 
4520160 	 26.1 	 
4521600 	 24.2 	 
4523040 	 20.9 	 
4524480 	 20 	 
4525920 	 19.9 	 
4527360 	 16.6 	 
4528800 	 15.8 	 
4530240 	 18.6 	 
4531680 	 15.9 	 
4533120 	 17.1 	 
4534560 	 18.4 	 
4536000 	 23 	 
4537440 	 27.1 	 
4538880 	 21.7 	 
4540320 	 20.4 	 
4541760 	 22.8 	 
4543200 	 18.3 	 
4544640 	 15 	 
4546080 	 14.9 	 
4547520 	 17.8 	 
4548960 	 19 	 
4550400 	 20.2 	 
4551840 	 21.7 	 
4553280 	 26.4 	 
4554720 	 23.5 	 
4556160 	 17 	 
4557600 	 23.1 	 
4559040 	 22.2 	 
4560480 	 20.6 	 
4561920 	 16.4 	 
4563360 	 16.4 	 
4564800 	 19.6 	 
4566240 	 18.7 	 
4567680 	 18.1 	 
4569120 	 15.8 	 
4570560 	 15.2 	 
4572000 	 14.1 	 
4573440 	 17 	 
4574880 	 19.7 	 
4576320 	 21.6 	 
4577760 	 19.4 	 
4579200 	 21.4 	 
4580640 	 17.1 	 
4582080 	 16.9 	 
4583520 	 14.6 	 
4584960 	 17.2 	 
4586400 	 18.4 	 
4587840 	 20.1 	 
4589280 	 19.6 	 
4590720 	 18.7 	 
4592160 	 21.3 	 
4593600 	 19.8 	 
4595040 	 20.7 	 
4596480 	 23.4 	 
4597920 	 23.8 	 
4599360 	 14.7 	 
4600800 	 15.8 	 
4602240 	 14.6 	 
4603680 	 14 	 
4605120 	 16.6 	 
4606560 	 18.7 	 
4608000 	 16.7 	 
4609440 	 16.1 	 
4610880 	 16.1 	 
4612320 	 14.6 	 
4613760 	 15.1 	 
4615200 	 15.6 	 
4616640 	 13.7 	 
4618080 	 17.4 	 
4619520 	 12.3 	 
4620960 	 12.8 	 
4622400 	 11.5 	 
4623840 	 11.2 	 
4625280 	 11.4 	 
4626720 	 12 	 
4628160 	 12 	 
4629600 	 13.2 	 
4631040 	 13.7 	 
4632480 	 14.7 	 
4633920 	 10.8 	 
4635360 	 12.8 	 
4636800 	 16.8 	 
4638240 	 15 	 
4639680 	 16.2 	 
4641120 	 18.7 	 
4642560 	 15.9 	 
4644000 	 12 	 
4645440 	 14.3 	 
4646880 	 12.6 	 
4648320 	 12 	 
4649760 	 14.8 	 
4651200 	 10.6 	 
4652640 	 10.8 	 
4654080 	 12.3 	 
4655520 	 10.9 	 
4656960 	 13.6 	 
4658400 	 14.3 	 
4659840 	 14.9 	 
4661280 	 14.3 	 
4662720 	 16.7 	 
4664160 	 16.2 	 
4665600 	 15.7 	 
4667040 	 14.5 	 
4668480 	 14.8 	 
4669920 	 14.5 	 
4671360 	 16.1 	 
4672800 	 12.3 	 
4674240 	 10.4 	 
4675680 	 10.5 	 
4677120 	 13.2 	 
4678560 	 16.8 	 
4680000 	 14.8 	 
4681440 	 11.1 	 
4682880 	 9.7 	 
4684320 	 10.9 	 
4685760 	 6.2 	 
4687200 	 7.2 	 
4688640 	 10.1 	 
4690080 	 10.2 	 
4691520 	 9.2 	 
4692960 	 8.2 	 
4694400 	 8.5 	 
4695840 	 5.4 	 
4697280 	 1 	 
4698720 	 5.9 	 
4700160 	 7.5 	 
4701600 	 7.9 	 
4703040 	 6.3 	 
4704480 	 4.6 	 
4705920 	 5.9 	 
4707360 	 3.4 	 
4708800 	 6.4 	 
4710240 	 5.3 	 
4711680 	 7.3 	 
4713120 	 2.7 	 
4714560 	 5.1 	 
4716000 	 4 	 
4717440 	 9.9 	 
4718880 	 9.8 	 
4720320 	 12.2 	 
4721760 	 8.2 	 
4723200 	 4.3 	 
4724640 	 3.4 	 
4726080 	 4.2 	 
4727520 	 4.7 	 
4728960 	 2.8 	 
4730400 	 1.5 	 
4731840 	 1.6 	 
4733280 	 -0.5 	 
4734720 	 -0.3 	 
4736160 	 4.9 	 
4737600 	 5.8 	 
4739040 	 7.2 	 
4740480 	 1.7 	 
4741920 	 3.8 	 
4743360 	 0.9 	 
4744800 	 1.2 	 
4746240 	 2.8 	 
4747680 	 2.4 	 
4749120 	 3.7 	 
4750560 	 4.5 	 
4752000 	 2.8 	 
4753440 	 3.2 	 
4754880 	 2 	 
4756320 	 0.9 	 
4757760 	 2.4 	 
4759200 	 5.8 	 
4760640 	 7.3 	 
4762080 	 8.8 	 
4763520 	 8.3 	 
4764960 	 9.2 	 
4766400 	 7.7 	 
4767840 	 6.1 	 
4769280 	 5.1 	 
4770720 	 2.5 	 
4772160 	 0.9 	 
4773600 	 4.2 	 
4775040 	 13.3 	 
4776480 	 6.8 	 
4777920 	 5.8 	 
4779360 	 9.2 	 
4780800 	 7.2 	 
4782240 	 8.9 	 
4783680 	 3.7 	 
4785120 	 5 	 
4786560 	 3.9 	 
4788000 	 5.5 	 
4789440 	 7.4 	 
4790880 	 6.4 	 
4792320 	 4.6 	 
4793760 	 5.2 	 
4795200 	 2.2 	 
4796640 	 3 	 
4798080 	 6 	 
4799520 	 0.9 	 
4800960 	 9.2 	 
4802400 	 3.5 	 
4803840 	 2.8 	 
4805280 	 2.4 	 
4806720 	 3.8 	 
4808160 	 6.4 	 
4809600 	 11.2 	 
4811040 	 7.5 	 
4812480 	 6.7 	 
4813920 	 4.4 	 
4815360 	 6.8 	 
4816800 	 10.1 	 
4818240 	 3.6 	 
4819680 	 10 	 
4821120 	 2.5 	 
4822560 	 3.5 	 
4824000 	 2.7 	 
4825440 	 -0.9 	 
4826880 	 -0.7 	 
4828320 	 -0.9 	 
4829760 	 -1.1 	 
4831200 	 -4.7 	 
4832640 	 -3.3 	 
4834080 	 1.2 	 
4835520 	 3.1 	 
4836960 	 2 	 
4838400 	 0 	 
4839840 	 -0.4 	 
4841280 	 1.1 	 
4842720 	 2.4 	 
4844160 	 0.2 	 
4845600 	 0.6 	 
4847040 	 0.5 	 
4848480 	 -0.7 	 
4849920 	 1 	 
4851360 	 0.5 	 
4852800 	 -0.8 	 
4854240 	 -0.1 	 
4855680 	 -4 	 
4857120 	 -3.5 	 
4858560 	 -6.1 	 
4860000 	 -7 	 
4861440 	 -5.3 	 
4862880 	 -4 	 
4864320 	 -1.5 	 
4865760 	 2.8 	 
4867200 	 7.3 	 
4868640 	 6.3 	 
4870080 	 5.1 	 
4871520 	 6 	 
4872960 	 5.5 	 
4874400 	 11.5 	 
4875840 	 11.6 	 
4877280 	 10.2 	 
4878720 	 7.7 	 
4880160 	 6.2 	 
4881600 	 7.5 	 
4883040 	 8.1 	 
4884480 	 -1.3 	 
4885920 	 -1.7 	 
4887360 	 -2.5 	 
4888800 	 -1.6 	 
4890240 	 1 	 
4891680 	 1.7 	 
4893120 	 5.5 	 
4894560 	 7.1 	 
4896000 	 5.8 	 
4897440 	 6.7 	 
4898880 	 6.1 	 
4900320 	 8.5 	 
4901760 	 6 	 
4903200 	 9.5 	 
4904640 	 9.1 	 
4906080 	 5.7 	 
4907520 	 7.7 	 
4908960 	 12.9 	 
4910400 	 10.5 	 
4911840 	 9.8 	 
4913280 	 8.2 	 
4914720 	 14.1 	 
4916160 	 18.2 	 
4917600 	 14.7 	 
4919040 	 15.4 	 
4920480 	 10 	 
4921920 	 10.3 	 
4923360 	 10.8 	 
4924800 	 14.7 	 
4926240 	 14.2 	 
4927680 	 14.3 	 
4929120 	 15.7 	 
4930560 	 19 	 
4932000 	 23.3 	 
4933440 	 21.4 	 
4934880 	 18.8 	 
4936320 	 21.9 	 
4937760 	 16.5 	 
4939200 	 13.1 	 
4940640 	 15.3 	 
4942080 	 11 	 
4943520 	 12.7 	 
4944960 	 13.8 	 
4946400 	 12 	 
4947840 	 12.6 	 
4949280 	 10.2 	 
4950720 	 12.4 	 
4952160 	 13.2 	 
4953600 	 14.4 	 
4955040 	 18 	 
4956480 	 19.6 	 
4957920 	 20.2 	 
4959360 	 22 	 
4960800 	 22.7 	 
4962240 	 15.3 	 
4963680 	 14.3 	 
4965120 	 20.5 	 
4966560 	 14.7 	 
4968000 	 17 	 
4969440 	 20.4 	 
4970880 	 17.4 	 
4972320 	 11.6 	 
4973760 	 10.3 	 
4975200 	 13 	 
4976640 	 17.1 	 
4978080 	 20.6 	 
4979520 	 17.2 	 
4980960 	 18.6 	 
4982400 	 20.5 	 
4983840 	 20.8 	 
4985280 	 23.9 	 
4986720 	 24.8 	 
4988160 	 22.9 	 
4989600 	 25.9 	 
4991040 	 24.3 	 
4992480 	 22.2 	 
4993920 	 19.7 	 
4995360 	 19.3 	 
4996800 	 20.1 	 
4998240 	 22.8 	 
4999680 	 18.4 	 
5001120 	 23.1 	 
5002560 	 24.8 	 
5004000 	 19.8 	 
5005440 	 20.7 	 
5006880 	 21.1 	 
5008320 	 21.2 	 
5009760 	 17 	 
5011200 	 14.9 	 
5012640 	 18.4 	 
5014080 	 19.1 	 
5015520 	 21.9 	 
5016960 	 18.4 	 
5018400 	 18.7 	 
5019840 	 17.8 	 
5021280 	 22 	 
5022720 	 18.2 	 
5024160 	 12.9 	 
5025600 	 11.5 	 
5027040 	 16.3 	 
5028480 	 15.7 	 
5029920 	 16.1 	 
5031360 	 21 	 
5032800 	 23.4 	 
5034240 	 24.7 	 
5035680 	 25.3 	 
5037120 	 22.3 	 
5038560 	 22.6 	 
5040000 	 24.4 	 
5041440 	 27.2 	 
5042880 	 23.3 	 
5044320 	 19.2 	 
5045760 	 22.9 	 
5047200 	 19 	 
5048640 	 20.4 	 
5050080 	 15.9 	 
5051520 	 16.4 	 
5052960 	 18.7 	 
5054400 	 21 	 
5055840 	 23.5 	 
5057280 	 23.8 	 
5058720 	 24.5 	 
5060160 	 23.8 	 
5061600 	 21 	 
5063040 	 22.5 	 
5064480 	 21.8 	 
5065920 	 21.9 	 
5067360 	 22 	 
5068800 	 23.3 	 
5070240 	 27.5 	 
5071680 	 27.9 	 
5073120 	 31.1 	 
5074560 	 31.8 	 
5076000 	 24 	 
5077440 	 23.7 	 
5078880 	 25.9 	 
5080320 	 27.7 	 
5081760 	 25.5 	 
5083200 	 26 	 
5084640 	 27.3 	 
5086080 	 27.5 	 
5087520 	 23.8 	 
5088960 	 27.1 	 
5090400 	 30.3 	 
5091840 	 24.5 	 
5093280 	 24.7 	 
5094720 	 19.6 	 
5096160 	 19.2 	 
5097600 	 21.7 	 
5099040 	 16.6 	 
5100480 	 17.9 	 
5101920 	 20.8 	 
5103360 	 21.3 	 
5104800 	 18.8 	 
5106240 	 19.4 	 
5107680 	 20.8 	 
5109120 	 20.8 	 
5110560 	 22.4 	 
5112000 	 24.4 	 
5113440 	 23.3 	 
5114880 	 17.7 	 
5116320 	 13.9 	 
5117760 	 14.4 	 
5119200 	 17.1 	 
5120640 	 18.1 	 
5122080 	 22 	 
5123520 	 18.2 	 
5124960 	 16.3 	 
5126400 	 15.7 	 
5127840 	 17.1 	 
5129280 	 18.6 	 
5130720 	 21.3 	 
5132160 	 22.6 	 
5133600 	 17.4 	 
5135040 	 16.4 	 
5136480 	 15.4 	 
5137920 	 18.5 	 
5139360 	 18.9 	 
5140800 	 19.7 	 
5142240 	 21.4 	 
5143680 	 15.3 	 
5145120 	 13.1 	 
5146560 	 16.3 	 
5148000 	 17.2 	 
5149440 	 19.1 	 
5150880 	 24.7 	 
5152320 	 22.7 	 
5153760 	 22.4 	 
5155200 	 21.4 	 
5156640 	 14.4 	 
5158080 	 12.6 	 
5159520 	 11.2 	 
5160960 	 10.4 	 
5162400 	 11.1 	 
5163840 	 14.3 	 
5165280 	 9.4 	 
5166720 	 9.6 	 
5168160 	 10.6 	 
5169600 	 12 	 
5171040 	 8.8 	 
5172480 	 12.7 	 
5173920 	 10.2 	 
5175360 	 14.7 	 
5176800 	 17 	 
5178240 	 11.1 	 
5179680 	 10 	 
5181120 	 13 	 
5182560 	 16.9 	 
5184000 	 17.9 	 
5185440 	 19 	 
5186880 	 21 	 
5188320 	 19.5 	 
5189760 	 18 	 
5191200 	 16.8 	 
5192640 	 14.8 	 
5194080 	 13.6 	 
5195520 	 8.3 	 
5196960 	 7.2 	 
5198400 	 8.6 	 
5199840 	 8.4 	 
5201280 	 9.4 	 
5202720 	 13.7 	 
5204160 	 12.1 	 
5205600 	 9.5 	 
5207040 	 5.9 	 
5208480 	 5.4 	 
5209920 	 6.1 	 
5211360 	 6.8 	 
5212800 	 7.4 	 
5214240 	 8.3 	 
5215680 	 9.6 	 
5217120 	 3.4 	 
5218560 	 8.6 	 
5220000 	 11.6 	 
5221440 	 11.4 	 
5222880 	 12.1 	 
5224320 	 11.7 	 
5225760 	 10.3 	 
5227200 	 11.5 	 
5228640 	 13.2 	 
5230080 	 13.5 	 
5231520 	 12.3 	 
5232960 	 5.8 	 
5234400 	 5.8 	 
5235840 	 6.6 	 
5237280 	 5 	 
5238720 	 0.5 	 
5240160 	 4.6 	 
5241600 	 3.5 	 
5243040 	 -0.7 	 
5244480 	 3.9 	 
5245920 	 2.8 	 
5247360 	 3.4 	 
5248800 	 4.9 	 
5250240 	 4.9 	 
5251680 	 3.4 	 
5253120 	 3.5 	 
5254560 	 6.4 	 
5256000 	 7.9 	 
5257440 	 6.5 	 
5258880 	 9.8 	 
5260320 	 12.3 	 
5261760 	 6.3 	 
5263200 	 3.3 	 
5264640 	 8.8 	 
5266080 	 11.3 	 
5267520 	 6.7 	 
5268960 	 8.9 	 
5270400 	 4.9 	 
5271840 	 4.2 	 
5273280 	 1.8 	 
5274720 	 0.9 	 
5276160 	 0.9 	 
5277600 	 0.4 	 
5279040 	 -0.9 	 
5280480 	 4.1 	 
5281920 	 4.8 	 
5283360 	 6.5 	 
5284800 	 7.4 	 
5286240 	 8.2 	 
5287680 	 10.2 	 
5289120 	 7.8 	 
5290560 	 5.9 	 
5292000 	 2.3 	 
5293440 	 -2.1 	 
5294880 	 1.5 	 
5296320 	 -1.8 	 
5297760 	 3.1 	 
5299200 	 7.3 	 
5300640 	 8.7 	 
5302080 	 7 	 
5303520 	 3.8 	 
5304960 	 1 	 
5306400 	 1.9 	 
5307840 	 6.1 	 
5309280 	 4.8 	 
5310720 	 3 	 
5312160 	 6.2 	 
5313600 	 2.2 	 
5315040 	 0.7 	 
5316480 	 1.6 	 
5317920 	 5.3 	 
5319360 	 8.3 	 
5320800 	 4.3 	 
5322240 	 4.5 	 
5323680 	 5.6 	 
5325120 	 5.1 	 
5326560 	 -1.2 	 
5328000 	 -2 	 
5329440 	 -3.7 	 
5330880 	 -7.2 	 
5332320 	 -3.9 	 
5333760 	 -2.4 	 
5335200 	 -3.7 	 
5336640 	 -1.9 	 
5338080 	 6.4 	 
5339520 	 7.2 	 
5340960 	 2.8 	 
5342400 	 1.9 	 
5343840 	 -0.2 	 
5345280 	 -1 	 
5346720 	 1.5 	 
5348160 	 1.6 	 
5349600 	 1.3 	 
5351040 	 0 	 
5352480 	 2.1 	 
5353920 	 3.3 	 
5355360 	 5.8 	 
5356800 	 7.1 	 
5358240 	 8.5 	 
5359680 	 10.1 	 
5361120 	 4.4 	 
5362560 	 0.7 	 
5364000 	 1.5 	 
5365440 	 3.2 	 
5366880 	 7.4 	 
5368320 	 8.1 	 
5369760 	 7.9 	 
5371200 	 7.9 	 
5372640 	 7.8 	 
5374080 	 4.7 	 
5375520 	 6.6 	 
5376960 	 9.2 	 
5378400 	 4.7 	 
5379840 	 5.8 	 
5381280 	 8.3 	 
5382720 	 7.1 	 
5384160 	 10 	 
5385600 	 8.5 	 
5387040 	 8.5 	 
5388480 	 5.9 	 
5389920 	 10.4 	 
5391360 	 10.3 	 
5392800 	 5.3 	 
5394240 	 9.3 	 
5395680 	 8.4 	 
5397120 	 7.2 	 
5398560 	 10.3 	 
5400000 	 9.2 	 
5401440 	 2.7 	 
5402880 	 6.4 	 
5404320 	 6.7 	 
5405760 	 5.8 	 
5407200 	 7.1 	 
5408640 	 9.9 	 
5410080 	 7.2 	 
5411520 	 5.7 	 
5412960 	 4.6 	 
5414400 	 6.8 	 
5415840 	 9 	 
5417280 	 11.4 	 
5418720 	 7.2 	 
5420160 	 7 	 
5421600 	 5.8 	 
5423040 	 6.5 	 
5424480 	 7 	 
5425920 	 7.5 	 
5427360 	 11.4 	 
5428800 	 13.8 	 
5430240 	 11.2 	 
5431680 	 9.8 	 
5433120 	 11.9 	 
5434560 	 7 	 
5436000 	 5.7 	 
5437440 	 7.1 	 
5438880 	 10.9 	 
5440320 	 16 	 
5441760 	 11.4 	 
5443200 	 12.9 	 
5444640 	 9.1 	 
5446080 	 8 	 
5447520 	 5.5 	 
5448960 	 3.6 	 
5450400 	 7 	 
5451840 	 9.8 	 
5453280 	 14.5 	 
5454720 	 12 	 
5456160 	 17.6 	 
5457600 	 18.7 	 
5459040 	 19 	 
5460480 	 19.2 	 
5461920 	 20.2 	 
5463360 	 16.6 	 
5464800 	 19 	 
5466240 	 14.6 	 
5467680 	 11.1 	 
5469120 	 10.6 	 
5470560 	 9.9 	 
5472000 	 9.6 	 
5473440 	 12.4 	 
5474880 	 9.2 	 
5476320 	 9.8 	 
5477760 	 9.6 	 
5479200 	 4.1 	 
5480640 	 5.4 	 
5482080 	 7 	 
5483520 	 9.3 	 
5484960 	 8.6 	 
5486400 	 12.4 	 
5487840 	 10.3 	 
5489280 	 9.5 	 
5490720 	 9.7 	 
5492160 	 11.8 	 
5493600 	 11.5 	 
5495040 	 11.8 	 
5496480 	 10.5 	 
5497920 	 9.5 	 
5499360 	 17.3 	 
5500800 	 16.4 	 
5502240 	 13.2 	 
5503680 	 11.5 	 
5505120 	 11.5 	 
5506560 	 18.2 	 
5508000 	 19.1 	 
5509440 	 14.4 	 
5510880 	 18.6 	 
5512320 	 14.3 	 
5513760 	 15.2 	 
5515200 	 14.5 	 
5516640 	 15.9 	 
5518080 	 20.1 	 
5519520 	 21.5 	 
5520960 	 26.3 	 
5522400 	 24.7 	 
5523840 	 19.8 	 
5525280 	 22.1 	 
5526720 	 14.4 	 
5528160 	 17.5 	 
5529600 	 16.4 	 
5531040 	 17.9 	 
5532480 	 19.6 	 
5533920 	 16.8 	 
5535360 	 17.2 	 
5536800 	 18.5 	 
5538240 	 21 	 
5539680 	 19.4 	 
5541120 	 20.8 	 
5542560 	 22.4 	 
5544000 	 25.2 	 
5545440 	 28.2 	 
5546880 	 22.2 	 
5548320 	 17.9 	 
5549760 	 20.1 	 
5551200 	 25.3 	 
5552640 	 27.1 	 
5554080 	 28.2 	 
5555520 	 27.7 	 
5556960 	 20.9 	 
5558400 	 20.8 	 
5559840 	 26.1 	 
5561280 	 31 	 
5562720 	 21.7 	 
5564160 	 18.7 	 
5565600 	 18.8 	 
5567040 	 19.1 	 
5568480 	 20.8 	 
5569920 	 23.4 	 
5571360 	 16.9 	 
5572800 	 15.2 	 
5574240 	 15.8 	 
5575680 	 17.7 	 
5577120 	 18.5 	 
5578560 	 22.8 	 
5580000 	 17.6 	 
5581440 	 16.1 	 
5582880 	 15.9 	 
5584320 	 15.3 	 
5585760 	 15.8 	 
5587200 	 21.8 	 
5588640 	 20.4 	 
5590080 	 26 	 
5591520 	 19.4 	 
5592960 	 24.4 	 
5594400 	 27.8 	 
5595840 	 31.5 	 
5597280 	 32.6 	 
5598720 	 32.6 	 
5600160 	 23.5 	 
5601600 	 19.4 	 
5603040 	 20.9 	 
5604480 	 26.2 	 
5605920 	 21.4 	 
5607360 	 21.2 	 
5608800 	 21.5 	 
5610240 	 20.2 	 
5611680 	 21 	 
5613120 	 21.7 	 
5614560 	 22.3 	 
5616000 	 20.9 	 
5617440 	 21 	 
5618880 	 23.5 	 
5620320 	 21.4 	 
5621760 	 21.3 	 
5623200 	 19.7 	 
5624640 	 17.2 	 
5626080 	 16.7 	 
5627520 	 19.3 	 
5628960 	 18.8 	 
5630400 	 20.2 	 
5631840 	 18.8 	 
5633280 	 18.5 	 
5634720 	 17 	 
5636160 	 18 	 
5637600 	 20.8 	 
5639040 	 20.2 	 
5640480 	 23.4 	 
5641920 	 23.9 	 
5643360 	 24.7 	 
5644800 	 26.5 	 
5646240 	 24.7 	 
5647680 	 22.6 	 
5649120 	 20.7 	 
5650560 	 25.2 	 
5652000 	 16.8 	 
5653440 	 16 	 
5654880 	 18.1 	 
5656320 	 18.6 	 
5657760 	 16.2 	 
5659200 	 14.4 	 
5660640 	 13 	 
5662080 	 13.1 	 
5663520 	 13 	 
5664960 	 13.7 	 
5666400 	 14.9 	 
5667840 	 18.2 	 
5669280 	 17.7 	 
5670720 	 16.8 	 
5672160 	 17.2 	 
5673600 	 15.7 	 
5675040 	 14.5 	 
5676480 	 11.3 	 
5677920 	 12 	 
5679360 	 12.9 	 
5680800 	 16.9 	 
5682240 	 19.2 	 
5683680 	 15.1 	 
5685120 	 16.1 	 
5686560 	 16 	 
5688000 	 15.1 	 
5689440 	 15.3 	 
5690880 	 16.7 	 
5692320 	 16.1 	 
5693760 	 15.2 	 
5695200 	 15.6 	 
5696640 	 10.6 	 
5698080 	 10.9 	 
5699520 	 8.3 	 
5700960 	 9.6 	 
5702400 	 8.4 	 
5703840 	 9.7 	 
5705280 	 12.4 	 
5706720 	 12.7 	 
5708160 	 12.7 	 
5709600 	 13.6 	 
5711040 	 16.7 	 
5712480 	 16.6 	 
5713920 	 18 	 
5715360 	 16.9 	 
5716800 	 12.8 	 
5718240 	 16.4 	 
5719680 	 15.4 	 
5721120 	 13 	 
5722560 	 12.1 	 
5724000 	 16.5 	 
5725440 	 10.4 	 
5726880 	 13.4 	 
5728320 	 14.3 	 
5729760 	 14.3 	 
5731200 	 14.2 	 
5732640 	 9.8 	 
5734080 	 3.6 	 
5735520 	 5.4 	 
5736960 	 5.9 	 
5738400 	 5.1 	 
5739840 	 5.2 	 
5741280 	 14.1 	 
5742720 	 11.6 	 
5744160 	 11 	 
5745600 	 9.9 	 
5747040 	 7.8 	 
5748480 	 8.8 	 
5749920 	 5 	 
5751360 	 5.4 	 
5752800 	 1.4 	 
5754240 	 4.2 	 
5755680 	 6.4 	 
5757120 	 4.9 	 
5758560 	 6.1 	 
5760000 	 3.1 	 
5761440 	 4.1 	 
5762880 	 0.2 	 
5764320 	 4.4 	 
5765760 	 3.2 	 
5767200 	 2.1 	 
5768640 	 0.4 	 
5770080 	 6.4 	 
5771520 	 7.2 	 
5772960 	 5.6 	 
5774400 	 6.3 	 
5775840 	 8.9 	 
5777280 	 10.9 	 
5778720 	 11 	 
5780160 	 5.5 	 
5781600 	 -0.9 	 
5783040 	 2 	 
5784480 	 0.6 	 
5785920 	 5.9 	 
5787360 	 1.6 	 
5788800 	 -2.3 	 
5790240 	 1.3 	 
5791680 	 8.7 	 
5793120 	 10.6 	 
5794560 	 7.9 	 
5796000 	 2.3 	 
5797440 	 3.2 	 
5798880 	 4.6 	 
5800320 	 2.6 	 
5801760 	 5.9 	 
5803200 	 8.8 	 
5804640 	 8.6 	 
5806080 	 13 	 
5807520 	 6.2 	 
5808960 	 10.8 	 
5810400 	 9.3 	 
5811840 	 6.3 	 
5813280 	 8.7 	 
5814720 	 7.9 	 
5816160 	 6.2 	 
5817600 	 7.2 	 
5819040 	 5.1 	 
5820480 	 4.9 	 
5821920 	 -0.4 	 
5823360 	 0.6 	 
5824800 	 2.7 	 
5826240 	 1.6 	 
5827680 	 0.9 	 
5829120 	 0.5 	 
5830560 	 8.4 	 
5832000 	 4.7 	 
5833440 	 5.8 	 
5834880 	 4.5 	 
5836320 	 6.7 	 
5837760 	 8.1 	 
5839200 	 10.2 	 
5840640 	 8.7 	 
5842080 	 4.3 	 
5843520 	 3 	 
5844960 	 5.3 	 
5846400 	 10.1 	 
5847840 	 9.9 	 
5849280 	 6.1 	 
5850720 	 8.6 	 
5852160 	 4.9 	 
5853600 	 2 	 
5855040 	 1.1 	 
5856480 	 -3.2 	 
5857920 	 -1.9 	 
5859360 	 2.4 	 
5860800 	 0.1 	 
5862240 	 0.4 	 
5863680 	 2.6 	 
5865120 	 7.9 	 
5866560 	 4.6 	 
5868000 	 4.7 	 
5869440 	 6.6 	 
5870880 	 11.1 	 
5872320 	 10.9 	 
5873760 	 5.9 	 
5875200 	 10.6 	 
5876640 	 4.6 	 
5878080 	 3.9 	 
5879520 	 2.7 	 
5880960 	 2.2 	 
5882400 	 4.2 	 
5883840 	 10.2 	 
5885280 	 6.9 	 
5886720 	 5.9 	 
5888160 	 5.4 	 
5889600 	 4.5 	 
5891040 	 5.9 	 
5892480 	 6.9 	 
5893920 	 13.5 	 
5895360 	 8.1 	 
5896800 	 6.9 	 
5898240 	 5.2 	 
5899680 	 7.9 	 
5901120 	 5.2 	 
5902560 	 8.1 	 
5904000 	 11.6 	 
5905440 	 5 	 
5906880 	 7.8 	 
5908320 	 1.6 	 
5909760 	 3.6 	 
5911200 	 4 	 
5912640 	 10.7 	 
5914080 	 6.6 	 
5915520 	 4.6 	 
5916960 	 5.4 	 
5918400 	 6.6 	 
5919840 	 5.7 	 
5921280 	 4.2 	 
5922720 	 5.1 	 
5924160 	 8.8 	 
5925600 	 7.3 	 
5927040 	 7.9 	 
5928480 	 12.5 	 
5929920 	 8.2 	 
5931360 	 7.8 	 
5932800 	 6.8 	 
5934240 	 10.3 	 
5935680 	 10.2 	 
5937120 	 10.1 	 
5938560 	 11.4 	 
5940000 	 12.6 	 
5941440 	 10.3 	 
5942880 	 7.6 	 
5944320 	 4.5 	 
5945760 	 2.9 	 
5947200 	 5 	 
5948640 	 5 	 
5950080 	 6.5 	 
5951520 	 9.4 	 
5952960 	 10.1 	 
5954400 	 4.8 	 
5955840 	 2.5 	 
5957280 	 5.8 	 
5958720 	 5.6 	 
5960160 	 6 	 
5961600 	 9.4 	 
5963040 	 8 	 
5964480 	 13.9 	 
5965920 	 17.2 	 
5967360 	 14.4 	 
5968800 	 18.1 	 
5970240 	 16.6 	 
5971680 	 16.5 	 
5973120 	 15.1 	 
5974560 	 17.4 	 
5976000 	 8.1 	 
5977440 	 6.7 	 
5978880 	 9.5 	 
5980320 	 16.5 	 
5981760 	 16.1 	 
5983200 	 18.7 	 
5984640 	 12.7 	 
5986080 	 14.8 	 
5987520 	 15.8 	 
5988960 	 16.4 	 
5990400 	 17.8 	 
5991840 	 15.8 	 
5993280 	 10.1 	 
5994720 	 13 	 
5996160 	 15 	 
5997600 	 17.5 	 
5999040 	 15.4 	 
6000480 	 13.2 	 
6001920 	 12.3 	 
6003360 	 11.6 	 
6004800 	 12.2 	 
6006240 	 13.1 	 
6007680 	 11.1 	 
6009120 	 13.5 	 
6010560 	 15 	 
6012000 	 17.8 	 
6013440 	 17.3 	 
6014880 	 17.5 	 
6016320 	 6.8 	 
6017760 	 8.7 	 
6019200 	 11.1 	 
6020640 	 10.7 	 
6022080 	 12.6 	 
6023520 	 14.2 	 
6024960 	 13.9 	 
6026400 	 17.9 	 
6027840 	 17.8 	 
6029280 	 17.9 	 
6030720 	 20.7 	 
6032160 	 21.4 	 
6033600 	 14.3 	 
6035040 	 16 	 
6036480 	 15.2 	 
6037920 	 16.1 	 
6039360 	 20.3 	 
6040800 	 17.2 	 
6042240 	 18.6 	 
6043680 	 20.5 	 
6045120 	 17.6 	 
6046560 	 21.8 	 
6048000 	 23.6 	 
6049440 	 21.9 	 
6050880 	 14.8 	 
6052320 	 11.1 	 
6053760 	 11.7 	 
6055200 	 14.9 	 
6056640 	 14.7 	 
6058080 	 15.4 	 
6059520 	 15.2 	 
6060960 	 15.2 	 
6062400 	 21.1 	 
6063840 	 22.1 	 
6065280 	 20.4 	 
6066720 	 19.6 	 
6068160 	 18.1 	 
6069600 	 17.9 	 
6071040 	 19 	 
6072480 	 20 	 
6073920 	 17.8 	 
6075360 	 22.2 	 
6076800 	 16.4 	 
6078240 	 22.4 	 
6079680 	 24.6 	 
6081120 	 24.5 	 
6082560 	 25.1 	 
6084000 	 23.8 	 
6085440 	 16.8 	 
6086880 	 15.6 	 
6088320 	 18.1 	 
6089760 	 20 	 
6091200 	 18.3 	 
6092640 	 15.4 	 
6094080 	 20.3 	 
6095520 	 23.1 	 
6096960 	 16.2 	 
6098400 	 17.5 	 
6099840 	 12.6 	 
6101280 	 20.2 	 
6102720 	 18.8 	 
6104160 	 16.8 	 
6105600 	 18.1 	 
6107040 	 20.8 	 
6108480 	 21.9 	 
6109920 	 16.4 	 
6111360 	 14.2 	 
6112800 	 18.2 	 
6114240 	 21.6 	 
6115680 	 23.9 	 
6117120 	 17.8 	 
6118560 	 17.2 	 
6120000 	 18 	 
6121440 	 18.9 	 
6122880 	 20.6 	 
6124320 	 19.5 	 
6125760 	 18.2 	 
6127200 	 18.9 	 
6128640 	 21.3 	 
6130080 	 17.9 	 
6131520 	 21.6 	 
6132960 	 26.9 	 
6134400 	 19.8 	 
6135840 	 20.3 	 
6137280 	 19.3 	 
6138720 	 18.9 	 
6140160 	 24.1 	 
6141600 	 25.9 	 
6143040 	 28.5 	 
6144480 	 30.2 	 
6145920 	 29.9 	 
6147360 	 27.8 	 
6148800 	 28 	 
6150240 	 21.6 	 
6151680 	 22.6 	 
6153120 	 24.9 	 
6154560 	 22.4 	 
6156000 	 25.8 	 
6157440 	 20.7 	 
6158880 	 20.7 	 
6160320 	 20.6 	 
6161760 	 23.8 	 
6163200 	 25.1 	 
6164640 	 22 	 
6166080 	 18.6 	 
6167520 	 17.6 	 
6168960 	 18.5 	 
6170400 	 19.4 	 
6171840 	 17.3 	 
6173280 	 18.3 	 
6174720 	 17.8 	 
6176160 	 13.4 	 
6177600 	 16.5 	 
6179040 	 15.7 	 
6180480 	 16.6 	 
6181920 	 14.9 	 
6183360 	 20.6 	 
6184800 	 16.1 	 
6186240 	 14.8 	 
6187680 	 15.3 	 
6189120 	 18.3 	 
6190560 	 18 	 
6192000 	 16.2 	 
6193440 	 15.3 	 
6194880 	 17.4 	 
6196320 	 17.6 	 
6197760 	 23 	 
6199200 	 23.7 	 
6200640 	 22.7 	 
6202080 	 15.2 	 
6203520 	 16.9 	 
6204960 	 17.6 	 
6206400 	 18.6 	 
6207840 	 17.1 	 
6209280 	 17.3 	 
6210720 	 18.9 	 
6212160 	 15.1 	 
6213600 	 11.1 	 
6215040 	 10.6 	 
6216480 	 11.1 	 
6217920 	 12.5 	 
6219360 	 11.6 	 
6220800 	 13.8 	 
6222240 	 14.4 	 
6223680 	 12.6 	 
6225120 	 14.2 	 
6226560 	 12.4 	 
6228000 	 11.1 	 
6229440 	 12.2 	 
6230880 	 12.9 	 
6232320 	 13.1 	 
6233760 	 12.5 	 
6235200 	 11.1 	 
6236640 	 8.8 	 
6238080 	 9.9 	 
6239520 	 8.9 	 
6240960 	 8.2 	 
6242400 	 8.6 	 
6243840 	 9.2 	 
6245280 	 7.4 	 
6246720 	 8.6 	 
6248160 	 10 	 
6249600 	 11.1 	 
6251040 	 12.4 	 
6252480 	 16.4 	 
6253920 	 14.8 	 
6255360 	 13.5 	 
6256800 	 13.9 	 
6258240 	 10.5 	 
6259680 	 10.7 	 
6261120 	 12.3 	 
6262560 	 10.9 	 
6264000 	 14.6 	 
6265440 	 13.3 	 
6266880 	 14.1 	 
6268320 	 19.5 	 
6269760 	 10.9 	 
6271200 	 5.9 	 
6272640 	 1.8 	 
6274080 	 4 	 
6275520 	 8.8 	 
6276960 	 9.8 	 
6278400 	 11.6 	 
6279840 	 10.1 	 
6281280 	 9.1 	 
6282720 	 10.2 	 
6284160 	 7.4 	 
6285600 	 12.1 	 
6287040 	 13.7 	 
6288480 	 10.1 	 
6289920 	 12 	 
6291360 	 11.2 	 
6292800 	 9.7 	 
6294240 	 4.5 	 
6295680 	 4 	 
6297120 	 8.2 	 
6298560 	 7 	 
6300000 	 6.2 	 
6301440 	 6 	 
6302880 	 3.6 	 
6304320 	 2.6 	 
6306610 	 1.5 	 
6309850 	 3.1 	 
6311290 	 3.1 	 
6312730 	 2.5 	 
6314170 	 4.6 	 
6315610 	 3.5 	 
6317050 	 2.6 	 
6318490 	 3.1 	 
6319930 	 3.5 	 
6321370 	 2.4 	 
6322810 	 -1.2 	 
6324250 	 1.5 	 
6325690 	 5.3 	 
6327130 	 7.4 	 
6328570 	 6.2 	 
6330010 	 7.1 	 
6331450 	 7.2 	 
6332890 	 8.4 	 
6334330 	 5.2 	 
6335770 	 6.2 	 
6337210 	 9 	 
6338650 	 5.2 	 
6340090 	 13.7 	 
6341530 	 11.3 	 
6342970 	 8 	 
6344410 	 2 	 
6345850 	 1.7 	 
6347290 	 3.5 	 
6348730 	 3.4 	 
6350170 	 2.2 	 
6351610 	 2.3 	 
6353050 	 3.1 	 
6354490 	 2 	 
6355930 	 0.6 	 
6357370 	 2.1 	 
6358810 	 0.8 	 
6360250 	 0.7 	 
6361690 	 2 	 
6363130 	 1.2 	 
6364570 	 1 	 
6366010 	 0 	 
6367450 	 1 	 
6368890 	 -1.5 	 
6370330 	 4.3 	 
6371770 	 0.4 	 
6373210 	 1.2 	 
6374650 	 0.6 	 
6376090 	 -1.3 	 
6377530 	 -1.4 	 
6378970 	 3.2 	 
6380410 	 4.3 	 
6381850 	 6.1 	 
6383290 	 12 	 
6384730 	 4 	 
6386170 	 1.5 	 
6387610 	 -0.1 	 
6389050 	 -0.3 	 
6390490 	 2.4 	 
6391930 	 1.2 	 
6393370 	 3.4 	 
6394810 	 8.3 	 
6396250 	 2.4 	 
6397690 	 -1.1 	 
6399130 	 2.1 	 
6400570 	 3.7 	 
6402010 	 10.1 	 
6403450 	 6 	 
6404890 	 6.5 	 
6406330 	 5.9 	 
6407770 	 0.8 	 
6409210 	 -4.4 	 
6410650 	 -7.2 	 
6412090 	 -11.6 	 
6413530 	 -8.9 	 
6414970 	 -7.9 	 
6416410 	 -7.6 	 
6417850 	 -6.1 	 
6419290 	 0.4 	 
6420730 	 4.7 	 
6422170 	 7.6 	 
6423610 	 6 	 
6425050 	 2.6 	 
6426490 	 7.6 	 
6427930 	 10.3 	 
6429370 	 9 	 
6430810 	 11.5 	 
6432250 	 9.8 	 
6433690 	 10.3 	 
6435130 	 7.7 	 
6436570 	 2.1 	 
6438010 	 0.9 	 
6439450 	 -1.5 	 
6440890 	 1.2 	 
6442330 	 6.5 	 
6443770 	 4 	 
6445210 	 1.9 	 
6446650 	 -4.9 	 
6448090 	 -4.5 	 
6449530 	 -0.7 	 
6450970 	 1.1 	 
6452410 	 2.8 	 
6453850 	 8.2 	 
6455290 	 5.4 	 
6456730 	 7.2 	 
6458170 	 4 	 
6459610 	 4.2 	 
6461050 	 4.8 	 
6462490 	 3.5 	 
6463930 	 -1.6 	 
6465370 	 0 	 
6466810 	 -0.4 	 
6468250 	 4.4 	 
6469690 	 3.6 	 
6471130 	 4.8 	 
6472570 	 1.7 	 
6474010 	 2.7 	 
6475450 	 5.6 	 
6476890 	 5.3 	 
6478330 	 4.4 	 
6479770 	 7.9 	 
6481210 	 1.8 	 
6482650 	 5.3 	 
6484090 	 7.9 	 
6485530 	 5.1 	 
6486970 	 4.4 	 
6488410 	 3.3 	 
6489850 	 3.4 	 
6491290 	 1 	 
6492730 	 0.3 	 
6494170 	 1.2 	 
6495610 	 3.8 	 
6497050 	 6.3 	 
6498490 	 7.9 	 
6499930 	 -0.6 	 
6501370 	 -3.1 	 
6502810 	 -2.7 	 
6504250 	 -2.4 	 
6505690 	 2.5 	 
6507130 	 1.1 	 
6508570 	 4.5 	 
6510010 	 6.9 	 
6511450 	 1.9 	 
6512890 	 4 	 
6514330 	 0 	 
6515770 	 -1 	 
6517210 	 0.2 	 
6518650 	 0.9 	 
6520090 	 -1.1 	 
6521530 	 2.6 	 
6522970 	 4.8 	 
6524410 	 11.4 	 
6525850 	 4.6 	 
6527290 	 5.3 	 
6528730 	 5.6 	 
6530170 	 0.8 	 
6531610 	 8.9 	 
6533050 	 6.5 	 
6534490 	 4.8 	 
6535930 	 4.5 	 
6537370 	 3.1 	 
6538810 	 13 	 
6540250 	 20.4 	 
6541690 	 12.6 	 
6543130 	 10.1 	 
6544570 	 5.1 	 
6546010 	 8.4 	 
6547450 	 9.1 	 
6548890 	 9.3 	 
6550330 	 9.8 	 
6551770 	 10.3 	 
6553210 	 8 	 
6554650 	 9.5 	 
6556090 	 12.6 	 
6557530 	 9.7 	 
6558970 	 8.7 	 
6560410 	 10.6 	 
6561850 	 8.3 	 
6563290 	 8.3 	 
6564730 	 10.4 	 
6566170 	 7.1 	 
6567610 	 6.6 	 
6569050 	 6.8 	 
6570490 	 10 	 
6571930 	 12.5 	 
6573370 	 10.6 	 
6574810 	 18 	 
6576250 	 16.4 	 
6577690 	 16.2 	 
6579130 	 13.5 	 
6580570 	 15 	 
6582010 	 15.1 	 
6583450 	 12.3 	 
6584890 	 14 	 
6586330 	 14.4 	 
6587770 	 17.8 	 
6589210 	 10.4 	 
6590650 	 14 	 
6592090 	 14.8 	 
6593530 	 16.2 	 
6594970 	 21.8 	 
6596410 	 21.3 	 
6597850 	 20.4 	 
6599290 	 20.3 	 
6600730 	 18.1 	 
6602170 	 13.7 	 
6603610 	 14.1 	 
6605050 	 14.9 	 
6606490 	 13.6 	 
6607930 	 13.7 	 
6609370 	 15.8 	 
6610810 	 16.7 	 
6612250 	 18.8 	 
6613690 	 14.7 	 
6615130 	 13.3 	 
6616570 	 11.9 	 
6618010 	 14.1 	 
6619450 	 17 	 
6620890 	 14.4 	 
6622330 	 18.4 	 
6623770 	 14.8 	 
6625210 	 14 	 
6626650 	 16.3 	 
6628090 	 14.4 	 
6629530 	 15.8 	 
6630970 	 15.5 	 
6632410 	 17.3 	 
6633850 	 16.3 	 
6635290 	 15.5 	 
6636730 	 17 	 
6638170 	 17 	 
6639610 	 14.3 	 
6641050 	 14.3 	 
6642490 	 10.6 	 
6643930 	 11.4 	 
6645370 	 11.8 	 
6646810 	 13.9 	 
6648250 	 15.8 	 
6649690 	 15.7 	 
6651130 	 17 	 
6652570 	 16.4 	 
6654010 	 15.7 	 
6655450 	 15.3 	 
6656890 	 13 	 
6658330 	 15.9 	 
6659770 	 14.4 	 
6661210 	 14.9 	 
6662650 	 12.4 	 
6664090 	 13.1 	 
6665530 	 14 	 
6666970 	 16 	 
6668410 	 15 	 
6669850 	 14.3 	 
6671290 	 13.9 	 
6672730 	 14.1 	 
6674170 	 12.4 	 
6675610 	 14.3 	 
6677050 	 15.4 	 
6678490 	 12.4 	 
6679930 	 13.7 	 
6681370 	 15.7 	 
6682810 	 12.1 	 
6684250 	 14.6 	 
6685690 	 16.4 	 
6687130 	 14.6 	 
6688570 	 12.6 	 
6690010 	 17.1 	 
6691450 	 15.5 	 
6692890 	 9.9 	 
6694330 	 8.6 	 
6695770 	 13.1 	 
6697210 	 11.5 	 
6698650 	 13.8 	 
6700090 	 13.8 	 
6701530 	 15.1 	 
6702970 	 11.7 	 
6704410 	 13.3 	 
6705850 	 7.8 	 
6707290 	 9.9 	 
6708730 	 11.4 	 
6710170 	 12.2 	 
6711610 	 11.2 	 
6713050 	 11.3 	 
6714490 	 11.9 	 
6715930 	 16.6 	 
6717370 	 18.9 	 
6718810 	 17.6 	 
6720250 	 14.7 	 
6721690 	 10.4 	 
6723130 	 11.6 	 
6724570 	 18.9 	 
6726010 	 13.5 	 
6727450 	 12.6 	 
6728890 	 10 	 
6730330 	 10.2 	 
6731770 	 9.9 	 
6733210 	 8.9 	 
6734650 	 5.4 	 
6736090 	 7.6 	 
6737530 	 15.3 	 
6738970 	 11.7 	 
6740410 	 15.8 	 
6741850 	 14.7 	 
6743290 	 9.7 	 
6744730 	 11.2 	 
6746170 	 6.5 	 
6747610 	 9.1 	 
6749050 	 12.2 	 
6750490 	 19.8 	 
6751930 	 11.1 	 
6753370 	 10.6 	 
6754810 	 10.1 	 
6756250 	 11.5 	 
6757690 	 4 	 
6759130 	 4.8 	 
6760570 	 5.1 	 
6762010 	 7.7 	 
6763450 	 9.6 	 
6764890 	 3.7 	 
6766330 	 9.5 	 
6767770 	 8.4 	 
6769210 	 2 	 
6770650 	 1.7 	 
6772090 	 5.5 	 
6773530 	 10.8 	 
6774970 	 14 	 
6776410 	 13.3 	 
6777850 	 4 	 
6779290 	 6.8 	 
6780730 	 0.6 	 
6782170 	 4.3 	 
6783610 	 9.6 	 
6785050 	 10.5 	 
6786490 	 7.9 	 
6787930 	 9 	 
6789370 	 12 	 
6790810 	 10.2 	 
6792250 	 7.4 	 
6793690 	 6.1 	 
6795130 	 4.7 	 
6796570 	 6.1 	 
6798010 	 7 	 
6799450 	 4.3 	 
6800890 	 9.6 	 
6802330 	 6.4 	 
6803770 	 2.1 	 
6805210 	 -0.5 	 
6806650 	 -2.3 	 
6808090 	 3.3 	 
6809530 	 5 	 
6810970 	 6 	 
6812410 	 7.4 	 
6813850 	 5.4 	 
6815290 	 4.8 	 
6816730 	 4.7 	 
6818170 	 9.3 	 
6819610 	 9.5 	 
6821050 	 6.6 	 
6822490 	 2.3 	 
6823930 	 -2.5 	 
6825370 	 3.7 	 
6826810 	 0.8 	 
6828250 	 3.9 	 
6829690 	 3.5 	 
6831130 	 2 	 
6832570 	 -0.9 	 
6834010 	 2.7 	 
6835450 	 8.3 	 
6836890 	 4.4 	 
6838330 	 0.7 	 
6839770 	 3.6 	 
6841210 	 1.8 	 
6842650 	 0.3 	 
6844090 	 4.4 	 
6845530 	 4.9 	 
6846970 	 1.5 	 
6848410 	 3.4 	 
6849850 	 1.5 	 
6851290 	 3.7 	 
6852730 	 7.5 	 
6854170 	 7.1 	 
6855610 	 8 	 
6857050 	 7.7 	 
6858490 	 7.7 	 
6859930 	 2.9 	 
6861370 	 5.7 	 
6862810 	 4.8 	 
6864250 	 -4.8 	 
6865690 	 -4.2 	 
6867130 	 -1 	 
6868570 	 9.3 	 
6870010 	 5.5 	 
6871450 	 0.9 	 
6872890 	 3.9 	 
6874330 	 8.5 	 
6875770 	 8.3 	 
6877210 	 10.8 	 
6878650 	 13 	 
6880090 	 12.3 	 
6881530 	 9.9 	 
6882970 	 9.4 	 
6884410 	 6.6 	 
6885850 	 1.7 	 
6887290 	 3.2 	 
6888730 	 1.4 	 
6890170 	 1.3 	 
6891610 	 5 	 
6893050 	 -1.7 	 
6894490 	 -1.3 	 
6895930 	 -0.5 	 
6897370 	 1.6 	 
6898810 	 -2.1 	 
6900250 	 0.3 	 
6901690 	 1.8 	 
6903130 	 4.7 	 
6904570 	 5.4 	 
6906010 	 4 	 
6907450 	 3.6 	 
6908890 	 0.9 	 
6910330 	 3.6 	 
6911770 	 4.1 	 
6913210 	 3.9 	 
6914650 	 2 	 
6916090 	 2.1 	 
6917530 	 2 	 
6918970 	 3.2 	 
6920410 	 5.9 	 
6921850 	 5.4 	 
6923290 	 4.1 	 
6924730 	 2.7 	 
6926170 	 7.5 	 
6927610 	 7.6 	 
6929050 	 6.8 	 
6930490 	 2.6 	 
6931930 	 7.3 	 
6933370 	 3.1 	 
6934810 	 5.1 	 
6936250 	 9.3 	 
6937690 	 3.7 	 
6939130 	 2.2 	 
6940570 	 -3.5 	 
6942010 	 -1.1 	 
6943450 	 8.6 	 
6944890 	 6.4 	 
6946330 	 8.2 	 
6947770 	 10.8 	 
6949210 	 6.8 	 
6950650 	 5 	 
6952090 	 3.9 	 
6953530 	 3.2 	 
6954970 	 4.3 	 
6956410 	 3.1 	 
6957850 	 7.9 	 
6959290 	 1.2 	 
6960730 	 0.5 	 
6962170 	 0 	 
6963610 	 1 	 
6965050 	 1.4 	 
6966490 	 2.2 	 
6967930 	 -0.5 	 
6969370 	 -2.3 	 
6970810 	 -1.5 	 
6972250 	 -2.5 	 
6973690 	 -3.5 	 
6975130 	 -0.5 	 
6976570 	 1.4 	 
6978010 	 2.2 	 
6979450 	 5.5 	 
6980890 	 7.8 	 
6982330 	 4.9 	 
6983770 	 7.6 	 
6985210 	 5.4 	 
6986650 	 1.7 	 
6988090 	 9 	 
6989530 	 -1.2 	 
6990970 	 2.1 	 
6992410 	 4.2 	 
6993850 	 7.5 	 
6995290 	 7.6 	 
6996730 	 0.4 	 
6998170 	 0.6 	 
6999610 	 -0.2 	 
7001050 	 2.9 	 
7002490 	 3 	 
7003930 	 4.1 	 
7005370 	 6.7 	 
7006810 	 6.1 	 
7008250 	 5.1 	 
7009690 	 2.1 	 
7011130 	 -0.4 	 
7012570 	 -0.7 	 
7014010 	 1.1 	 
7015450 	 8.7 	 
7016890 	 9.2 	 
7018330 	 9.8 	 
7019770 	 4.9 	 
7021210 	 4.5 	 
7022650 	 0.3 	 
7024090 	 3.5 	 
7025530 	 9.9 	 
7026970 	 7.9 	 
7028410 	 11.4 	 
7029850 	 5.8 	 
7031290 	 5.3 	 
7032730 	 2.6 	 
7034170 	 3.3 	 
7035610 	 1.6 	 
7037050 	 6.5 	 
7038490 	 3.9 	 
7039930 	 4.5 	 
7041370 	 8.7 	 
7042810 	 6.9 	 
7044250 	 6.6 	 
7045690 	 7.7 	 
7047130 	 5.5 	 
7048570 	 3.7 	 
7050010 	 4.4 	 
7051450 	 4.6 	 
7052890 	 2.3 	 
7054330 	 7.1 	 
7055770 	 7.5 	 
7057210 	 7.3 	 
7058650 	 7 	 
7060090 	 4 	 
7061530 	 6.8 	 
7062970 	 9.4 	 
7064410 	 6.6 	 
7065850 	 14.1 	 
7067290 	 15.9 	 
7068730 	 11.9 	 
7070170 	 11.3 	 
7071610 	 7.1 	 
7073050 	 8.8 	 
7074490 	 16.5 	 
7075930 	 11 	 
7077370 	 17.9 	 
7078810 	 19.8 	 
7080250 	 15.8 	 
7081690 	 11.7 	 
7083130 	 9.5 	 
7084570 	 16.1 	 
7086010 	 12.2 	 
7087450 	 9.6 	 
7088890 	 14.5 	 
7090330 	 13.8 	 
7091770 	 10.8 	 
7093210 	 7.2 	 
7094650 	 7.9 	 
7096090 	 7.8 	 
7097530 	 9.6 	 
7098970 	 7.4 	 
7100410 	 11 	 
7101850 	 13.2 	 
7103290 	 18.3 	 
7104730 	 15.5 	 
7106170 	 12.9 	 
7107610 	 13.8 	 
7109050 	 13.3 	 
7110490 	 11.8 	 
7111930 	 17.4 	 
7113370 	 14.2 	 
7114810 	 10.4 	 
7116250 	 8.5 	 
7117690 	 11.7 	 
7119130 	 13.7 	 
7120570 	 12.2 	 
7122010 	 20.2 	 
7123450 	 17.7 	 
7124890 	 13.3 	 
7126330 	 10.2 	 
7127770 	 12.1 	 
7129210 	 18.6 	 
7130650 	 17.8 	 
7132090 	 16.1 	 
7133530 	 16.6 	 
7134970 	 15.7 	 
7136410 	 11.3 	 
7137850 	 15.7 	 
7139290 	 16.1 	 
7140730 	 13.8 	 
7142170 	 10.7 	 
7143610 	 13.5 	 
7145050 	 13.5 	 
7146490 	 12.5 	 
7147930 	 12.2 	 
7149370 	 17.3 	 
7150810 	 13.6 	 
7152250 	 14.3 	 
7153690 	 12 	 
7155130 	 15.7 	 
7156570 	 11.5 	 
7158010 	 19.6 	 
7159450 	 17.2 	 
7160890 	 13.8 	 
7162330 	 12.6 	 
7163770 	 8.4 	 
7165210 	 13.6 	 
7166650 	 17.7 	 
7168090 	 23.5 	 
7169530 	 17.2 	 
7170970 	 15.8 	 
7172410 	 14.8 	 
7173850 	 17 	 
7175290 	 18.6 	 
7176730 	 17.5 	 
7178170 	 11.8 	 
7179610 	 9.7 	 
7181050 	 16.6 	 
7182490 	 13.5 	 
7183930 	 17.3 	 
7185370 	 19.7 	 
7186810 	 12.2 	 
7188250 	 15.6 	 
7189690 	 17.2 	 
7191130 	 17.9 	 
7192570 	 8.7 	 
7194010 	 7.3 	 
7195450 	 10.1 	 
7196890 	 11.8 	 
7198330 	 12.5 	 
7199770 	 12 	 
7201210 	 16.3 	 
7202650 	 16.5 	 
7204090 	 19.6 	 
7205530 	 19.2 	 
7206970 	 16.5 	 
7208410 	 20.6 	 
7209850 	 15.5 	 
7211290 	 14.1 	 
7212730 	 17.9 	 
7214170 	 10.3 	 
7215610 	 11.7 	 
7217050 	 14.2 	 
7218490 	 14.4 	 
7219930 	 17.4 	 
7221370 	 20.3 	 
7222810 	 16.9 	 
7224250 	 16.7 	 
7225690 	 7.8 	 
7227130 	 13.5 	 
7228570 	 15.7 	 
7230010 	 11.7 	 
7231450 	 15.8 	 
7232890 	 15.5 	 
7234330 	 14.5 	 
7235770 	 15 	 
7237210 	 16.7 	 
7238650 	 15.7 	 
7240090 	 16.1 	 
7241530 	 15.3 	 
7242970 	 14.5 	 
7244410 	 15.2 	 
7245850 	 11.5 	 
7247290 	 15.1 	 
7248730 	 17.4 	 
7250170 	 12.2 	 
7251610 	 12.3 	 
7253050 	 10.1 	 
7254490 	 10.7 	 
7255930 	 9.2 	 
7257370 	 9.9 	 
7258810 	 3.8 	 
7260250 	 3.8 	 
7261690 	 5.9 	 
7263130 	 10.1 	 
7264570 	 11.8 	 
7266010 	 7.7 	 
7267450 	 9 	 
7268890 	 8.2 	 
7270330 	 3.9 	 
7271770 	 3.6 	 
7273210 	 10.5 	 
7274650 	 13 	 
7276090 	 7.3 	 
7277530 	 5.7 	 
7278970 	 10.4 	 
7280410 	 11 	 
7281850 	 4.7 	 
7283290 	 10.2 	 
7284730 	 2.3 	 
7286170 	 7.1 	 
7287610 	 5.8 	 
7289050 	 2.4 	 
7290490 	 9.3 	 
7291930 	 12.6 	 
7293370 	 13.2 	 
7294810 	 13.9 	 
7296250 	 16.4 	 
7297690 	 14.9 	 
7299130 	 5 	 
7300570 	 10.6 	 
7302010 	 14.2 	 
7303450 	 13.8 	 
7304890 	 13.1 	 
7306330 	 14.6 	 
7307770 	 12.8 	 
7309210 	 13.8 	 
7310650 	 12.8 	 
7312090 	 15.5 	 
7313530 	 14.6 	 
7314970 	 11 	 
7316410 	 9 	 
7317850 	 15.8 	 
7319290 	 10.7 	 
7320730 	 10 	 
7322170 	 7.3 	 
7323610 	 6 	 
7325050 	 6.9 	 
7326490 	 8.6 	 
7327930 	 9.9 	 
7329370 	 13.4 	 
7330810 	 7.9 	 
7332250 	 6.7 	 
7333690 	 2.2 	 
7335130 	 3.9 	 
7336570 	 3.8 	 
7338010 	 11.4 	 
7339450 	 10.7 	 
7340890 	 10.3 	 
7342330 	 8.1 	 
7343770 	 3.6 	 
7345210 	 1.7 	 
7346650 	 6.2 	 
7348090 	 4.9 	 
7349530 	 8.6 	 
7350970 	 8.3 	 
7352410 	 7.7 	 
7353850 	 3.3 	 
7355290 	 4.4 	 
7356730 	 5.6 	 
7358170 	 7.5 	 
7359610 	 6.5 	 
7361050 	 5.5 	 
7362490 	 2.8 	 
7363930 	 1.4 	 
7365370 	 1 	 
7366810 	 0.1 	 
7368250 	 2.3 	 
7369690 	 4.5 	 
7371130 	 3.7 	 
7372570 	 1 	 
7374010 	 -2.5 	 
7375450 	 -0.3 	 
7376890 	 -1.5 	 
7378330 	 -6.1 	 
7379770 	 -3.5 	 
7381210 	 -10 	 
7382650 	 -12.6 	 
7384090 	 -5.7 	 
7385530 	 -7 	 
7386970 	 1.4 	 
7388410 	 9 	 
7389850 	 9.2 	 
7391290 	 9.9 	 
7392730 	 9.6 	 
7394170 	 9.1 	 
7395610 	 9.5 	 
7397050 	 11.8 	 
7398490 	 1.5 	 
7399930 	 7.7 	 
7401370 	 11.9 	 
7402810 	 3.3 	 
7404250 	 16.2 	 
7405690 	 14.5 	 
7407130 	 14.2 	 
7408570 	 6.4 	 
7410010 	 9.2 	 
7411450 	 10.8 	 
7412890 	 9.9 	 
7414330 	 8.4 	 
7415770 	 9.3 	 
7417210 	 5.1 	 
7418650 	 5.5 	 
7420090 	 9.3 	 
7421530 	 9.4 	 
7422970 	 8.1 	 
7424410 	 6.3 	 
7425850 	 5.9 	 
7427290 	 4.8 	 
7428730 	 2.1 	 
7430170 	 -5.4 	 
7431610 	 0.6 	 
7433050 	 0 	 
7434490 	 -5.3 	 
7435930 	 0.4 	 
7437370 	 0.1 	 
7438810 	 1.9 	 
7440250 	 0.1 	 
7441690 	 -1.7 	 
7443130 	 2 	 
7444570 	 -2 	 
7446010 	 -6.8 	 
7447450 	 5.6 	 
7448890 	 2.6 	 
7450330 	 5.9 	 
7451770 	 6.7 	 
7453210 	 8.9 	 
7454650 	 6.7 	 
7456090 	 4.9 	 
7457530 	 -0.7 	 
7458970 	 -2.5 	 
7460410 	 -6.3 	 
7461850 	 -2 	 
7463290 	 0.6 	 
7464730 	 5.1 	 
7466170 	 5.3 	 
7467610 	 7.3 	 
7469050 	 3.3 	 
7470490 	 -0.3 	 
7471930 	 1.5 	 
7473370 	 10.5 	 
7474810 	 11 	 
7476250 	 9.5 	 
7477690 	 3.8 	 
7479130 	 7 	 
7480570 	 0.4 	 
7482010 	 8.1 	 
7483450 	 4.2 	 
7484890 	 3.2 	 
7486330 	 -3.1 	 
7487770 	 -3.8 	 
7489210 	 -1.1 	 
7490650 	 -4.8 	 
7492090 	 -4.6 	 
7493530 	 -3.5 	 
7494970 	 0.8 	 
7496410 	 2.8 	 
7497850 	 2.3 	 
7499290 	 4.2 	 
7500730 	 -0.1 	 
7502170 	 4.2 	 
7503610 	 8.8 	 
7505050 	 -0.8 	 
7506490 	 1.6 	 
7507930 	 10.6 	 
7509370 	 10.2 	 
7510810 	 0.4 	 
7512250 	 2.3 	 
7513690 	 7.2 	 
7515130 	 8.7 	 
7516570 	 9.3 	 
7518010 	 8 	 
7519450 	 8.8 	 
7520890 	 8.6 	 
7522330 	 11.3 	 
7523770 	 14 	 
7525210 	 8.8 	 
7526650 	 7.4 	 
7528090 	 -0.1 	 
7529530 	 -1.8 	 
7530970 	 6 	 
7532410 	 14.1 	 
7533850 	 10 	 
7535290 	 9.8 	 
7536730 	 6.9 	 
7538170 	 1 	 
7539610 	 -1.8 	 
7541050 	 0.5 	 
7542490 	 0.6 	 
7543930 	 7.8 	 
7545370 	 7.4 	 
7546810 	 5.4 	 
7548250 	 6.4 	 
7549690 	 8.6 	 
7551130 	 7.3 	 
7552570 	 7.9 	 
7554010 	 1 	 
7555450 	 1 	 
7556890 	 7.4 	 
7558330 	 8.6 	 
7559770 	 6.2 	 
7561210 	 10.6 	 
7562650 	 5.5 	 
7564090 	 4.3 	 
7565530 	 11.4 	 
7566970 	 10.4 	 
7568410 	 8.4 	 
7569850 	 5.9 	 
7571290 	 -1 	 
7572730 	 3.6 	 
7574170 	 9.6 	 
7575610 	 9.2 	 
7577050 	 3.8 	 
7578490 	 10.3 	 
7579930 	 9.6 	 
7581370 	 0.6 	 
7582810 	 5 	 
7584250 	 12.5 	 
7585690 	 8.1 	 
7587130 	 13.1 	 
7588570 	 12.5 	 
7590010 	 14.5 	 
7591450 	 12.4 	 
7592890 	 10.9 	 
7594330 	 11.7 	 
7595770 	 8.9 	 
7597210 	 5.9 	 
7598650 	 11.9 	 
7600090 	 7.9 	 
7601530 	 6.6 	 
7602970 	 2.5 	 
7604410 	 4.4 	 
7605850 	 7.8 	 
7607290 	 10.8 	 
7608730 	 13.5 	 
7610170 	 14.1 	 
7611610 	 5.3 	 
7613050 	 5.3 	 
7614490 	 7.4 	 
7615930 	 7.3 	 
7617370 	 8.7 	 
7618810 	 10.5 	 
7620250 	 7.7 	 
7621690 	 9.6 	 
7623130 	 11.9 	 
7624570 	 10.4 	 
7626010 	 12.4 	 
7627450 	 9.3 	 
7628890 	 9.7 	 
7630330 	 10.5 	 
7631770 	 14 	 
7633210 	 14.1 	 
7634650 	 12.5 	 
7636090 	 15.3 	 
7637530 	 19.3 	 
7638970 	 15.5 	 
7640410 	 17.4 	 
7641850 	 12.7 	 
7643290 	 12.5 	 
7644730 	 11.5 	 
7646170 	 12.7 	 
7647610 	 14.1 	 
7649050 	 20 	 
7650490 	 18.8 	 
7651930 	 17.7 	 
7653370 	 20.5 	 
7654810 	 16.2 	 
7656250 	 14.9 	 
7657690 	 15.3 	 
7659130 	 20.4 	 
7660570 	 13.9 	 
7662010 	 15.1 	 
7663450 	 18.2 	 
7664890 	 14.7 	 
7666330 	 17 	 
7667770 	 15.4 	 
7669210 	 13.6 	 
7670650 	 13.2 	 
7672090 	 14.6 	 
7673530 	 11.9 	 
7674970 	 10.6 	 
7676410 	 19.5 	 
7677850 	 20.3 	 
7679290 	 19.4 	 
7680730 	 17.9 	 
7682170 	 17.7 	 
7683610 	 15.1 	 
7685050 	 15 	 
7686490 	 19.6 	 
7687930 	 17.7 	 
7689370 	 14.6 	 
7690810 	 10.7 	 
7692250 	 12.3 	 
7693690 	 15.9 	 
7695130 	 14.4 	 
7696570 	 11.7 	 
7698010 	 18.6 	 
7699450 	 18.1 	 
7700890 	 12.9 	 
7702330 	 12.5 	 
7703770 	 14.2 	 
7705210 	 16.8 	 
7706650 	 17.6 	 
7708090 	 16.2 	 
7709530 	 17.5 	 
7710970 	 15.7 	 
7712410 	 15.1 	 
7713850 	 15.3 	 
7715290 	 14.4 	 
7716730 	 11.6 	 
7718170 	 14.2 	 
7719610 	 11.8 	 
7721050 	 10.8 	 
7722490 	 13.7 	 
7723930 	 12 	 
7725370 	 14.3 	 
7726810 	 18.7 	 
7728250 	 14.2 	 
7729690 	 12.8 	 
7731130 	 18.8 	 
7732570 	 18.5 	 
7734010 	 17.4 	 
7735450 	 15.2 	 
7736890 	 22.4 	 
7738330 	 17.4 	 
7739770 	 16.5 	 
7741210 	 14.6 	 
7742650 	 12.5 	 
7744090 	 16.8 	 
7745530 	 16.7 	 
7746970 	 11.8 	 
7748410 	 13.5 	 
7749850 	 10.2 	 
7751290 	 11.8 	 
7752730 	 12.7 	 
7754170 	 12.1 	 
7755610 	 14.4 	 
7757050 	 13.1 	 
7758490 	 14.3 	 
7759930 	 10.2 	 
7761370 	 18.5 	 
7762810 	 16.9 	 
7764250 	 14.6 	 
7765690 	 13.5 	 
7767380 	 23.6 	 
7769740 	 18.5 	 
7771610 	 20.9 	 
7773150 	 18.8 	 
7774590 	 13.8 	 
7776030 	 17.6 	 
7778050 	 20.5 	 
7779880 	 20 	 
7781320 	 14.8 	 
7782760 	 15.5 	 
7784200 	 18.2 	 
7785640 	 12.5 	 
7787080 	 10.5 	 
7788520 	 8.3 	 
7789960 	 12.5 	 
7791400 	 9.6 	 
7792840 	 11.5 	 
7794650 	 18.3 	 
7796600 	 20.8 	 
7798040 	 16.6 	 
7799480 	 22.6 	 
7800920 	 24.6 	 
7802360 	 16.2 	 
7803800 	 16.2 	 
7805240 	 16.7 	 
7806680 	 19.1 	 
7808120 	 21.8 	 
7809560 	 19 	 
7811000 	 20 	 
7812440 	 22.1 	 
7813880 	 22.2 	 
7815320 	 16.2 	 
7816760 	 22 	 
7818200 	 10.5 	 
7819640 	 8.6 	 
7821080 	 9.5 	 
7822520 	 11.5 	 
7823960 	 13.3 	 
7825400 	 15.9 	 
7826840 	 14.8 	 
7828280 	 15.2 	 
7829720 	 12.5 	 
7831160 	 12.1 	 
7832600 	 11.4 	 
7834040 	 11.2 	 
7835480 	 10.5 	 
7836920 	 13.2 	 
7838360 	 12.5 	 
7839800 	 14.6 	 
7841240 	 12.7 	 
7842680 	 12.8 	 
7844120 	 12.8 	 
7845560 	 13.1 	 
7847000 	 9 	 
7848440 	 8.4 	 
7849880 	 10.8 	 
7851320 	 11.2 	 
7852760 	 9.8 	 
7854200 	 10.4 	 
7855640 	 9.3 	 
7857080 	 8.8 	 
7858520 	 6.4 	 
7859960 	 7.2 	 
7861400 	 14 	 
7862840 	 11.4 	 
7864280 	 10.9 	 
7865720 	 7.7 	 
7867160 	 4.6 	 
7868600 	 7.2 	 
7870040 	 12 	 
7871480 	 8.9 	 
7872920 	 8.9 	 
7874360 	 4.5 	 
7875800 	 11.3 	 
7877240 	 4.4 	 
7878680 	 4.8 	 
7880120 	 5.6 	 
7881560 	 2.5 	 
7883000 	 0.9 	 
7884440 	 2.3 	 
7885880 	 1.3 	 
7887320 	 -0.2 	 
7888760 	 -1.2 	 
7890200 	 0.3 	 
7891640 	 0.5 	 
7893080 	 5 	 
7894520 	 4.1 	 
7895960 	 1.7 	 
7897400 	 5.8 	 
7898840 	 6.7 	 
7900280 	 10.1 	 
7901720 	 8.4 	 
7903160 	 9.3 	 
7904600 	 7.8 	 
7906040 	 4.3 	 
7907480 	 7.7 	 
7908920 	 9 	 
7910360 	 5.9 	 
7911800 	 2.2 	 
7913240 	 5.5 	 
7914680 	 7.2 	 
7916120 	 10.2 	 
7917560 	 9.3 	 
7919000 	 9.9 	 
7920440 	 12.1 	 
7921880 	 12.1 	 
7923320 	 8.7 	 
7924760 	 7.9 	 
7926200 	 10.3 	 
7927640 	 10.2 	 
7929080 	 8.6 	 
7930520 	 9 	 
7931960 	 8.4 	 
7933400 	 9.3 	 
7934840 	 9.9 	 
7936280 	 8.8 	 
7937720 	 8.5 	 
7939160 	 2.8 	 
7940600 	 -1 	 
7942040 	 -2.2 	 
7943480 	 0.1 	 
7944920 	 -1.2 	 
7946360 	 -1.8 	 
7947800 	 0 	 
7949240 	 1.8 	 
7950680 	 1 	 
7952120 	 0.9 	 
7953560 	 -0.6 	 
7955000 	 -0.9 	 
7956440 	 -2.2 	 
7957880 	 -0.7 	 
7959320 	 -1.6 	 
7960760 	 2.9 	 
7962200 	 9.8 	 
7963640 	 6.8 	 
7965080 	 10.7 	 
7966520 	 9.3 	 
7967960 	 7.6 	 
7969400 	 5.7 	 
7970840 	 9.1 	 
7972280 	 11 	 
7973720 	 10.6 	 
7975160 	 7 	 
7976600 	 7.5 	 
7978040 	 9.7 	 
7979480 	 10.1 	 
7980920 	 10.1 	 
7982360 	 11.1 	 
7983800 	 11.6 	 
7985240 	 3.3 	 
7986680 	 9.2 	 
7988120 	 12.4 	 
7989560 	 11.8 	 
7991000 	 8.7 	 
7992440 	 8.2 	 
7993880 	 8.8 	 
7995320 	 10.4 	 
7996760 	 14.9 	 
7998200 	 12.6 	 
7999640 	 11.2 	 
8001080 	 8.2 	 
8002520 	 10 	 
8003960 	 10.6 	 
8005400 	 10.9 	 
8006840 	 11.6 	 
8008280 	 8.1 	 
8009720 	 7 	 
8011160 	 9.2 	 
8012600 	 7.5 	 
8014040 	 8.3 	 
8015480 	 9.4 	 
8016920 	 11.4 	 
8018360 	 10.4 	 
8019800 	 13.6 	 
8021240 	 16.3 	 
8022680 	 8.9 	 
8024120 	 7.8 	 
8025560 	 11.2 	 
8027000 	 8.8 	 
8028440 	 10.6 	 
8029880 	 13.7 	 
8031320 	 13.3 	 
8032760 	 8.8 	 
8034200 	 9.3 	 
8035640 	 12.9 	 
8037080 	 17.7 	 
8038520 	 15.8 	 
8039960 	 9.2 	 
8041400 	 13.2 	 
8042840 	 14.7 	 
8044280 	 16.1 	 
8045720 	 18 	 
8047160 	 12.2 	 
8048600 	 14.7 	 
8050040 	 4.2 	 
8051480 	 7.7 	 
8052920 	 11.9 	 
8054360 	 14.4 	 
8055800 	 8.1 	 
8057240 	 9.9 	 
8058680 	 13.6 	 
8060120 	 14.4 	 
8061560 	 17.1 	 
8063000 	 11.6 	 
8064440 	 12.7 	 
8065880 	 14.3 	 
8067320 	 15 	 
8068760 	 17.8 	 
8070200 	 24.4 	 
8071640 	 22 	 
8073080 	 23.1 	 
8074520 	 12.8 	 
8075960 	 15 	 
8077400 	 17.4 	 
8078840 	 19.2 	 
8080280 	 24.7 	 
8081720 	 15.7 	 
8083160 	 4.7 	 
8084600 	 7.9 	 
8086040 	 7.9 	 
8087480 	 10.9 	 
8088920 	 9 	 
8090360 	 7.5 	 
8091800 	 8.2 	 
8093240 	 8.2 	 
8094680 	 9.3 	 
8096120 	 7.5 	 
8097560 	 10.3 	 
8099000 	 12.7 	 
8100440 	 19.1 	 
8101880 	 15.6 	 
8103320 	 18.4 	 
8104760 	 25.1 	 
8106200 	 26.6 	 
8107640 	 15.2 	 
8109080 	 15.4 	 
8110520 	 15.9 	 
8111960 	 17 	 
8113400 	 14.3 	 
8114840 	 14.2 	 
8116280 	 17 	 
8117720 	 19.4 	 
8119160 	 21.1 	 
8120600 	 24.4 	 
8122040 	 24.9 	 
8123480 	 23.3 	 
8124920 	 25.9 	 
8126360 	 17.3 	 
8127800 	 15 	 
8129240 	 18.1 	 
8130680 	 13.9 	 
8132120 	 18.6 	 
8133560 	 21.7 	 
8135000 	 16 	 
8136440 	 19.1 	 
8137880 	 20.4 	 
8139320 	 16.3 	 
8140760 	 19.9 	 
8142200 	 19.2 	 
8143640 	 16.4 	 
8145080 	 17.9 	 
8146520 	 13.5 	 
8147960 	 17.1 	 
8149400 	 19.2 	 
8150840 	 18.9 	 
8152280 	 16.6 	 
8153720 	 14.9 	 
8155160 	 21 	 
8156600 	 15.8 	 
8158040 	 19.3 	 
8159480 	 21.2 	 
8160920 	 21.4 	 
8162360 	 19.6 	 
8163800 	 14.3 	 
8165240 	 17 	 
8166680 	 14.1 	 
8168120 	 19.2 	 
8169560 	 18.3 	 
8171000 	 18.5 	 
8172440 	 18 	 
8173880 	 20.1 	 
8175320 	 21.4 	 
8176760 	 20.1 	 
8178200 	 22.7 	 
8179640 	 21.3 	 
8181080 	 20.1 	 
8182520 	 22.7 	 
8183960 	 26.9 	 
8185400 	 28.8 	 
8186840 	 30.1 	 
8188280 	 29.4 	 
8189720 	 24 	 
8191160 	 27.7 	 
8192600 	 19.7 	 
8194040 	 18.5 	 
8195480 	 14.8 	 
8196920 	 14.2 	 
8198360 	 20.2 	 
8199800 	 19.5 	 
8201240 	 19 	 
8202680 	 20.2 	 
8204120 	 22.7 	 
8205560 	 31 	 
8207000 	 23.9 	 
8208440 	 24.1 	 
8209880 	 14.7 	 
8211320 	 18.7 	 
8212760 	 22.9 	 
8214200 	 27.3 	 
8215640 	 19.5 	 
8217080 	 22.4 	 
8218520 	 27.2 	 
8219960 	 27 	 
8221400 	 30.5 	 
8222840 	 25.7 	 
8224280 	 23.5 	 
8225720 	 22.5 	 
8227160 	 21.6 	 
8228600 	 25.1 	 
8230040 	 24 	 
8231480 	 18.9 	 
8232920 	 24 	 
8234360 	 26.7 	 
8235800 	 30.6 	 
8237240 	 24 	 
8238680 	 21 	 
8240120 	 25.1 	 
8241560 	 22.8 	 
8243000 	 20.2 	 
8244440 	 26.4 	 
8245880 	 28.1 	 
8247320 	 20.9 	 
8248760 	 23 	 
8250200 	 24.7 	 
8251640 	 26.5 	 
8253080 	 28.6 	 
8254520 	 32.5 	 
8255960 	 24.1 	 
8257400 	 22.3 	 
8258840 	 27.6 	 
8260280 	 25.1 	 
8261720 	 23.5 	 
8263160 	 21.4 	 
8264600 	 23.1 	 
8266040 	 26 	 
8267480 	 19.9 	 
8268920 	 24.3 	 
8270360 	 23 	 
8271800 	 31.2 	 
8273240 	 20.8 	 
8274680 	 22.3 	 
8276120 	 26.4 	 
8277560 	 30.4 	 
8279000 	 27.9 	 
8280440 	 21.7 	 
8281880 	 27.9 	 
8283320 	 30.5 	 
8284760 	 21 	 
8286200 	 28.2 	 
8287640 	 17.8 	 
8289080 	 29.9 	 
8290520 	 23.1 	 
8291960 	 27.9 	 
8293400 	 22.9 	 
8294840 	 16.9 	 
8296280 	 17 	 
8297720 	 11.8 	 
8299160 	 13.3 	 
8300600 	 14.8 	 
8302040 	 15.6 	 
8303480 	 16.9 	 
8304920 	 18.9 	 
8306360 	 18.9 	 
8307800 	 23.8 	 
8309240 	 22.5 	 
8310680 	 23.2 	 
8312120 	 23.6 	 
8313560 	 22.7 	 
8315000 	 19.7 	 
8316440 	 15.4 	 
8317880 	 14.6 	 
8319320 	 16.7 	 
8320760 	 15.8 	 
8322200 	 11.7 	 
8323640 	 12.6 	 
8325080 	 14.1 	 
8326520 	 14.7 	 
8327960 	 13 	 
8329400 	 11.3 	 
8330840 	 14.2 	 
8332280 	 14.9 	 
8333720 	 12.5 	 
8335160 	 18 	 
8336600 	 16.5 	 
8338040 	 14.1 	 
8339480 	 12.7 	 
8340920 	 10.8 	 
8342360 	 11.1 	 
8343800 	 10.6 	 
8345240 	 9.7 	 
8346680 	 11.4 	 
8348120 	 16.4 	 
8349560 	 18.4 	 
8351000 	 16.2 	 
8352440 	 15 	 
8353880 	 16.1 	 
8355320 	 14.2 	 
8356760 	 13.4 	 
8358200 	 13.6 	 
8359640 	 13.3 	 
8361080 	 17.9 	 
8362520 	 13.3 	 
8363960 	 14.7 	 
8365400 	 15.3 	 
8366840 	 15 	 
8368280 	 13.2 	 
8369720 	 12.6 	 
8371160 	 9.9 	 
8372600 	 11.4 	 
8374040 	 10.9 	 
8375480 	 10.7 	 
8376920 	 6.5 	 
8378360 	 8 	 
8379800 	 6.6 	 
8381240 	 5.4 	 
8382680 	 9.2 	 
8384120 	 9.6 	 
8385560 	 8.8 	 
8387000 	 9.4 	 
8388440 	 7.9 	 
8389880 	 8.5 	 
8391320 	 7.9 	 
8392760 	 6.5 	 
8394200 	 5.8 	 
8395640 	 5.7 	 
8397080 	 4 	 
8398520 	 1.6 	 
8399960 	 0.7 	 
8401400 	 4 	 
8402840 	 5 	 
8404280 	 16.9 	 
8405720 	 11 	 
8407160 	 8.3 	 
8408600 	 12 	 
8410040 	 7.9 	 
8411480 	 4.8 	 
8412920 	 5.3 	 
8414360 	 1.8 	 
8415800 	 10.2 	 
8417240 	 4.1 	 
8418680 	 3.8 	 
8420120 	 3.8 	 
8421560 	 8.3 	 
8423000 	 8.6 	 
8424440 	 4.7 	 
8425880 	 5.1 	 
8427320 	 5.5 	 
8428760 	 3 	 
8430200 	 1 	 
8431640 	 1.3 	 
8433080 	 3.6 	 
8434520 	 8.6 	 
8435960 	 10.6 	 
8437400 	 8 	 
8438840 	 12.2 	 
8440280 	 5.1 	 
8441720 	 3.4 	 
8443160 	 7.3 	 
8444600 	 2.8 	 
8446040 	 5.9 	 
8447480 	 4.5 	 
8448920 	 7.2 	 
8450360 	 5.7 	 
8451800 	 4.8 	 
8453240 	 3.5 	 
8454680 	 0.4 	 
8456120 	 0 	 
8457560 	 1.5 	 
8459000 	 6.5 	 
8460440 	 3 	 
8461880 	 2.2 	 
8463320 	 1.2 	 
8464760 	 9.6 	 
8466200 	 9.8 	 
8467640 	 5 	 
8469080 	 3.9 	 
8470520 	 0.7 	 
8471960 	 1 	 
8473400 	 0.4 	 
8474840 	 1.9 	 
8476280 	 -1 	 
8477720 	 0.2 	 
8479160 	 3.1 	 
8480600 	 2.8 	 
8482040 	 0.8 	 
8483480 	 1.5 	 
8484920 	 -1.6 	 
8486360 	 -0.3 	 
8487800 	 3.8 	 
8489240 	 3.5 	 
8490680 	 4.5 	 
8492120 	 9.9 	 
8493560 	 7.5 	 
8495000 	 4.1 	 
8496440 	 9.8 	 
8497880 	 8.8 	 
8499320 	 7.6 	 
8500760 	 5.1 	 
8502200 	 5.6 	 
8503640 	 4.9 	 
8505080 	 5.3 	 
8506520 	 5.6 	 
8507960 	 0.2 	 
8509400 	 3.6 	 
8510840 	 5.6 	 
8512280 	 4.2 	 
8513720 	 7.9 	 
8515160 	 4.9 	 
8516600 	 5.9 	 
8518040 	 5.1 	 
8519480 	 5.6 	 
8520920 	 -0.5 	 
8522360 	 1.9 	 
8523800 	 1 	 
8525240 	 3.5 	 
8526680 	 2.9 	 
8528120 	 2.7 	 
8529560 	 4.5 	 
8531000 	 10.6 	 
8532440 	 15.2 	 
8533880 	 12.9 	 
8535320 	 14.2 	 
8536760 	 13.1 	 
8538200 	 11.1 	 
8539640 	 10.3 	 
8541080 	 5.7 	 
8542520 	 6 	 
8543960 	 6.7 	 
8545400 	 10.5 	 
8546840 	 12.7 	 
8548280 	 14.3 	 
8549720 	 16.9 	 
8551160 	 18.5 	 
8552600 	 18.7 	 
8554040 	 18.4 	 
8555480 	 19 	 
8556920 	 17.1 	 
8558360 	 5.4 	 
8559800 	 6.4 	 
8561240 	 6.4 	 
8562680 	 6.6 	 
8564120 	 7.8 	 
8565560 	 9.7 	 
8567000 	 9.9 	 
8568440 	 11.4 	 
8569880 	 17.2 	 
8571320 	 19.3 	 
8572760 	 21.4 	 
8574200 	 18.2 	 
8575640 	 15.7 	 
8577080 	 16 	 
8578520 	 13.2 	 
8579960 	 10.5 	 
8581400 	 15.9 	 
8582840 	 16.9 	 
8584280 	 13.2 	 
8585720 	 12.3 	 
8587160 	 12.4 	 
8588600 	 13.6 	 
8590040 	 17.4 	 
8591480 	 21.2 	 
8592920 	 23.1 	 
8594360 	 16.4 	 
8595800 	 12.7 	 
8597240 	 14.1 	 
8598680 	 16.8 	 
8600120 	 15.7 	 
8601560 	 13 	 
8603000 	 17.8 	 
8604440 	 23.3 	 
8605880 	 15.7 	 
8607320 	 19.3 	 
8608760 	 14.3 	 
8610200 	 10.3 	 
8611640 	 9.4 	 
8613080 	 10.3 	 
8614520 	 16.4 	 
8615960 	 13.5 	 
8617400 	 15.7 	 
8618840 	 15.3 	 
8620280 	 11.7 	 
8621720 	 11.2 	 
8623160 	 14.1 	 
8624600 	 19.7 	 
8626040 	 20.8 	 
8627480 	 22.1 	 
8628920 	 24.2 	 
8630360 	 26.4 	 
8631800 	 27.6 	 
8633240 	 27.2 	 
8634680 	 14.7 	 
8636120 	 12.7 	 
8637560 	 13.7 	 
8639000 	 15.8 	 
8640440 	 15.8 	 
8641880 	 15.4 	 
8643320 	 19.1 	 
8644760 	 21.5 	 
8646200 	 23.1 	 
8647640 	 22.8 	 
8649080 	 23.3 	 
8650520 	 22.6 	 
8651960 	 18.5 	 
8653400 	 19.4 	 
8654840 	 17.3 	 
8656280 	 17.4 	 
8657720 	 22.5 	 
8659160 	 21.8 	 
8660600 	 19.4 	 
8662040 	 15.3 	 
8663480 	 14.7 	 
8664920 	 11.1 	 
8666360 	 19.8 	 
8667800 	 18.3 	 
8669240 	 16.3 	 
8670680 	 18.6 	 
8672120 	 19.1 	 
8673560 	 25.8 	 
8675230 	 18 	 
8676670 	 17.9 	 
8678110 	 14.6 	 
8679550 	 18.2 	 
8680990 	 16.1 	 
8682430 	 16.4 	 
8683870 	 16 	 
8685310 	 13.9 	 
8686750 	 11.5 	 
8688190 	 13.8 	 
8689630 	 16.4 	 
8691650 	 15.1 	 
8693280 	 25.2 	 
8694720 	 26.5 	 
8696160 	 17.2 	 
8697600 	 19.3 	 
8699040 	 22.1 	 
8700480 	 21.7 	 
8701920 	 21.4 	 
8703360 	 20.4 	 
8704800 	 23.6 	 
8706240 	 27.1 	 
8707680 	 21.3 	 
8709120 	 20.3 	 
8710560 	 24.5 	 
8712000 	 24.7 	 
8713440 	 17.8 	 
8714880 	 24.1 	 
8716320 	 24.7 	 
8717760 	 26.4 	 
8719200 	 28.8 	 
8720640 	 32.3 	 
8722080 	 19 	 
8723520 	 20.5 	 
8724960 	 21.6 	 
8726400 	 16.4 	 
8727840 	 17.5 	 
8729280 	 13.8 	 
8730720 	 16.6 	 
8732160 	 20.2 	 
8733600 	 19 	 
8735040 	 17.7 	 
8736480 	 19 	 
8737920 	 20.3 	 
8739360 	 19 	 
8740800 	 18.7 	 
8742240 	 17.7 	 
8743680 	 22.3 	 
8745120 	 25.8 	 
8746560 	 24 	 
8748000 	 20.1 	 
8749440 	 19.3 	 
8750880 	 19.9 	 
8752320 	 20.5 	 
8753760 	 21.4 	 
8755200 	 21.5 	 
8756640 	 18.6 	 
8758080 	 18.2 	 
8759520 	 18.3 	 
8760960 	 18.5 	 
8762400 	 16.2 	 
8763840 	 19.6 	 
8765280 	 17.3 	 
8766720 	 18 	 
8768160 	 19.1 	 
8769600 	 16.6 	 
8771040 	 18.2 	 
8772480 	 20.7 	 
8773920 	 22.5 	 
8775360 	 21.1 	 
8776800 	 20.5 	 
8778240 	 22.8 	 
8779680 	 24.5 	 
8781120 	 26.5 	 
8782560 	 26.4 	 
8784000 	 23.1 	 
8785440 	 19.9 	 
8786880 	 16.8 	 
8788320 	 20.6 	 
8789760 	 22.2 	 
8791200 	 18.6 	 
8792640 	 18.7 	 
8794080 	 15.6 	 
8795520 	 13.8 	 
8796960 	 15.6 	 
8798400 	 17.3 	 
8799840 	 20.6 	 
8801280 	 22.5 	 
8802720 	 20.7 	 
8804160 	 20.3 	 
8805600 	 19 	 
8807040 	 16.5 	 
8808480 	 18.2 	 
8809920 	 17.7 	 
8811360 	 20 	 
8812800 	 20.3 	 
8814240 	 17.4 	 
8815680 	 17.1 	 
8817120 	 19.8 	 
8818560 	 16.5 	 
8820000 	 13.9 	 
8821440 	 14.9 	 

